Autonomous steady-state quantum magic under local noise

We determine the local reset cost of sustaining quantum magic under continuous depolarization. Static spin interactions convert reset-induced polarization into nonstabilizer correlations. For interactions involving at most $k$ spins and local coherent strength $J$, the optimal strong-noise threshold obeys $K_{\rm on}^{(k)}/\gamma=\Theta_k[(\gamma/J)^{1/(k-1)}]$, where $\gamma$ is the noise rate and $K$ the reset cap. The exponent is uniform in device size, and the two-body leading coefficient is $1/(2\sqrt{2})$. The hierarchy follows from a coherent transition competing with simultaneous local defects. In weak noise, population amplification across growing devices lets the normalized onset cost vanish with static two-body interactions. Entropy balance separately constrains the size and total reset rate required for a fixed global resource. Explicit two-, three-, and four-body dynamics generate magic from free inputs and converge to a unique mixed steady state. A physical two-body construction connects this stationary resource to its coherent budget, control precision, and preparation time.

==> README.TXT <==
Title: Autonomous steady-state quantum magic under local noise
Authors: Mingdi Xu and Lei Pan
Target: Physical Review A, Regular Article
Prepared: 2026-11-15

阅读与上传：
main.pdf：正文、三幅主图及完整并集书目，8页。
supplement.pdf：凝练证明和计算细节，21页。
Magic_PRA_Complete.pdf：两份论文PDF合订预览，共29页。
LaTeX_Source.zip：可独立编译的正文/补充源码、书目与矢量图。
Data_Code.zip：原始数值、证书、完整稳定子顶点、重算与验证程序。
cover_letter.pdf / cover_letter.txt：PRA投稿信。
submission_fields.txt：题名、作者、摘要与投稿字段。
revision_notes_CN.txt：本轮内容取舍、文献并集和写作处理记录。

投稿时分别上传main.pdf和supplement.pdf；合订PDF供作者审阅。
源码包作为LaTeX source；Data_Code.zip作为支持数据/程序补充文件。
参考文献按两版文献身份并集合并，为92篇科学来源与1条SM指针，全部实际引用。

Description: Supplemental Material contains derivations for stationary-state bounds, finite stabilizer certificates, exact endpoint and complementary-configuration sources, physical two-body realizations, robustness and preparation-time estimates, and numerical-model details. The accompanying Data_Code.zip provides the dynamical data and computational code.

本包已在本地准备，未进行外部投稿或公开上传。


==> README.txt <==
PRA manuscript source, revised 2026-11-15.
Run: python build.py
Requires Python 3 and a standard TeX installation with pdfLaTeX and BibTeX.
Build main.tex first; build.py refreshes the shared citation numbers before compiling supplement.tex.
Body fonts, margins, and columns use the unmodified supplied REVTeX 4.2 reprint class.
The main article contains the union bibliography; the supplement uses its reference numbering.


==> SHA256SUMS.txt <==
7dc195e3be4f122f7661caca8d708e82073e8b645415cd8558e451e38739a038  cover_letter.pdf
f13f571a51b63bf07e19ae483335fc1fad2f4947b2e1f852ffc18e360977a68b  cover_letter.txt
bb44d6ba5ff87a1716485be4e1adaae6c24279ec729f52e4e5a77589d29119b9  Data_Code.zip
c804a5d48f0599aab1ada8de81a45b4994b04fe79e43eea7397b4d0e145f3ab7  LaTeX_Source.zip
784704716f6b54612398a8ed5bbf687388d489a14c7fca63e43b8c97b03b9fba  Magic_PRA_Complete.pdf
ede4a866cfb6236ac7bbb2925e297e640b5e41968380c12ef82a0e15cf1a48c7  main.pdf
98070182412c5ce39b6a0684838155d484e914f774c329c02c23ebc6c88c8a31  manifest.json
0c45cf8967d128549d5ffd4170ffc5f6d5a3400851771eff82afebe2c2f19faf  README.TXT
cdceb53e6aa2a17b38df88295f2ccac2e95c3ef015d789ff784f87c9eeec097a  revision_notes_CN.txt
762730d7b4921406d5669b2ba1395e6cbdfbcca305288dc180c16d799301efed  submission_fields.txt
cc3a0d2a09ad97ad48c97d3d15b33705df81c09f9c09f4d8413bd60f1404a080  supplement.pdf


==> cover_letter.txt <==
November 15, 2026

Dear Editors,

Please consider "Autonomous steady-state quantum magic under local noise" by Mingdi Xu and Lei Pan as a Regular Article in Physical Review A.

We study the reset cost of sustaining a nonstabilizer resource in a noisy spin system. The model combines a static Hamiltonian with bounded interaction order and local strength, depolarization on every physical and auxiliary qubit, and local resets to stabilizer states. This common control model permits direct comparisons across interaction orders and device sizes.

In strong noise, matching exclusion bounds and finite modules determine the optimal interaction-order exponent. The two-body leading coefficient is sharp and uniform in size. In weak noise, every fixed finite device retains a positive normalized onset cost, while optimization over growing devices allows that cost to vanish. Complete Lindblad trajectories for two-, three-, and four-body examples demonstrate generation from free inputs and convergence to mixed magic steady states.

We also distinguish resource onset from maintaining a fixed global amount. Entropy supply gives necessary size and total-reset requirements. A static two-body construction accounts simultaneously for source size, replication, coherent strength, control precision, and preparation time. These results expose the tradeoff between a small local reset cap and the other resources required by the device.

The manuscript explicitly attributes the earlier interaction-order law and specified sharp two-body results to the onset analysis cited as Xu2026Onset, arXiv:2611.02095. The present treatment combines these foundations with the full-class size-uniform bound, weak-noise size advantages, and resource-cost analysis. Proofs, exact certificates, dynamical data, and computational code accompany the submission.

Sincerely,
Mingdi Xu and Lei Pan
School of Physics, Nankai University
Correspondence: panlei@nankai.edu.cn


==> dynamics_k2/chain_curves.csv <==
case,gamma_t,Jt,kappa_over_gamma,RoM_raw,RoM_minus_1,log2_RoM,minimum_eigenvalue,trace_error,trace_distance_to_steady,LP_primal_residual_inf,LP_dual_constraint_excess,LP_primal_dual_gap,fixed_witness_expectation,fixed_witness_RoM_minus_1_bound
mixed_reset2,0.0,0.0,2.0,1.0,0.0,0.0,0.125,0.0,0.41731501485550015,8.517492267046123e-16,0.0,4.440892098500626e-16,0.5,0
mixed_reset2,0.02,0.02,2.0,0.9999999999999997,0.0,0.0,0.11099955944053877,0.0,0.3932611333693714,8.81239525796218e-16,9.037215420448774e-14,3.3306690738754696e-16,0.5390210698113481,0
mixed_reset2,0.04,0.04,2.0,0.9999999999999999,0.0,0.0,0.0988115966854276,1.1102230246251565e-16,0.377884001324325,1.4432899320127035e-15,0.0,7.771561172376096e-16,0.5760998519976421,0
mixed_reset2,0.06,0.06,2.0,1.0,0.0,0.0,0.08818697429520357,0.0,0.36276472227123047,2.2898349882893854e-16,0.0,4.440892098500626e-16,0.6112681719917613,0
mixed_reset2,0.08,0.08,2.0,0.9999999999999997,0.0,0.0,0.0789125913554466,3.3306690738754696e-16,0.34760902491698187,4.996003610813204e-16,0.0,2.220446049250313e-16,0.6445674416559479,0
mixed_reset2,0.1,0.1,2.0,1.0,0.0,0.0,0.07080590959145593,0.0,0.33250613036351184,7.771561172376096e-16,0.0,3.3306690738754696e-16,0.6760467634726174,0
mixed_reset2,0.12,0.12,2.0,1.0,0.0,0.0,0.06371035445305949,0.0,0.31753531525758993,2.220446049250313e-16,0.0,4.440892098500626e-16,0.7057612860612535,0
mixed_reset2,0.14,0.14,2.0,1.0,0.0,0.0,0.05749144368022471,0.0,0.30276612095249694,2.3592239273284576e-16,0.0,0.0,0.7337707826576885,0
mixed_reset2,0.16,0.16,2.0,1.0,0.0,0.0,0.052033522024056866,0.0,0.28825872798259095,1.3322676295501878e-15,0.0,1.3322676295501878e-15,0.7601384270785165,0
mixed_reset2,0.18,0.18,2.0,1.0,0.0,0.0,0.04723700212212686,1.1102230246251565e-16,0.2740644478310039,2.220446049250313e-16,0.0,4.440892098500626e-16,0.7849297443131361,0
mixed_reset2,0.2,0.2,2.0,0.9999999999999999,0.0,0.0,0.04301602892888752,0.0,0.2602262934034722,2.0816681711721685e-16,0.0,1.1102230246251565e-16,0.8082117152603564,0
mixed_reset2,0.22,0.22,2.0,0.9999999999999978,0.0,0.0,0.039296499325129935,2.220446049250313e-16,0.24677959746118266,4.440892098500626e-16,3.2884805989397137e-13,2.6645352591003757e-15,0.8300520172758858,0
mixed_reset2,0.24,0.24,2.0,1.0,0.0,0.0,0.036014380176906266,1.1102230246251565e-16,0.23375265477853102,4.2327252813834093e-16,0.0,0.0,0.8505183841403529,0
mixed_reset2,0.26,0.26,2.0,1.0,0.0,0.0,0.033114277670238154,0.0,0.22116736918876181,1.8041124150158794e-16,0.0,0.0,0.8696780708124595,0
mixed_reset2,0.28,0.28,2.0,0.9999999999999999,0.0,0.0,0.03054821860555732,2.220446049250313e-16,0.20903989113449498,1.1102230246251565e-16,0.0,2.220446049250313e-16,0.8875974099149998,0
mixed_reset2,0.3,0.3,2.0,1.0,0.0,0.0,0.028274610811701947,1.1102230246251565e-16,0.19738123499613808,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.9043414483280368,0
mixed_reset2,0.32,0.32,2.0,1.0,0.0,0.0,0.02625735518887304,2.220446049250313e-16,0.18619786845234776,4.440892098500626e-16,0.0,0.0,0.9199736535476655,0
mixed_reset2,0.34,0.34,2.0,0.9999999999999996,0.0,0.0,0.024465086319585966,4.440892098500626e-16,0.17549226853870326,2.220446049250313e-16,0.0,2.220446049250313e-16,0.9345556806235302,0
mixed_reset2,0.36,0.36,2.0,1.0000000000000002,0.0,3.203426503814917e-16,0.02287052226322838,0.0,0.16526344100430695,2.220446049250313e-16,0.0,0.0,0.9481471915255724,0
mixed_reset2,0.38,0.38,2.0,1.0000000000000004,0.0,6.406853007629834e-16,0.021449907208516684,4.440892098500626e-16,0.15550740109918348,2.220446049250313e-16,0.0,0.0,0.960805719721364,0
mixed_reset2,0.4,0.4,2.0,1.0000000000000004,0.0,6.406853007629834e-16,0.020182533208654145,0.0,0.14621761512508058,8.881784197001252e-16,3.1086244689504383e-15,5.551115123125783e-16,0.9725865735799207,0
mixed_reset2,0.42,0.42,2.0,1.0000000000000004,0.0,6.406853007629834e-16,0.019050329355509776,4.440892098500626e-16,0.13738540300586533,8.326672684688674e-16,0.0,4.440892098500626e-16,0.9835427729652166,0
mixed_reset2,0.44,0.44,2.0,0.9999999999999993,0.0,0.0,0.0180375085343748,6.661338147750939e-16,0.12900030283005604,1.6653345369377348e-16,0.0,1.1102230246251565e-16,0.9937250140512418,0
mixed_reset2,0.46,0.46,2.0,1.003181657987959,0.003181657987959108,0.004582875489708081,0.01713026339918182,0.0,0.12105039882860524,6.661338147750939e-16,0.0,2.220446049250313e-16,1.0031816579879589,0.0031816579879588858
mixed_reset2,0.48,0.48,2.0,1.011958739580879,0.011958739580878897,0.01715046847534531,0.01631650446812086,0.0,0.1135226146109331,5.828670879282072e-16,4.440892098500626e-16,0.0,1.0119587395808787,0.011958739580878675
mixed_reset2,0.5,0.5,2.0,1.0200999926226257,0.02009999262262574,0.028710575520553866,0.01558563430127684,4.440892098500626e-16,0.10640297372095801,4.440892098500626e-16,0.0,0.0,1.0200999926226257,0.02009999262262574
mixed_reset2,0.52,0.52,2.0,1.027646888938444,0.027646888938444025,0.03934462339308993,0.014928352618077997,2.220446049250313e-16,0.09967682971712997,2.220446049250313e-16,1.176836406102666e-13,3.552713678800501e-15,1.0276468889384405,0.027646888938440473
mixed_reset2,0.54,0.54,2.0,1.034638688584409,0.034638688584408994,0.049127044832619066,0.014336487970101678,4.440892098500626e-16,0.09332906804691002,2.220446049250313e-16,5.10702591327572e-15,2.4424906541753444e-15,1.0346386885844108,0.03463868858441077
mixed_reset2,0.56,0.56,2.0,1.0411124989719986,0.041112498971998646,0.058125969636191176,0.01380285222654102,2.220446049250313e-16,0.08734428199374158,2.220446049250313e-16,1.9984014443252818e-15,2.220446049250313e-16,1.0411124989719984,0.041112498971998424
mixed_reset2,0.58,0.58,2.0,1.0471033409894805,0.04710334098948055,0.06640383212145397,0.013321114673974656,4.440892098500626e-16,0.08170692493741878,3.3306690738754696e-16,0.0,0.0,1.0471033409894805,0.04710334098948055
mixed_reset2,0.6,0.6,2.0,1.0526442204541173,0.05264422045411732,0.0740179072868815,0.012885692994456292,4.440892098500626e-16,0.0764014410983358,2.220446049250313e-16,0.0,2.220446049250313e-16,1.0526442204541173,0.05264422045411732
mixed_reset2,0.62,0.62,2.0,1.057766203461686,0.05776620346168593,0.08102078588312667,0.012491658779213096,4.440892098500626e-16,0.0714123768417394,2.220446049250313e-16,5.995204332975845e-15,2.220446049250313e-16,1.057766203461686,0.05776620346168593
mixed_reset2,0.64,0.64,2.0,1.0624984944057159,0.062498494405715865,0.08746079690686055,0.012134655570170405,6.661338147750939e-16,0.0667244745073598,7.771561172376096e-16,0.0,6.661338147750939e-16,1.0624984944057156,0.06249849440571564
mixed_reset2,0.66,0.66,2.0,1.0668685156201305,0.06686851562013052,0.09338238464271655,0.011810827707076256,4.440892098500626e-16,0.06232275060860903,4.440892098500626e-16,0.0,4.440892098500626e-16,1.066868515620131,0.06686851562013096
mixed_reset2,0.68,0.68,2.0,1.0709019877586539,0.07090198775865386,0.09882644624587043,0.01151675850174959,7.771561172376096e-16,0.058192560118734055,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.0709019877586539,0.07090198775865386
mixed_reset2,0.7000000000000001,0.7000000000000001,2.0,1.0746230101646388,0.07462301016463879,0.10383063492670144,0.011249416469239066,3.3306690738754696e-16,0.05431964843254612,3.1051550219984847e-16,1.1857181902996672e-13,2.220446049250313e-16,1.0746230101646392,0.07462301016463924
mixed_reset2,0.72,0.72,2.0,1.078054140607924,0.07805414060792404,0.10842963303030886,0.011006108523793731,2.220446049250313e-16,0.05069019246446835,2.220446049250313e-16,0.0,2.220446049250313e-16,1.078054140607924,0.07805414060792404
mixed_reset2,0.74,0.74,2.0,1.0812164738729362,0.08121647387293618,0.11265539866645885,0.01078443920002626,2.220446049250313e-16,0.04729083221882956,1.1102230246251565e-16,2.4424906541753444e-15,4.440892098500626e-16,1.0812164738729366,0.08121647387293662
mixed_reset2,0.76,0.76,2.0,1.0841297187761536,0.0841297187761536,0.11653738901509028,0.01058227509027196,6.661338147750939e-16,0.044108694048087455,6.661338147750939e-16,3.9968028886505635e-15,4.440892098500626e-16,1.0841297187761536,0.0841297187761536
mixed_reset2,0.78,0.78,2.0,1.0868122732726768,0.08681227327267682,0.12010276298909388,0.010397713801154425,5.551115123125783e-16,0.04113140670015113,3.3306690738754696e-16,3.1086244689504383e-15,2.220446049250313e-16,1.0868122732726766,0.0868122732726766
mixed_reset2,0.8,0.8,2.0,1.0892812973826649,0.08928129738266488,0.1233765655643886,0.010229056828473223,2.220446049250313e-16,0.038347111147892,2.220446049250313e-16,4.440892098500626e-16,4.440892098500626e-16,1.0892812973826649,0.08928129738266488
mixed_reset2,0.8200000000000001,0.8200000000000001,2.0,1.0915527837295904,0.09155278372959041,0.12638189577414088,0.01007478583204402,0.0,0.035744465092710245,2.220446049250313e-16,0.0,0.0,1.0915527837295904,0.09155278372959041
mixed_reset2,0.84,0.84,2.0,1.0936416255351902,0.09364162553519018,0.12914006009970577,0.009933541863031161,1.1102230246251565e-16,0.03331264293992397,2.220446049250313e-16,0.0,2.220446049250313e-16,1.09364162553519,0.09364162553518995
mixed_reset2,0.86,0.86,2.0,1.0955616819612783,0.09556168196127834,0.13167071276675463,0.009804107157270588,1.1102230246251565e-15,0.03104133195672395,1.5543122344752192e-15,3.552713678800501e-15,6.661338147750939e-16,1.0955616819612786,0.09556168196127857
mixed_reset2,0.88,0.88,2.0,1.0973258407273405,0.09732584072734052,0.13399198426461587,0.009685389160518764,3.3306690738754696e-16,0.028920725243436224,7.771561172376096e-16,6.661338147750939e-16,2.220446049250313e-16,1.0973258407273407,0.09732584072734074
mixed_reset2,0.9,0.9,2.0,1.0989460779657116,0.09894607796571164,0.13612059924440637,0.00957640649671661,2.220446049250313e-16,0.026941512075646185,3.3306690738754696e-16,0.0,0.0,1.0989460779657116,0.09894607796571164
mixed_reset2,0.92,0.92,2.0,1.1004335153039164,0.10043351530391642,0.1380719848125862,0.009476276629223943,4.440892098500626e-16,0.025094866108019746,2.220446049250313e-16,3.9968028886505635e-15,1.5543122344752192e-15,1.1004335153039149,0.10043351530391487
mixed_reset2,0.9400000000000001,0.9400000000000001,2.0,1.1017984741870603,0.10179847418706034,0.1398603701173968,0.00938420499849581,6.661338147750939e-16,0.023372431870188348,2.498001805406602e-16,0.0,2.220446049250313e-16,1.1017984741870603,0.10179847418706034
mixed_reset2,0.96,0.96,2.0,1.1030505274724962,0.10305052747249621,0.14149887802304423,0.009299475448552693,8.881784197001252e-16,0.021766309930362583,4.440892098500626e-16,8.282263763703668e-14,0.0,1.1030505274724969,0.10305052747249688
mixed_reset2,0.98,0.98,2.0,1.1041985483448395,0.10419854834483955,0.14299960957786584,0.009221441779520924,0.0,0.020269041053107548,8.881784197001252e-16,2.220446049250313e-16,1.1102230246251565e-15,1.1041985483448402,0.10419854834484021
mixed_reset2,1.0,1.0,2.0,1.1052507566124619,0.10525075661246186,0.1443737219062502,0.009149520285031557,2.220446049250313e-16,0.01887358963353948,2.220446049250313e-16,0.0,0.0,1.1052507566124616,0.10525075661246164
mixed_reset2,1.02,1.02,2.0,1.106214762456737,0.10621476245673711,0.14563150008730033,0.00908318315183375,4.440892098500626e-16,0.017602444177236415,2.220446049250313e-16,0.0,2.220446049250313e-16,1.106214762456737,0.10621476245673711
mixed_reset2,1.04,1.04,2.0,1.107097607713511,0.10709760771351107,0.14678242352543353,0.009021952615044598,4.440892098500626e-16,0.016437053895422243,7.771561172376096e-16,0.0,6.661338147750939e-16,1.107097607713511,0.10709760771351107
mixed_reset2,1.06,1.06,2.0,1.1079058047722934,0.10790580477229339,0.14783522726734863,0.008965395776318276,0.0,0.015347671652478762,2.220446049250313e-16,3.1086244689504383e-15,4.440892098500626e-16,1.1079058047722932,0.10790580477229317
mixed_reset2,1.08,1.08,2.0,1.1086453731831356,0.10864537318313561,0.1487979586754262,0.008913120004233391,6.661338147750939e-16,0.014329574215234026,2.220446049250313e-16,7.327471962526033e-15,2.220446049250313e-16,1.1086453731831358,0.10864537318313583
mixed_reset2,1.1,1.1,2.0,1.1093218740642004,0.10932187406420035,0.14967802982863723,0.008864768846583012,3.3306690738754696e-16,0.013378299533642005,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1093218740642004,0.10932187406420035
mixed_reset2,1.12,1.12,2.0,1.1099404424047474,0.10994044240474743,0.15048226598751369,0.008820018393248372,4.440892098500626e-16,0.01248963639782514,5.551115123125783e-16,0.0,2.220446049250313e-16,1.1099404424047474,0.10994044240474743
mixed_reset2,1.1400000000000001,1.1400000000000001,2.0,1.1105058173590991,0.11050581735909915,0.15121695042936995,0.008778574036140453,1.1102230246251565e-15,0.011659613955428482,2.914335439641036e-16,0.0,4.440892098500626e-16,1.1105058173590994,0.11050581735909937
mixed_reset2,1.16,1.16,2.0,1.111022370626975,0.11102237062697506,0.15188786593283313,0.008740167579451709,1.5543122344752192e-15,0.010884491187163647,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1110223706269748,0.11102237062697484
mixed_reset2,1.18,1.18,2.0,1.1114941330147659,0.11149413301476585,0.1525003331666651,0.008704554659329058,4.440892098500626e-16,0.010160746423332465,2.220446049250313e-16,3.1086244689504383e-15,4.440892098500626e-16,1.1114941330147659,0.11149413301476585
mixed_reset2,1.2,1.2,2.0,1.111924819270944,0.11192481927094411,0.15305924621640762,0.008671512437178779,2.220446049250313e-16,0.009485066970744013,2.220446049250313e-16,2.220446049250313e-15,2.220446049250313e-16,1.1119248192709437,0.11192481927094367
mixed_reset2,1.22,1.22,2.0,1.1123178512867555,0.11231785128675553,0.153569105462909,0.008640837535234577,4.440892098500626e-16,0.00885433890763023,4.440892098500626e-16,4.440892098500626e-16,2.220446049250313e-16,1.112317851286756,0.11231785128675598
mixed_reset2,1.24,1.24,2.0,1.1126763797511774,0.11267637975117739,0.15403404800963594,0.008612344186878907,2.220446049250313e-16,0.00826563709378177,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1126763797511776,0.11267637975117761
mixed_reset2,1.26,1.26,2.0,1.1130033043463805,0.1130033043463805,0.15445787583985446,0.008585862577554828,4.440892098500626e-16,0.007716215434007004,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1130033043463805,0.1130033043463805
mixed_reset2,1.28,1.28,2.0,1.1133012925671322,0.11330129256713217,0.154844081870678,0.008561237355027885,0.0,0.007203497425066591,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1133012925671322,0.11330129256713217
mixed_reset2,1.3,1.3,2.0,1.1135727972445253,0.11357279724452529,0.15519587405810895,0.008538326290301781,2.220446049250313e-16,0.006747303815267867,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1135727972445253,0.11357279724452529
mixed_reset2,1.32,1.32,2.0,1.1138200728512304,0.11382007285123041,0.15551619769547115,0.00851699907271466,4.440892098500626e-16,0.0063543714305368815,2.220446049250313e-16,1.3322676295501878e-15,4.440892098500626e-16,1.1138200728512304,0.11382007285123041
mixed_reset2,1.34,1.34,2.0,1.114045190662262,0.11404519066226193,0.15580775603700578,0.008497136224683106,4.440892098500626e-16,0.005984321646500574,4.440892098500626e-16,8.881784197001252e-16,0.0,1.1140451906622617,0.11404519066226171
mixed_reset2,1.36,1.36,2.0,1.1142500528419206,0.11425005284192058,0.15607302936858386,0.008478628123257573,2.220446049250313e-16,0.005635821884234728,8.881784197001252e-16,2.220446049250313e-16,2.220446049250313e-16,1.1142500528419206,0.11425005284192058
mixed_reset2,1.3800000000000001,1.3800000000000001,2.0,1.1144364055243217,0.11443640552432166,0.15631429263859092,0.008461374117139014,4.440892098500626e-16,0.005307617168170259,6.661338147750939e-16,1.9984014443252818e-15,0.0,1.1144364055243219,0.11443640552432188
mixed_reset2,1.4000000000000001,1.4000000000000001,2.0,1.114605850951607,0.11460585095160702,0.1565336317537706,0.008445281729105959,2.220446049250313e-16,0.0049985256068255475,3.3306690738754696e-16,0.0,4.440892098500626e-16,1.114605850951607,0.11460585095160702
mixed_reset2,1.42,1.42,2.0,1.114759858730733,0.11475985873073302,0.15673295863727998,0.008430265934946328,4.440892098500626e-16,0.00470743413672111,1.2628786905111156e-15,7.061018436615996e-14,4.440892098500626e-16,1.114759858730733,0.11475985873073302
mixed_reset2,1.44,1.44,2.0,1.1148997762665283,0.11489977626652825,0.1569140251391996,0.008416248510986206,6.661338147750939e-16,0.004433294514147581,1.1102230246251565e-16,3.1086244689504383e-15,2.220446049250313e-16,1.1148997762665285,0.11489977626652847
mixed_reset2,1.46,1.46,2.0,1.1150268384256306,0.11502683842563055,0.15707843588331302,0.008403157443191981,2.220446049250313e-16,0.004175119540357928,1.1102230246251565e-16,2.4424906541753444e-15,2.220446049250313e-16,1.1150268384256306,0.11502683842563055
mixed_reset2,1.48,1.48,2.0,1.1151421764828906,0.1151421764828906,0.15722766012799658,0.008390926391597619,2.220446049250313e-16,0.003931979506583626,4.440892098500626e-16,0.0,0.0,1.1151421764828904,0.11514217648289038
mixed_reset2,1.5,1.5,2.0,1.1152468263989037,0.11524682639890371,0.15736304271352516,0.008379494204490197,6.661338147750939e-16,0.003702998846080441,2.220446049250313e-16,0.0,2.220446049250313e-16,1.115246826398904,0.11524682639890393
mixed_reset2,1.52,1.52,2.0,1.1153417364745293,0.11534173647452928,0.15748581416299556,0.008368804477392279,4.440892098500626e-16,0.003487352981142073,2.220446049250313e-16,4.218847493575595e-15,4.440892098500626e-16,1.1153417364745288,0.11534173647452883
mixed_reset2,1.54,1.54,2.0,1.1154277744255348,0.11542777442553476,0.15759709999929455,0.00835880515240972,0.0,0.0032842653537289157,4.440892098500626e-16,0.0,0.0,1.1154277744255343,0.11542777442553431
mixed_reset2,1.56,1.56,2.0,1.1155057339179122,0.11550573391791219,0.1576979293361334,0.00834944815398673,4.440892098500626e-16,0.003093004629021288,2.220446049250313e-16,5.417888360170764e-14,1.1102230246251565e-15,1.115505733917913,0.11550573391791308
mixed_reset2,1.58,1.58,2.0,1.1155763406019112,0.11557634060191124,0.1577892427970378,0.008340689057526138,8.881784197001252e-16,0.0029128820618241763,2.220446049250313e-16,1.2878587085651816e-14,4.440892098500626e-16,1.1155763406019112,0.11557634060191124
mixed_reset2,1.6,1.6,2.0,1.1156402576804847,0.11564025768048469,0.15787189981239186,0.008332486787700457,4.440892098500626e-16,0.0027432490163398085,2.220446049250313e-16,0.0,0.0,1.1156402576804845,0.11564025768048447
mixed_reset2,1.62,1.62,2.0,1.1156980910455785,0.11569809104557849,0.1579466853410725,0.00832480334361222,6.661338147750939e-16,0.0025834946303785545,3.634245682171411e-16,0.0,2.220446049250313e-16,1.1156980910455783,0.11569809104557827
mixed_reset2,1.6400000000000001,1.6400000000000001,2.0,1.1157503940135192,0.11575039401351916,0.15801431605985525,0.008317603548246913,1.1102230246251565e-16,0.0024330436155958718,4.440892098500626e-16,0.0,0.0,1.1157503940135192,0.11575039401351916
mixed_reset2,1.6600000000000001,1.6600000000000001,2.0,1.1157976716887685,0.11579767168876853,0.15807544606075957,0.008310854819930115,4.440892098500626e-16,0.0022913541858318198,3.3306690738754696e-16,7.394085344003543e-14,2.220446049250313e-16,1.1157976716887683,0.11579767168876831
mixed_reset2,1.68,1.68,2.0,1.1158403849833356,0.1158403849833356,0.1581306720935611,0.008304526963720941,8.881784197001252e-16,0.0021579161060961867,7.771561172376096e-16,0.0,1.1102230246251565e-15,1.1158403849833358,0.11584038498333582
mixed_reset2,1.7,1.7,2.0,1.1158789543173622,0.11587895431736217,0.15818053838808674,0.008298591980889147,6.661338147750939e-16,0.00203224885517159,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1158789543173622,0.11587895431736217
mixed_reset2,1.72,1.72,2.0,1.1159137630246232,0.1159137630246232,0.1582255410883457,0.008293023894803403,0.0,0.0019138998952178167,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1159137630246234,0.11591376302462342
mixed_reset2,1.74,1.74,2.0,1.115945160485114,0.11594516048511405,0.15826613232829595,0.008287798591721593,1.1102230246251565e-16,0.0018024430421469586,4.440892098500626e-16,0.0,0.0,1.1159451604851143,0.11594516048511427
mixed_reset2,1.76,1.76,2.0,1.1159734650053248,0.1159734650053248,0.15830272397682524,0.008282893675123084,4.440892098500626e-16,0.0016974769308996873,3.3306690738754696e-16,2.220446049250313e-16,2.220446049250313e-16,1.1159734650053248,0.1159734650053248
mixed_reset2,1.78,1.78,2.0,1.1159989664654026,0.11599896646540264,0.15833569107755874,0.008278288332355048,6.661338147750939e-16,0.0015986235700983767,1.1102230246251565e-16,2.220446049250313e-15,0.0,1.1159989664654024,0.11599896646540242
mixed_reset2,1.8,1.8,2.0,1.116021928751027,0.1160219287510269,0.15836537500719378,0.008273963212481092,6.661338147750939e-16,0.001505526980870369,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116021928751027,0.1160219287510269
mixed_reset2,1.82,1.82,2.0,1.116042591986574,0.11604259198657396,0.1583920863743396,0.008269900314328752,8.881784197001252e-16,0.001417851914937934,2.220446049250313e-16,1.7763568394002505e-15,0.0,1.116042591986574,0.11604259198657396
mixed_reset2,1.84,1.84,2.0,1.1160611745849494,0.11606117458494936,0.1584161076791957,0.008266082883826272,2.220446049250313e-16,0.001335282647363276,2.220446049250313e-16,2.19824158875781e-14,0.0,1.1160611745849494,0.11606117458494936
mixed_reset2,1.86,1.86,2.0,1.1160778751283762,0.1160778751283762,0.15843769575291863,0.008262495319805403,4.440892098500626e-16,0.001257521839597174,2.220446049250313e-16,1.199040866595169e-14,2.220446049250313e-16,1.1160778751283762,0.1160778751283762
mixed_reset2,1.8800000000000001,1.8800000000000001,2.0,1.1160928740933507,0.11609287409335067,0.1584570839940691,0.008259123087524415,4.440892098500626e-16,0.001184289468740437,4.440892098500626e-16,1.2989609388114332e-13,2.4424906541753444e-15,1.116092874093353,0.1160928740933529
mixed_reset2,1.9000000000000001,1.9000000000000001,2.0,1.1161063354320886,0.11610633543208859,0.15847448441833076,0.00825595263923363,2.220446049250313e-16,0.001115321819157005,9.992007221626409e-16,2.6645352591003757e-15,0.0,1.1161063354320886,0.11610633543208859
mixed_reset2,1.92,1.92,2.0,1.116118408021726,0.1161184080217259,0.15849008953627572,0.008252971341171075,2.220446049250313e-16,0.0010503705328144403,3.3306690738754696e-16,0.0,0.0,1.1161184080217255,0.11611840802172546
mixed_reset2,1.94,1.94,2.0,1.1161292269919123,0.1161292269919123,0.1585040740731082,0.008250167406429795,4.440892098500626e-16,0.000989201714926502,4.440892098500626e-16,4.440892098500626e-16,0.0,1.1161292269919123,0.1161292269919123
mixed_reset2,1.96,1.96,2.0,1.11613891494044,0.11613891494043993,0.15851659654299857,0.008247529833189337,1.1102230246251565e-15,0.000931595091678582,6.661338147750939e-16,3.1086244689504383e-15,4.440892098500626e-16,1.1161389149404397,0.11613891494043971
mixed_reset2,1.98,1.98,2.0,1.11614758304592,0.11614758304591999,0.1585278006897793,0.008245048347855123,2.220446049250313e-16,0.0008773432170043163,3.3306690738754696e-16,4.440892098500626e-16,4.440892098500626e-16,1.1161475830459198,0.11614758304591977
mixed_reset2,2.0,2.0,2.0,1.1161553320858686,0.11615533208586859,0.15853781680491294,0.008242713352681539,0.0,0.0008262507255553768,5.551115123125783e-16,8.881784197001252e-16,4.440892098500626e-16,1.1161553320858688,0.11615533208586881
mixed_reset2,2.02,2.02,2.0,1.1161622533678122,0.11616225336781216,0.15854676293265182,0.008240515877503423,0.0,0.0007781336291761904,2.220446049250313e-16,8.881784197001252e-16,0.0,1.116162253367812,0.11616225336781194
mixed_reset2,2.04,2.04,2.0,1.116168429580559,0.11616842958055895,0.1585547459716965,0.00823844753522557,4.440892098500626e-16,0.0007328186543471315,4.440892098500626e-16,5.551115123125783e-15,0.0,1.1161684295805592,0.11616842958055917
mixed_reset2,2.06,2.06,2.0,1.1161739355721598,0.11617393557215983,0.15856186268184075,0.008236500480756309,1.3322676295501878e-15,0.000690142618213041,2.220446049250313e-16,0.0,0.0,1.1161739355721596,0.1161739355721596
mixed_reset2,2.08,2.08,2.0,1.1161788390605771,0.11617883906057713,0.15856820060343013,0.008234667373097884,2.220446049250313e-16,0.0006499518409482062,3.3306690738754696e-16,0.0,0.0,1.116178839060577,0.11617883906057691
mixed_reset2,2.1,2.1,2.0,1.1161832012826656,0.11618320128266557,0.15857383889691526,0.008232941340330044,8.881784197001252e-16,0.000612101592342762,2.7755575615628914e-16,0.0,0.0,1.1161832012826656,0.11618320128266557
mixed_reset2,2.12,2.12,2.0,1.116187077586535,0.11618707758653501,0.15857884910908512,0.0082313159472495,6.661338147750939e-16,0.0005764555706186045,8.881784197001252e-16,0.0,0.0,1.116187077586535,0.11618707758653501
mixed_reset2,2.14,2.14,2.0,1.1161905179720728,0.1161905179720728,0.15858329587218112,0.008229785165446977,4.440892098500626e-16,0.0005428854115960662,5.551115123125783e-16,4.285460875053104e-14,1.1102230246251565e-15,1.1161905179720715,0.11619051797207147
mixed_reset2,2.16,2.16,2.0,1.1161935675839363,0.11619356758393629,0.15858723754148485,0.008228343345620448,1.1102230246251565e-15,0.00051127022644102,1.1102230246251565e-16,4.440892098500626e-16,0.0,1.1161935675839365,0.11619356758393651
mixed_reset2,2.18,2.18,2.0,1.1161962671610235,0.11619626716102349,0.15859072677657773,0.008226985191946368,2.220446049250313e-16,0.00048149616633986347,1.1102230246251565e-16,1.2656542480726785e-14,4.440892098500626e-16,1.1161962671610235,0.11619626716102349
mixed_reset2,2.2,2.2,2.0,1.11619865344611,0.11619865344610991,0.1585938110710532,0.00822570573834186,4.440892098500626e-16,0.000453456012515667,2.220446049250313e-16,0.0,0.0,1.11619865344611,0.11619865344610991
mixed_reset2,2.22,2.22,2.0,1.1162007595590184,0.11620075955901843,0.15859653323504497,0.008224500326463428,6.661338147750939e-16,0.0004270487901276674,3.7296554733501353e-16,1.7763568394002505e-15,0.0,1.1162007595590182,0.11620075955901821
mixed_reset2,2.24,2.24,2.0,1.1162026153364437,0.11620261533644372,0.1585989318346158,0.008223364585308226,1.1102230246251565e-16,0.00040217940465263325,4.440892098500626e-16,0.0,0.0,1.1162026153364435,0.1162026153364435
mixed_reset2,2.2600000000000002,2.2600000000000002,2.0,1.116204247641286,0.1162042476412859,0.1586010415917036,0.008222294412286555,8.881784197001252e-16,0.0003787582994396292,6.661338147750939e-16,0.0,4.440892098500626e-16,1.116204247641286,0.1162042476412859
mixed_reset2,2.2800000000000002,2.2800000000000002,2.0,1.1162056806440925,0.11620568064409253,0.15860289374799133,0.008221285955652559,2.220446049250313e-16,0.000356701133213285,6.661338147750939e-16,8.659739592076221e-15,6.661338147750939e-16,1.1162056806440939,0.11620568064409387
mixed_reset2,2.3000000000000003,2.3000000000000003,2.0,1.1162069360790658,0.11620693607906585,0.1586045163958805,0.008220335598186133,3.3306690738754696e-16,0.0003359284763495528,3.3306690738754696e-16,0.0,0.0,1.1162069360790658,0.11620693607906585
mixed_reset2,2.32,2.32,2.0,1.1162080334767661,0.11620803347676611,0.15860593477932772,0.008219439942027567,2.220446049250313e-16,0.00031636552484688707,2.7755575615628914e-16,0.0,0.0,1.1162080334767661,0.11620803347676611
mixed_reset2,2.34,2.34,2.0,1.1162089903756243,0.11620899037562427,0.15860717156727777,0.008218595794577715,7.771561172376096e-16,0.00029794183094982585,3.885780586188048e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162089903756243,0.11620899037562427
mixed_reset2,2.36,2.36,2.0,1.1162098225140535,0.11620982251405354,0.15860824710201016,0.008217800155379764,1.9984014443252818e-15,0.00028059104945895794,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162098225140533,0.11620982251405332
mixed_reset2,2.38,2.38,2.0,1.1162105440048695,0.11621054400486952,0.15860917962461016,0.008217050203909806,4.440892098500626e-16,0.000264250698821869,2.220446049250313e-16,2.842170943040401e-14,2.220446049250313e-16,1.1162105440048695,0.11621054400486952
mixed_reset2,2.4,2.4,2.0,1.116211167493634,0.11621116749363392,0.15860998547965433,0.00821634328820642,4.440892098500626e-16,0.000248861936125052,2.220446049250313e-16,1.354472090042691e-14,1.1102230246251565e-15,1.1162111674936346,0.11621116749363458
mixed_reset2,2.42,2.42,2.0,1.1162117043022584,0.11621170430225836,0.1586106793008386,0.008215676914276177,6.661338147750939e-16,0.00023436934520168143,1.6653345369377348e-16,4.6629367034256575e-15,0.0,1.1162117043022586,0.11621170430225858
mixed_reset2,2.44,2.44,2.0,1.1162121645592427,0.11621216455924266,0.15861127417932747,0.008215048736216366,4.440892098500626e-16,0.00022072073707019369,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162121645592427,0.11621216455924266
mixed_reset2,2.46,2.46,2.0,1.1162125573177217,0.11621255731772173,0.15861178181634158,0.008214456547003958,6.661338147750939e-16,0.0002078669619992313,2.220446049250313e-16,0.0,0.0,1.116212557317722,0.11621255731772195
mixed_reset2,2.48,2.48,2.0,1.1162128906624023,0.11621289066240226,0.15861221266138317,0.008213898269899112,2.220446049250313e-16,0.00019576173251485696,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162128906624023,0.11621289066240226
mixed_reset2,2.5,2.5,2.0,1.116213171806404,0.11621317180640389,0.1586125760374105,0.008213371950420332,4.440892098500626e-16,0.00018436145671546153,1.1102230246251565e-16,2.220446049250313e-15,0.0,1.116213171806404,0.11621317180640389
mixed_reset2,2.52,2.52,2.0,1.116213407178904,0.11621340717890405,0.15861288025412423,0.008212875748848568,4.440892098500626e-16,0.000173625081294565,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162134071789036,0.1162134071789036
mixed_reset2,2.54,2.54,2.0,1.116213602504431,0.11621360250443091,0.15861313271045785,0.0082124079332226,6.661338147750939e-16,0.0001635139437038517,2.220446049250313e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162136025044305,0.11621360250443047
mixed_reset2,2.56,2.56,2.0,1.1162137628745625,0.11621376287456253,0.15861333998725186,0.00821196687279062,6.661338147750939e-16,0.00015399163292678653,4.440892098500626e-16,5.88418203051333e-14,4.440892098500626e-16,1.116213762874563,0.11621376287456298
mixed_reset2,2.58,2.58,2.0,1.1162138928127217,0.11621389281272165,0.15861350793100343,0.008211551031885419,6.661338147750939e-16,0.00014502385835915566,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162138928127217,0.11621389281272165
mixed_reset2,2.6,2.6,2.0,1.1162139963327016,0.11621399633270157,0.15861364172951256,0.008211158964193428,4.440892098500626e-16,0.00013657832632612762,5.551115123125783e-16,3.9968028886505635e-15,6.661338147750939e-16,1.1162139963327025,0.11621399633270246
mixed_reset2,2.62,2.62,2.0,1.116214076991516,0.11621407699151609,0.15861374598019198,0.008210789307390293,4.440892098500626e-16,0.00012862462379029105,2.220446049250313e-16,0.0,0.0,1.1162140769915156,0.11621407699151565
mixed_reset2,2.64,2.64,2.0,1.1162141379370671,0.11621413793706714,0.15861382475167826,0.008210440778116272,6.661338147750939e-16,0.0001211341088310815,3.3306690738754696e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162141379370671,0.11621413793706714
mixed_reset2,2.66,2.66,2.0,1.1162141819511517,0.11621418195115174,0.15861388163941886,0.008210112167270875,4.440892098500626e-16,0.00011407980750471892,2.220446049250313e-16,6.661338147750939e-16,0.0,1.1162141819511517,0.11621418195115174
mixed_reset2,2.68,2.68,2.0,1.1162142114882163,0.11621421148821631,0.15861391981576237,0.008209802335600685,4.440892098500626e-16,0.00010743631670599718,2.220446049250313e-16,6.661338147750939e-16,2.220446049250313e-16,1.1162142114882165,0.11621421148821653
mixed_reset2,2.7,2.7,2.0,1.1162142287102612,0.11621422871026121,0.15861394207507273,0.008209510209564662,4.440892098500626e-16,0.00010117971269249862,1.1102230246251565e-16,6.661338147750939e-16,0.0,1.1162142287102612,0.11621422871026121
mixed_reset2,2.72,2.72,2.0,1.1162142355182687,0.1162142355182687,0.15861395087435012,0.00820923477745583,6.661338147750939e-16,9.528746493200554e-05,8.881784197001252e-16,6.661338147750939e-16,0.0,1.116214235518269,0.11621423551826893
mixed_reset2,2.74,2.74,2.0,1.1162142335804788,0.11621423358047878,0.1586139483697772,0.008208975085761674,2.220446049250313e-16,8.973835496821e-05,2.220446049250313e-16,0.0,0.0,1.1162142335804788,0.11621423358047878
mixed_reset2,2.7600000000000002,2.7600000000000002,2.0,1.1162142243578073,0.11621422435780726,0.1586139364495722,0.008208730235749978,6.661338147750939e-16,8.451240001104351e-05,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162142243578075,0.11621422435780748
mixed_reset2,2.7800000000000002,2.7800000000000002,2.0,1.1162142091266862,0.11621420912668623,0.15861391676350975,0.008208499380262135,1.3322676295501878e-15,7.9590780978675e-05,4.440892098500626e-16,8.43769498715119e-15,0.0,1.116214209126686,0.11621420912668601
mixed_reset2,2.8000000000000003,2.8000000000000003,2.0,1.1162141889995714,0.11621418899957137,0.15861389074942678,0.008208281720702641,8.881784197001252e-16,7.495577472586834e-05,2.220446049250313e-16,8.43769498715119e-15,6.661338147750939e-16,1.116214188999571,0.11621418899957092
mixed_reset2,2.82,2.82,2.0,1.1162141649433475,0.11621416494334746,0.1586138596570113,0.008208076504210906,1.1102230246251565e-15,7.059069022410243e-05,4.440892098500626e-16,8.881784197001252e-16,0.0,1.1162141649433477,0.11621416494334769
mixed_reset2,2.84,2.84,2.0,1.1162141377958203,0.11621413779582035,0.1586138245691183,0.008207883021003311,2.220446049250313e-16,6.647980845428045e-05,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162141377958203,0.11621413779582035
mixed_reset2,2.86,2.86,2.0,1.1162141082805026,0.1162141082805026,0.1586137864208798,0.008207700601876339,8.881784197001252e-16,6.260832580162745e-05,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162141082805028,0.11621410828050283
mixed_reset2,2.88,2.88,2.0,1.116214077019841,0.11621407701984099,0.15861374601680162,0.008207528615857324,8.881784197001252e-16,5.8962300746957796e-05,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116214077019841,0.11621407701984099
mixed_reset2,2.9,2.9,2.0,1.1162140445470543,0.11621404454705431,0.15861370404606326,0.008207366467996725,8.881784197001252e-16,5.5528603662109016e-05,1.1102230246251565e-16,1.3322676295501878e-15,4.440892098500626e-16,1.1162140445470539,0.11621404454705386
mixed_reset2,2.92,2.92,2.0,1.1162140113167094,0.11621401131670939,0.1586136610961875,0.00820721359729102,4.440892098500626e-16,5.229486952845405e-05,2.220446049250313e-16,1.3322676295501878e-15,0.0,1.1162140113167092,0.11621401131670916
mixed_reset2,2.94,2.94,2.0,1.116213977714167,0.11621397771416708,0.15861361766524917,0.008207069474729083,0.0,4.9249453410438876e-05,4.440892098500626e-16,1.3322676295501878e-15,4.440892098500626e-16,1.1162139777141666,0.11621397771416664
mixed_reset2,2.96,2.96,2.0,1.1162139440640029,0.11621394406400287,0.15861357417275873,0.008206933601452705,8.881784197001252e-16,4.638138852030084e-05,4.440892098500626e-16,1.3322676295501878e-15,0.0,1.1162139440640029,0.11621394406400287
mixed_reset2,2.98,2.98,2.0,1.1162139106375168,0.11621391063751685,0.15861353096936873,0.008206805507026665,1.1102230246251565e-15,4.368034672655451e-05,6.661338147750939e-16,4.440892098500626e-16,0.0,1.1162139106375168,0.11621391063751685
mixed_reset2,3.0,3.0,2.0,1.1162138776594146,0.1162138776594146,0.1586134883455089,0.00820668474780934,1.1102230246251565e-15,4.1136601361749237e-05,1.1102230246251565e-16,4.440892098500626e-16,0.0,1.1162138776594148,0.11621387765941482
mixed_reset2,3.02,3.02,2.0,1.1162138453137547,0.11621384531375467,0.15861344653907306,0.008206570905418945,8.881784197001252e-16,3.874099219445398e-05,2.220446049250313e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162138453137551,0.11621384531375512
mixed_reset2,3.04,3.04,2.0,1.1162138137492215,0.11621381374922146,0.1586134057422344,0.008206463585289201,0.0,3.6484892444892114e-05,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1162138137492215,0.11621381374922146
mixed_reset2,3.06,3.06,2.0,1.1162137830838172,0.11621378308381725,0.1586133661075097,0.008206362415308373,1.1102230246251565e-15,3.43601777161584e-05,2.220446049250313e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162137830838168,0.1162137830838168
mixed_reset2,3.08,3.08,2.0,1.1162137534089944,0.11621375340899442,0.1586133277531004,0.008206267044538761,0.0,3.2359196740952556e-05,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1162137534089944,0.11621375340899442
mixed_reset2,3.1,3.1,2.0,1.1162137247933488,0.1162137247933488,0.158613290767666,0.008206177142008228,0.0,3.047474382579865e-05,4.440892098500626e-16,0.0,0.0,1.1162137247933486,0.11621372479334857
mixed_reset2,3.12,3.12,2.0,1.116213697285844,0.11621369728584408,0.15861325521449168,0.008206092395573624,8.881784197001252e-16,2.8700032904956096e-05,1.6653345369377348e-16,0.0,2.220446049250313e-16,1.1162136972858445,0.11621369728584452
mixed_reset2,3.14,3.14,2.0,1.1162136709186774,0.1162136709186774,0.15861322113519205,0.008206012510848489,4.440892098500626e-16,2.7028673102426345e-05,4.440892098500626e-16,4.440892098500626e-16,0.0,1.1162136709186774,0.1162136709186774
mixed_reset2,3.16,3.16,2.0,1.1162136457098073,0.1162136457098073,0.1586131885529784,0.00820593721019201,1.1102230246251565e-15,2.5454645717754715e-05,4.440892098500626e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162136457098075,0.11621364570980752
mixed_reset2,3.18,3.18,2.0,1.1162136216651533,0.11621362166515325,0.15861315747550173,0.008205866231757522,0.0,2.3972282552110757e-05,2.7755575615628914e-16,4.440892098500626e-16,2.220446049250313e-16,1.116213621665153,0.11621362166515303
mixed_reset2,3.2,3.2,2.0,1.1162135987805506,0.1162135987805506,0.15861312789737936,0.00820579932859465,4.440892098500626e-16,2.2576245496661044e-05,2.220446049250313e-16,0.0,0.0,1.1162135987805506,0.1162135987805506
mixed_reset2,3.22,3.22,2.0,1.1162135770434414,0.11621357704344137,0.1586130998023803,0.00820573626780259,6.661338147750939e-16,2.12615073103134e-05,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162135770434414,0.11621357704344137
mixed_reset2,3.24,3.24,2.0,1.1162135564343638,0.11621355643436382,0.15861307316535056,0.008205676829732302,6.661338147750939e-16,2.0023333515063746e-05,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162135564343638,0.11621355643436382
mixed_reset2,3.2600000000000002,3.2600000000000002,2.0,1.1162135369282455,0.11621353692824554,0.15861304795388437,0.008205620807234533,1.3322676295501878e-15,1.8857265348663776e-05,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162135369282453,0.11621353692824532
mixed_reset2,3.2800000000000002,3.2800000000000002,2.0,1.1162135184955235,0.11621351849552353,0.15861302412977188,0.008205568004949483,0.0,1.7759103705890233e-05,2.220446049250313e-16,0.0,0.0,1.1162135184955235,0.11621351849552353
mixed_reset2,3.3000000000000003,3.3000000000000003,2.0,1.1162135011031258,0.11621350110312578,0.15861300165026795,0.008205518238638689,1.1102230246251565e-15,1.6724894018417535e-05,6.591949208711867e-17,0.0,0.0,1.1162135011031258,0.11621350110312578
mixed_reset2,3.3200000000000003,3.3200000000000003,2.0,1.1162134847152991,0.11621348471529913,0.15861298046916203,0.008205471334552714,1.3322676295501878e-15,1.5750912014122348e-05,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162134847152994,0.11621348471529935
mixed_reset2,3.34,3.34,2.0,1.1162134692943373,0.11621346929433729,0.15861296053771912,0.008205427128837987,2.220446049250313e-16,1.4833650306904365e-05,4.440892098500626e-16,2.220446049250313e-14,0.0,1.1162134692943375,0.11621346929433751
mixed_reset2,3.36,3.36,2.0,1.1162134548012053,0.11621345480120526,0.15861294180548696,0.00820538546697303,1.3322676295501878e-15,1.3969805762192172e-05,4.440892098500626e-16,3.1086244689504383e-15,0.0,1.1162134548012055,0.11621345480120548
mixed_reset2,3.38,3.38,2.0,1.116213441196049,0.11621344119604893,0.15861292422095455,0.00820534620324073,6.661338147750939e-16,1.3156267608168541e-05,4.440892098500626e-16,3.1086244689504383e-15,2.220446049250313e-16,1.116213441196049,0.11621344119604893
mixed_reset2,3.4,3.4,2.0,1.1162134284386567,0.11621342843865667,0.15861290773214876,0.008205309200228468,8.881784197001252e-16,1.2390106227725545e-05,1.1102230246251565e-16,3.1086244689504383e-15,0.0,1.1162134284386565,0.11621342843865645
mixed_reset2,3.42,3.42,2.0,1.1162134164888253,0.11621341648882533,0.15861289228710745,0.008205274328356611,1.3322676295501878e-15,1.1668562612355408e-05,2.220446049250313e-16,3.1086244689504383e-15,2.220446049250313e-16,1.1162134164888255,0.11621341648882555
mixed_reset2,3.44,3.44,2.0,1.116213405306674,0.1162134053066739,0.15861287783428485,0.008205241465434564,2.220446049250313e-16,1.0989038426435092e-05,2.220446049250313e-16,3.1086244689504383e-15,2.220446049250313e-16,1.116213405306674,0.1162134053066739
mixed_reset2,3.46,3.46,2.0,1.1162133948529092,0.11621339485290916,0.15861286432289487,0.008205210496241098,1.3322676295501878e-15,1.0349086648160644e-05,2.220446049250313e-16,3.1086244689504383e-15,2.220446049250313e-16,1.1162133948529094,0.11621339485290938
mixed_reset2,3.48,3.48,2.0,1.1162133850890237,0.11621338508902368,0.15861285170316705,0.008205181312128867,0.0,9.74640276038205e-06,2.220446049250313e-16,4.440892098500626e-16,6.661338147750939e-16,1.1162133850890237,0.11621338508902368
mixed_reset2,3.5,3.5,2.0,1.116213375977479,0.11621337597747905,0.1586128399265834,0.008205153810652045,4.440892098500626e-16,9.178816449777888e-06,2.220446049250313e-16,4.440892098500626e-16,2.220446049250313e-16,1.116213375977479,0.11621337597747905
mixed_reset2,3.52,3.52,2.0,1.1162133674818318,0.11621336748183175,0.15861282894604103,0.008205127895212608,0.0,8.644283792734464e-06,5.551115123125783e-16,0.0,2.220446049250313e-16,1.1162133674818318,0.11621336748183175
mixed_reset2,3.54,3.54,2.0,1.11621335956684,0.11621335956683998,0.15861281871599026,0.008205103474730371,2.220446049250313e-16,8.140879894241032e-06,2.636779683484747e-16,0.0,0.0,1.1162133595668398,0.11621335956683976
mixed_reset2,3.56,3.56,2.0,1.116213352198547,0.1162133521985469,0.15861280919254223,0.008205080463327423,2.220446049250313e-15,7.666791955900087e-06,1.1102230246251565e-16,0.0,0.0,1.116213352198547,0.1162133521985469
mixed_reset2,3.58,3.58,2.0,1.1162133453443144,0.11621334534431438,0.15861280033351247,0.008205058780034503,8.881784197001252e-16,7.2203127507129705e-06,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162133453443144,0.11621334534431438
mixed_reset2,3.6,3.6,2.0,1.116213338972888,0.1162133389728881,0.15861279209850512,0.008205038348510869,8.881784197001252e-16,6.799834469793651e-06,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162133389728883,0.11621333897288832
mixed_reset2,3.62,3.62,2.0,1.1162133330543924,0.11621333305439241,0.15861278444890614,0.008205019096781577,1.1102230246251565e-15,6.40384293785351e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213333054392,0.11621333305439197
mixed_reset2,3.64,3.64,2.0,1.116213327560343,0.11621332756034297,0.15861277734789986,0.008205000956989193,8.881784197001252e-16,6.0309121574057805e-06,2.220446049250313e-16,0.0,0.0,1.116213327560343,0.11621332756034297
mixed_reset2,3.66,3.66,2.0,1.1162133224636421,0.11621332246364213,0.1586127707604628,0.008204983865159849,8.881784197001252e-16,5.679699175142883e-06,1.1102230246251565e-16,0.0,0.0,1.116213322463642,0.11621332246364191
mixed_reset2,3.68,3.68,2.0,1.1162133177385578,0.11621331773855781,0.15861276465333649,0.008204967760981738,8.881784197001252e-16,5.348939244548961e-06,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162133177385576,0.11621331773855759
mixed_reset2,3.7,3.7,2.0,1.1162133133607022,0.11621331336070218,0.15861275899499994,0.008204952587597245,1.1102230246251565e-15,5.037441272767729e-06,1.1102230246251565e-16,0.0,0.0,1.1162133133607022,0.11621331336070218
mixed_reset2,3.72,3.72,2.0,1.116213309306998,0.11621330930699791,0.1586127537556259,0.008204938291405872,1.1102230246251565e-15,4.744083530634768e-06,2.220446049250313e-16,0.0,0.0,1.116213309306998,0.11621330930699791
mixed_reset2,3.74,3.74,2.0,1.116213305555643,0.11621330555564291,0.1586127489070354,0.008204924821879293,1.1102230246251565e-15,4.467809613478008e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213305555643,0.11621330555564291
mixed_reset2,3.7600000000000002,3.7600000000000002,2.0,1.116213302086073,0.11621330208607294,0.1586127444226493,0.008204912131385387,1.1102230246251565e-15,4.207624636817092e-06,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162133020860727,0.11621330208607272
mixed_reset2,3.7800000000000002,3.7800000000000002,2.0,1.116213298878913,0.11621329887891307,0.15861274027742578,0.008204900175024123,1.1102230246251565e-15,3.962591653385722e-06,2.220446049250313e-16,0.0,0.0,1.1162132988789133,0.1162132988789133
mixed_reset2,3.8000000000000003,3.8000000000000003,2.0,1.1162132959159368,0.11621329591593677,0.15861273644780716,0.008204888910471112,4.440892098500626e-16,3.73182828035043e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132959159365,0.11621329591593654
mixed_reset2,3.8200000000000003,3.8200000000000003,2.0,1.116213293180017,0.11621329318001705,0.15861273291165703,0.008204878297831394,1.5543122344752192e-15,3.5145035197636787e-06,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132931800173,0.11621329318001727
mixed_reset2,3.84,3.84,2.0,1.116213290655079,0.11621329065507902,0.15861272964819867,0.008204868299499476,8.881784197001252e-16,3.309834767987324e-06,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132906550788,0.1162132906550788
mixed_reset2,3.86,3.86,2.0,1.1162132883260512,0.11621328832605116,0.15861272663795237,0.008204858880030644,1.3322676295501878e-15,3.1170849966663527e-06,1.1102230246251565e-16,0.0,0.0,1.1162132883260514,0.11621328832605138
mixed_reset2,3.88,3.88,2.0,1.1162132861788197,0.11621328617881965,0.15861272386267608,0.008204850006015466,8.881784197001252e-16,2.9355600980988934e-06,6.661338147750939e-16,0.0,4.440892098500626e-16,1.1162132861788197,0.11621328617881965
mixed_reset2,3.9,3.9,2.0,1.1162132842001788,0.11621328420017885,0.15861272130530168,0.008204841645965001,8.881784197001252e-16,2.764606386412155e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132842001786,0.11621328420017862
mixed_reset2,3.92,3.92,2.0,1.116213282377783,0.11621328237778306,0.1586127189498725,0.008204833770200797,1.1102230246251565e-15,2.603608244153288e-06,4.440892098500626e-16,0.0,0.0,1.1162132823777828,0.11621328237778283
mixed_reset2,3.94,3.94,2.0,1.1162132807001046,0.11621328070010462,0.15861271678148908,0.00820482635075014,4.440892098500626e-16,2.451985903630105e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132807001046,0.11621328070010462
mixed_reset2,3.96,3.96,2.0,1.1162132791563881,0.11621327915638813,0.1586127147862502,0.008204819361250632,1.3322676295501878e-15,2.309193360736095e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132791563881,0.11621327915638813
mixed_reset2,3.98,3.98,2.0,1.1162132777366032,0.11621327773660317,0.15861271295119167,0.008204812776856096,1.5543122344752192e-15,2.1747164084193193e-06,1.1102230246251565e-16,0.0,0.0,1.1162132777366032,0.11621327773660317
mixed_reset2,4.0,4.0,2.0,1.1162132764314077,0.11621327643140766,0.15861271126423887,0.008204806574150741,1.1102230246251565e-15,2.048070783914474e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132764314074,0.11621327643140744
mixed_reset2,4.0200000000000005,4.0200000000000005,2.0,1.1162132752321055,0.11621327523210545,0.15861270971415217,0.008204800731067545,1.3322676295501878e-15,1.9288004266190817e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132752321055,0.11621327523210545
mixed_reset2,4.04,4.04,2.0,1.1162132741306074,0.11621327413060745,0.1586127082904765,0.00820479522680944,6.661338147750939e-16,1.8164758341689125e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132741306074,0.11621327413060745
mixed_reset2,4.0600000000000005,4.0600000000000005,2.0,1.1162132731193952,0.11621327311939522,0.1586127069834943,0.00820479004177912,8.881784197001252e-16,1.7106925166258946e-06,2.220446049250313e-16,0.0,0.0,1.116213273119395,0.116213273119395
mixed_reset2,4.08,4.08,2.0,1.1162132721914855,0.11621327219148547,0.15861270578417977,0.008204785157507465,1.3322676295501878e-15,1.6110695398689756e-06,1.1102230246251565e-16,0.0,0.0,1.116213272191486,0.11621327219148592
mixed_reset2,4.1,4.1,2.0,1.1162132713403947,0.11621327134039472,0.15861270468415306,0.008204780556590806,1.3322676295501878e-15,1.5172481539343914e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132713403947,0.11621327134039472
mixed_reset2,4.12,4.12,2.0,1.11621327056011,0.11621327056011,0.15861270367564248,0.008204776222628765,8.881784197001252e-16,1.4288905001748342e-06,2.7755575615628914e-16,0.0,2.220446049250313e-16,1.11621327056011,0.11621327056011
mixed_reset2,4.14,4.14,2.0,1.116213269845056,0.11621326984505598,0.15861270275144196,0.008204772140167302,4.440892098500626e-16,1.3456783953536e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132698450558,0.11621326984505576
mixed_reset2,4.16,4.16,2.0,1.11621326919007,0.11621326919006991,0.1586127019048787,0.008204768294643897,1.1102230246251565e-15,1.267312186373215e-06,2.220446049250313e-16,0.0,0.0,1.1162132691900704,0.11621326919007036
mixed_reset2,4.18,4.18,2.0,1.116213268590368,0.11621326859036807,0.15861270112976977,0.008204764672336502,8.881784197001252e-16,1.1935096698306726e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132685903678,0.11621326859036785
mixed_reset2,4.2,4.2,2.0,1.116213268041525,0.1162132680415251,0.15861270042039544,0.00820476126031559,1.3322676295501878e-15,1.1240050775129795e-06,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132680415247,0.11621326804152465
mixed_reset2,4.22,4.22,2.0,1.116213267539448,0.11621326753944805,0.15861269977146564,0.008204758046397935,1.3322676295501878e-15,1.0585481174905933e-06,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132675394478,0.11621326753944783
mixed_reset2,4.24,4.24,2.0,1.116213267080353,0.11621326708035307,0.15861269917808973,0.008204755019104306,4.440892098500626e-16,9.969030742816576e-07,3.3306690738754696e-16,0.0,0.0,1.116213267080353,0.11621326708035307
mixed_reset2,4.26,4.26,2.0,1.1162132666607474,0.11621326666074738,0.15861269863575336,0.008204752167618502,1.1102230246251565e-15,9.388479588444407e-07,4.440892098500626e-16,0.0,0.0,1.1162132666607474,0.11621326666074738
mixed_reset2,4.28,4.28,2.0,1.1162132662774007,0.1162132662774007,0.15861269814028142,0.008204749481749546,2.220446049250313e-16,8.841737101847325e-07,2.220446049250313e-16,0.0,0.0,1.1162132662774005,0.11621326627740047
mixed_reset2,4.3,4.3,2.0,1.1162132659273367,0.11621326592733672,0.15861269768782704,0.00820474695189557,4.440892098500626e-16,8.326834414311423e-07,5.551115123125783e-16,0.0,0.0,1.1162132659273367,0.11621326592733672
mixed_reset2,4.32,4.32,2.0,1.116213265607809,0.11621326560780898,0.15861269727484048,0.00820474456900996,1.3322676295501878e-15,7.841917326646686e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132656078092,0.1162132656078092
mixed_reset2,4.34,4.34,2.0,1.1162132653162808,0.11621326531628084,0.15861269689804314,0.008204742324569372,1.3322676295501878e-15,7.385239614507433e-07,2.220446049250313e-16,0.0,0.0,1.1162132653162808,0.11621326531628084
mixed_reset2,4.36,4.36,2.0,1.1162132650504215,0.11621326505042151,0.15861269655442248,0.00820474021054314,1.5543122344752192e-15,6.955156741580981e-07,4.440892098500626e-16,0.0,0.0,1.1162132650504215,0.11621326505042151
mixed_reset2,4.38,4.38,2.0,1.116213264808079,0.11621326480807892,0.15861269624119698,0.008204738219365414,6.661338147750939e-16,6.550119947823507e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132648080787,0.1162132648080787
mixed_reset2,4.4,4.4,2.0,1.1162132645872758,0.11621326458727577,0.158612695955811,0.008204736343908572,8.881784197001252e-16,6.168670655636033e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132645872758,0.11621326458727577
mixed_reset2,4.42,4.42,2.0,1.1162132643861904,0.1162132643861904,0.15861269569591008,0.00820473457745707,6.661338147750939e-16,5.80943524158134e-07,2.220446049250313e-16,0.0,0.0,1.1162132643861904,0.1162132643861904
mixed_reset2,4.44,4.44,2.0,1.1162132642031473,0.11621326420314726,0.15861269545932855,0.008204732913684665,8.881784197001252e-16,5.471120068482882e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132642031473,0.11621326420314726
mixed_reset2,4.46,4.46,2.0,1.1162132640366078,0.11621326403660781,0.1586126952440779,0.008204731346631083,1.7763568394002505e-15,5.152506839037341e-07,2.220446049250313e-16,0.0,0.0,1.1162132640366078,0.11621326403660781
mixed_reset2,4.48,4.48,2.0,1.1162132638851539,0.11621326388515385,0.1586126950483251,0.008204729870681483,6.661338147750939e-16,4.852448202731507e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132638851536,0.11621326388515363
mixed_reset2,4.5,4.5,2.0,1.1162132637474897,0.11621326374748975,0.15861269487039556,0.008204728480546288,1.5543122344752192e-15,4.5698636192900715e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132637474893,0.1162132637474893
mixed_reset2,4.5200000000000005,4.5200000000000005,2.0,1.1162132636224196,0.11621326362241957,0.15861269470874353,0.008204727171242016,1.5543122344752192e-15,4.303735475150171e-07,3.3306690738754696e-16,0.0,4.440892098500626e-16,1.1162132636224196,0.11621326362241957
mixed_reset2,4.54,4.54,2.0,1.1162132635088475,0.11621326350884753,0.15861269456195276,0.008204725938075037,4.440892098500626e-16,4.053105436101211e-07,2.0816681711721685e-16,0.0,0.0,1.1162132635088478,0.11621326350884775
mixed_reset2,4.5600000000000005,4.5600000000000005,2.0,1.116213263405773,0.11621326340577309,0.15861269442873002,0.00820472477662269,1.9984014443252818e-15,3.8170709456761265e-07,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132634057733,0.11621326340577331
mixed_reset2,4.58,4.58,2.0,1.1162132633122712,0.11621326331227122,0.15861269430787975,0.00820472368271911,1.3322676295501878e-15,3.5947820425236154e-07,2.220446049250313e-16,0.0,0.0,1.1162132633122712,0.11621326331227122
mixed_reset2,4.6000000000000005,4.6000000000000005,2.0,1.1162132632275006,0.11621326322750059,0.1586126941983145,0.008204722652440053,1.3322676295501878e-15,3.385438232111903e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132632275006,0.11621326322750059
mixed_reset2,4.62,4.62,2.0,1.116213263150687,0.11621326315068692,0.15861269409903356,0.008204721682088975,1.3322676295501878e-15,3.188285657255985e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213263150687,0.11621326315068692
mixed_reset2,4.64,4.64,2.0,1.11621326308112,0.1162132630811199,0.15861269400911884,0.008204720768183708,6.661338147750939e-16,3.002614356005517e-07,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132630811201,0.11621326308112012
mixed_reset2,4.66,4.66,2.0,1.1162132630181567,0.11621326301815671,0.15861269392773952,0.008204719907443725,1.3322676295501878e-15,2.8277557072298176e-07,4.440892098500626e-16,0.0,4.440892098500626e-16,1.116213263018157,0.11621326301815693
mixed_reset2,4.68,4.68,2.0,1.1162132629611998,0.11621326296119983,0.1586126938541233,0.008204719096779063,6.661338147750939e-16,2.663080037705601e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132629611996,0.1162132629611996
mixed_reset2,4.7,4.7,2.0,1.1162132629097092,0.11621326290970924,0.1586126937875722,0.008204718333279539,4.440892098500626e-16,2.5079943291941853e-07,4.440892098500626e-16,0.0,0.0,1.116213262909709,0.11621326290970901
mixed_reset2,4.72,4.72,2.0,1.1162132628631891,0.11621326286318912,0.15861269372744538,0.008204717614203126,6.661338147750939e-16,2.3619401079422175e-07,2.220446049250313e-16,0.0,0.0,1.116213262863189,0.1162132628631889
mixed_reset2,4.74,4.74,2.0,1.1162132628211847,0.11621326282118472,0.1586126936731551,0.008204716936967461,1.1102230246251565e-16,2.224391426296213e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132628211847,0.11621326282118472
mixed_reset2,4.76,4.76,2.0,1.1162132627832881,0.11621326278328814,0.15861269362417413,0.008204716299139915,2.6645352591003757e-15,2.0948529483658107e-07,3.0531133177191805e-16,0.0,0.0,1.116213262783288,0.11621326278328792
mixed_reset2,4.78,4.78,2.0,1.1162132627491135,0.11621326274911348,0.1586126935800037,0.008204715698428863,1.1102230246251565e-15,1.972858211379824e-07,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132627491135,0.11621326274911348
mixed_reset2,4.8,4.8,2.0,1.1162132627183212,0.11621326271832122,0.158612693540205,0.008204715132676446,1.5543122344752192e-15,1.8579678904770414e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132627183212,0.11621326271832122
mixed_reset2,4.82,4.82,2.0,1.1162132626905965,0.11621326269059651,0.15861269350437107,0.008204714599849469,1.5543122344752192e-15,1.7497682641351428e-07,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132626905965,0.11621326269059651
mixed_reset2,4.84,4.84,2.0,1.1162132626656522,0.11621326266565224,0.15861269347213083,0.00820471409803304,1.1102230246251565e-15,1.6478696934080217e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262665652,0.11621326266565202
mixed_reset2,4.86,4.86,2.0,1.116213262643227,0.11621326264322707,0.15861269344314652,0.008204713625423687,1.3322676295501878e-15,1.551905233002082e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262643227,0.11621326264322707
mixed_reset2,4.88,4.88,2.0,1.1162132626230834,0.1162132626230834,0.15861269341711104,0.008204713180322443,8.881784197001252e-16,1.4615293074740632e-07,4.440892098500626e-16,0.0,0.0,1.1162132626230834,0.1162132626230834
mixed_reset2,4.9,4.9,2.0,1.1162132626050059,0.11621326260500586,0.15861269339374598,0.008204712761129144,1.5543122344752192e-15,1.3764164660465264e-07,5.551115123125783e-16,0.0,2.220446049250313e-16,1.1162132626050059,0.11621326260500586
mixed_reset2,4.92,4.92,2.0,1.1162132625887957,0.11621326258879572,0.15861269337279452,0.00820471236633678,1.5543122344752192e-15,1.296260210420508e-07,6.661338147750939e-16,0.0,2.220446049250313e-16,1.116213262588796,0.11621326258879594
mixed_reset2,4.94,4.94,2.0,1.1162132625742736,0.11621326257427356,0.15861269335402478,0.00820471199452573,1.5543122344752192e-15,1.2207718926363076e-07,2.220446049250313e-16,0.0,0.0,1.116213262574274,0.116213262574274
mixed_reset2,4.96,4.96,2.0,1.1162132625612777,0.11621326256127773,0.15861269333722777,0.008204711644358776,1.5543122344752192e-15,1.1496796719842604e-07,2.498001805406602e-16,0.0,2.220446049250313e-16,1.1162132625612777,0.11621326256127773
mixed_reset2,4.98,4.98,2.0,1.1162132625496592,0.11621326254965925,0.158612693322211,0.008204711314576838,1.7763568394002505e-15,1.0827275379043932e-07,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132625496592,0.11621326254965925
mixed_reset2,5.0,5.0,2.0,1.1162132625392829,0.11621326253928288,0.15861269330879965,0.008204711003993578,1.3322676295501878e-15,1.0196743953708177e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262539283,0.1162132625392831
mixed_reset2,5.0200000000000005,5.0200000000000005,2.0,1.1162132625300278,0.11621326253002784,0.1586126932968376,0.008204710711492046,1.5543122344752192e-15,9.602931818133986e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262530028,0.11621326253002806
mixed_reset2,5.04,5.04,2.0,1.1162132625217829,0.11621326252178288,0.15861269328618105,0.008204710436019808,1.3322676295501878e-15,9.043700588406978e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132625217827,0.11621326252178266
mixed_reset2,5.0600000000000005,5.0600000000000005,2.0,1.1162132625144465,0.11621326251444652,0.15861269327669889,0.008204710176586045,1.3322676295501878e-15,8.51703647435087e-08,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132625144463,0.1162132625144463
mixed_reset2,5.08,5.08,2.0,1.1162132625079282,0.11621326250792818,0.158612693268274,0.008204709932257243,1.3322676295501878e-15,8.021042896544373e-08,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132625079282,0.11621326250792818
mixed_reset2,5.1000000000000005,5.1000000000000005,2.0,1.116213262502146,0.11621326250214592,0.1586126932608005,0.008204709702154176,1.3322676295501878e-15,7.55393368169488e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213262502146,0.11621326250214592
mixed_reset2,5.12,5.12,2.0,1.1162132624970242,0.11621326249702424,0.15861269325418076,0.0082047094854491,1.7763568394002505e-15,7.114026856838707e-08,2.220446049250313e-16,0.0,0.0,1.1162132624970242,0.11621326249702424
mixed_reset2,5.14,5.14,2.0,1.1162132624924954,0.11621326249249542,0.1586126932483273,0.008204709281361933,1.1102230246251565e-15,6.699738178822523e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624924954,0.11621326249249542
mixed_reset2,5.16,5.16,2.0,1.1162132624884993,0.11621326248849928,0.15861269324316232,0.008204709089158465,1.9984014443252818e-15,6.309575777130316e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262488499,0.11621326248849906
mixed_reset2,5.18,5.18,2.0,1.1162132624849792,0.11621326248497921,0.15861269323861266,0.008204708908146742,1.9984014443252818e-15,5.942134700953616e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624849792,0.11621326248497921
mixed_reset2,5.2,5.2,2.0,1.1162132624818852,0.11621326248188524,0.15861269323461374,0.008204708737675226,1.1102230246251565e-15,5.596091715368012e-08,2.220446049250313e-16,0.0,0.0,1.116213262481885,0.11621326248188502
mixed_reset2,5.22,5.22,2.0,1.1162132624791725,0.11621326247917252,0.15861269323110758,0.008204708577130898,1.9984014443252818e-15,5.270200703622052e-08,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132624791725,0.11621326247917252
mixed_reset2,5.24,5.24,2.0,1.1162132624768006,0.11621326247680064,0.15861269322804195,0.00820470842593488,1.1102230246251565e-15,4.9632880947531044e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132624768004,0.11621326247680042
mixed_reset2,5.26,5.26,2.0,1.1162132624747332,0.11621326247473318,0.15861269322536978,0.008204708283543648,1.3322676295501878e-15,4.674248686373228e-08,2.220446049250313e-16,0.0,0.0,1.1162132624747327,0.11621326247473274
mixed_reset2,5.28,5.28,2.0,1.1162132624729362,0.11621326247293617,0.15861269322304716,0.008204708149444555,1.7763568394002505e-15,4.402041613518759e-08,2.220446049250313e-16,0.0,0.0,1.1162132624729362,0.11621326247293617
mixed_reset2,5.3,5.3,2.0,1.1162132624713803,0.11621326247138031,0.15861269322103622,0.008204708023154619,1.7763568394002505e-15,4.145686693934891e-08,2.636779683484747e-16,0.0,2.220446049250313e-16,1.11621326247138,0.11621326247138009
mixed_reset2,5.32,5.32,2.0,1.116213262470038,0.11621326247003805,0.15861269321930135,0.008204707904219188,1.1102230246251565e-15,3.904260712644936e-08,4.440892098500626e-16,0.0,0.0,1.116213262470038,0.11621326247003805
mixed_reset2,5.34,5.34,2.0,1.1162132624688859,0.11621326246888586,0.15861269321781216,0.008204707792210053,6.661338147750939e-16,3.676894263365815e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624688859,0.11621326246888586
mixed_reset2,5.36,5.36,2.0,1.1162132624679035,0.11621326246790353,0.15861269321654253,0.008204707686724023,1.3322676295501878e-15,3.4627685920052276e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624679033,0.11621326246790331
mixed_reset2,5.38,5.38,2.0,1.1162132624670698,0.11621326246706976,0.15861269321546487,0.008204707587381281,1.7763568394002505e-15,3.26111262646811e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624670698,0.11621326246706976
mixed_reset2,5.4,5.4,2.0,1.1162132624663668,0.11621326246636676,0.15861269321455626,0.008204707493824041,1.7763568394002505e-15,3.0712002017929674e-08,2.7755575615628914e-16,0.0,2.220446049250313e-16,1.116213262466367,0.11621326246636698
mixed_reset2,5.42,5.42,2.0,1.1162132624657803,0.11621326246578034,0.1586126932137983,0.008204707405715432,1.7763568394002505e-15,2.8923474174741278e-08,2.220446049250313e-16,0.0,0.0,1.1162132624657803,0.11621326246578034
mixed_reset2,5.44,5.44,2.0,1.116213262465295,0.11621326246529495,0.15861269321317095,0.008204707322738173,4.440892098500626e-16,2.7239102480536292e-08,9.992007221626409e-16,0.0,4.440892098500626e-16,1.116213262465295,0.11621326246529495
mixed_reset2,5.46,5.46,2.0,1.1162132624649006,0.1162132624649006,0.15861269321266125,0.008204707244593481,1.7763568394002505e-15,2.5652820485888572e-08,4.440892098500626e-16,0.0,0.0,1.1162132624649008,0.11621326246490082
mixed_reset2,5.48,5.48,2.0,1.1162132624645829,0.11621326246458286,0.15861269321225058,0.008204707171000003,8.881784197001252e-16,2.415891673518411e-08,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132624645833,0.1162132624645833
mixed_reset2,5.5,5.5,2.0,1.1162132624643348,0.11621326246433483,0.15861269321193,0.008204707101692521,8.881784197001252e-16,2.275201069906752e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213262464335,0.11621326246433505
mixed_reset2,5.5200000000000005,5.5200000000000005,2.0,1.1162132624641474,0.11621326246414743,0.15861269321168778,0.008204707036421543,1.7763568394002505e-15,2.142703654436917e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132624641474,0.11621326246414743
mixed_reset2,5.54,5.54,2.0,1.1162132624640093,0.11621326246400931,0.15861269321150928,0.00820470697495222,1.5543122344752192e-15,2.017922292457675e-08,4.440892098500626e-16,0.0,0.0,1.1162132624640093,0.11621326246400931
mixed_reset2,5.5600000000000005,5.5600000000000005,2.0,1.116213262463917,0.11621326246391694,0.1586126932113899,0.008204706917062956,1.9984014443252818e-15,1.9004076565881656e-08,3.3306690738754696e-16,0.0,0.0,1.116213262463917,0.11621326246391694
mixed_reset2,5.58,5.58,2.0,1.1162132624638619,0.11621326246386188,0.1586126932113187,0.008204706862545166,1.1102230246251565e-15,1.7897365582608682e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624638614,0.11621326246386143
mixed_reset2,5.6000000000000005,5.6000000000000005,2.0,1.1162132624638401,0.11621326246384012,0.1586126932112906,0.008204706811202632,8.881784197001252e-16,1.6855104086749284e-08,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132624638397,0.11621326246383967
mixed_reset2,5.62,5.62,2.0,1.1162132624638468,0.11621326246384678,0.1586126932112992,0.008204706762850436,1.7763568394002505e-15,1.587353917059664e-08,2.220446049250313e-16,0.0,0.0,1.116213262463847,0.116213262463847
mixed_reset2,5.64,5.64,2.0,1.1162132624638763,0.11621326246387631,0.15861269321133736,0.00820470671731429,1.3322676295501878e-15,1.4949136040165456e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132624638763,0.11621326246387631
mixed_reset2,5.66,5.66,2.0,1.116213262463927,0.11621326246392694,0.1586126932114028,0.008204706674430337,1.9984014443252818e-15,1.4078566076825005e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.116213262463927,0.11621326246392694
mixed_reset2,5.68,5.68,2.0,1.1162132624639916,0.11621326246399155,0.15861269321148633,0.008204706634044089,1.5543122344752192e-15,1.3258694173817753e-08,1.1102230246251565e-16,0.0,0.0,1.116213262463992,0.116213262463992
mixed_reset2,5.7,5.7,2.0,1.116213262464071,0.11621326246407104,0.15861269321158908,0.008204706596010221,1.7763568394002505e-15,1.2486568057301639e-08,2.0816681711721685e-16,0.0,2.220446049250313e-16,1.1162132624640713,0.11621326246407127
mixed_reset2,5.72,5.72,2.0,1.116213262464162,0.11621326246416208,0.15861269321170673,0.008204706560191297,1.9984014443252818e-15,1.1759406587374954e-08,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132624641619,0.11621326246416186
mixed_reset2,5.74,5.74,2.0,1.1162132624642593,0.11621326246425934,0.15861269321183244,0.008204706526458794,6.661338147750939e-16,1.1074592357745994e-08,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132624642591,0.11621326246425911
mixed_reset2,5.76,5.76,2.0,1.116213262464366,0.11621326246436592,0.1586126932119702,0.008204706494690982,2.220446049250313e-15,1.0429657932437e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624643657,0.1162132624643657
mixed_reset2,5.78,5.78,2.0,1.1162132624644754,0.11621326246447539,0.1586126932121117,0.008204706464773424,1.5543122344752192e-15,9.822282077964761e-09,4.440892098500626e-16,0.0,0.0,1.1162132624644758,0.11621326246447583
mixed_reset2,5.8,5.8,2.0,1.11621326246459,0.11621326246458996,0.15861269321225976,0.008204706436598201,1.5543122344752192e-15,9.250276825772953e-09,3.3306690738754696e-16,0.0,0.0,1.1162132624645897,0.11621326246458974
mixed_reset2,5.82,5.82,2.0,1.1162132624647059,0.11621326246470587,0.15861269321240956,0.008204706410064183,2.220446049250313e-15,8.711582465820156e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624647059,0.11621326246470587
mixed_reset2,5.84,5.84,2.0,1.116213262464822,0.116213262464822,0.15861269321255966,0.00820470638507567,8.881784197001252e-16,8.204259847877093e-09,2.220446049250313e-16,0.0,0.0,1.116213262464822,0.116213262464822
mixed_reset2,5.86,5.86,2.0,1.1162132624649401,0.11621326246494013,0.15861269321271235,0.008204706361542514,2.220446049250313e-15,7.726480674014047e-09,2.220446049250313e-16,0.0,0.0,1.1162132624649401,0.11621326246494013
mixed_reset2,5.88,5.88,2.0,1.1162132624650556,0.11621326246505559,0.1586126932128616,0.008204706339379883,6.661338147750939e-16,7.276525701427337e-09,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132624650556,0.11621326246505559
mixed_reset2,5.9,5.9,2.0,1.1162132624651713,0.11621326246517127,0.1586126932130111,0.008204706318508182,1.1102230246251565e-15,6.852773775517518e-09,2.220446049250313e-16,0.0,0.0,1.1162132624651713,0.11621326246517127
mixed_reset2,5.92,5.92,2.0,1.116213262465285,0.11621326246528496,0.15861269321315805,0.008204706298852098,8.881784197001252e-16,6.4536991202512875e-09,4.440892098500626e-16,0.0,6.661338147750939e-16,1.116213262465285,0.11621326246528496
mixed_reset2,5.94,5.94,2.0,1.1162132624653953,0.11621326246539532,0.15861269321330068,0.008204706280341017,2.220446049250313e-16,6.077865231934876e-09,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132624653953,0.11621326246539532
mixed_reset2,5.96,5.96,2.0,1.1162132624655072,0.11621326246550723,0.15861269321344532,0.00820470626290794,3.1086244689504383e-15,5.723917097244513e-09,1.1102230246251565e-16,0.0,0.0,1.116213262465507,0.116213262465507
mixed_reset2,5.98,5.98,2.0,1.1162132624656114,0.11621326246561137,0.15861269321357993,0.008204706246490208,1.7763568394002505e-15,5.390582230591079e-09,2.3592239273284576e-16,0.0,2.220446049250313e-16,1.1162132624656114,0.11621326246561137
mixed_reset2,6.0,6.0,2.0,1.116213262465714,0.11621326246571395,0.15861269321371252,0.008204706231028903,2.220446049250313e-15,5.076659120861749e-09,1.6653345369377348e-16,0.0,0.0,1.1162132624657142,0.11621326246571417
zero_reset2,0.0,0.0,2.0,0.9999999999999996,0.0,0.0,0.0,0.0,0.48700549047990616,0.0,0.0,4.440892098500626e-16,1.0,0
zero_reset2,0.02,0.02,2.0,1.0466989634817276,0.04669896348172764,0.06584657470408484,1.0272404822031314e-06,0.0,0.45437389989770827,4.440892098500626e-16,0.0,0.0,1.0466989634817276,0.04669896348172764
zero_reset2,0.04,0.04,2.0,1.0857204131332139,0.08572041313321388,0.11865263857805236,8.268970483908018e-06,1.1102230246251565e-16,0.4244749866821552,1.1102230246251565e-16,0.0,0.0,1.0857204131332137,0.08572041313321366
zero_reset2,0.06,0.06,2.0,1.1180847680816244,0.11808476808162438,0.16102957087784997,2.765120555935041e-05,0.0,0.3969602847728362,4.440892098500626e-16,1.1324274851176597e-14,0.0,1.1180847680816242,0.11808476808162416
zero_reset2,0.08,0.08,2.0,1.1446894855420158,0.14468948554201577,0.19495629838898973,6.417655355400769e-05,2.220446049250313e-16,0.3715411687197101,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1446894855420158,0.14468948554201577
zero_reset2,0.1,0.1,2.0,1.1663230800373026,0.16632308003730256,0.22196748099491115,0.00012159635823314049,0.0,0.3479779630628323,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1663230800373023,0.16632308003730234
zero_reset2,0.12,0.12,2.0,1.1836775974315583,0.18367759743155831,0.24327618238131204,0.00020233269408604954,1.1102230246251565e-16,0.3260708727584182,9.103828801926284e-15,9.769962616701378e-15,5.995204332975845e-15,1.1836775974315592,0.1836775974315592
zero_reset2,0.14,0.14,2.0,1.1973597105829312,0.19735971058293122,0.25985663157507377,0.00030755114796079426,0.0,0.30565249910656905,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1973597105829312,0.19735971058293122
zero_reset2,0.16,0.16,2.0,1.2079005856252008,0.20790058562520075,0.27250172078259105,0.0004373159678982023,0.0,0.28658171193941473,4.440892098500626e-16,0.0,0.0,1.2079005856252005,0.20790058562520053
zero_reset2,0.18,0.18,2.0,1.2157646519797525,0.21576465197975248,0.28186397854856343,0.0005907819793931386,2.220446049250313e-16,0.2687386647385809,1.3322676295501878e-15,2.220446049250313e-15,6.661338147750939e-16,1.2157646519797527,0.2157646519797527
zero_reset2,0.2,0.2,2.0,1.2213573949813512,0.2213573949813512,0.2884854251577455,0.0007663941391055227,0.0,0.25202076095918347,7.771561172376096e-16,0.0,2.220446049250313e-16,1.2213573949813514,0.22135739498135143
zero_reset2,0.22,0.22,2.0,1.2250322772923723,0.2250322772923723,0.29281976202471643,0.0009620771574518955,2.220446049250313e-16,0.2363394038955386,6.661338147750939e-16,6.217248937900877e-15,4.440892098500626e-16,1.2250322772923725,0.22503227729237252
zero_reset2,0.24,0.24,2.0,1.2270968839205727,0.2270968839205727,0.2952491597047845,0.0011754055194334524,0.0,0.22161738657517993,6.661338147750939e-16,0.0,6.661338147750939e-16,1.2270968839205727,0.2270968839205727
zero_reset2,0.26,0.26,2.0,1.2278183755021492,0.22781837550214923,0.29609716645594014,0.0014037494702414002,0.0,0.20778680090067964,2.220446049250313e-16,0.0,0.0,1.2278183755021495,0.22781837550214945
zero_reset2,0.28,0.28,2.0,1.227428325436649,0.22742832543664893,0.29563878213169725,0.0016443958810871137,1.1102230246251565e-16,0.19478736573929556,4.440892098500626e-16,8.881784197001252e-16,2.220446049250313e-16,1.2274283254366494,0.22742832543664937
zero_reset2,0.3,0.3,2.0,1.2261270083491536,0.22612700834915356,0.29410842831497963,0.001894644947857844,1.1102230246251565e-16,0.18256509154194145,4.440892098500626e-16,0.0,0.0,1.2261270083491538,0.22612700834915378
zero_reset2,0.32,0.32,2.0,1.2240872001058474,0.22408720010584737,0.29170633472930224,0.002151884820825529,1.1102230246251565e-16,0.17107121432794786,1.1102230246251565e-16,0.0,0.0,1.2240872001058472,0.22408720010584715
zero_reset2,0.34,0.34,2.0,1.2214575431303887,0.22145754313038868,0.28860371757179404,0.0024136468181226896,4.440892098500626e-16,0.16026134466136663,2.220446049250313e-16,0.0,2.220446049250313e-16,1.2214575431303887,0.22145754313038868
zero_reset2,0.36,0.36,2.0,1.2183655249787941,0.21836552497879413,0.28494702483852985,0.0026776440500244844,0.0,0.1500947878253434,3.3306690738754696e-16,6.661338147750939e-16,0.0,1.2183655249787941,0.21836552497879413
zero_reset2,0.38,0.38,2.0,1.2149201129569465,0.21492011295694646,0.28086145257181433,0.0029417962210485653,6.661338147750939e-16,0.14053400006604716,2.220446049250313e-16,0.0,2.220446049250313e-16,1.2149201129569467,0.21492011295694669
zero_reset2,0.4,0.4,2.0,1.2112140829421234,0.2112140829421234,0.2764538849348338,0.0032042431814250103,0.0,0.13154415281837406,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.2112140829421234,0.2112140829421234
zero_reset2,0.42,0.42,2.0,1.207326076439764,0.20732607643976397,0.27181537396353217,0.0034633495343785775,4.440892098500626e-16,0.12309278251222465,4.440892098500626e-16,0.0,2.220446049250313e-16,1.207326076439764,0.20732607643976397
zero_reset2,0.44,0.44,2.0,1.2033224162169958,0.20332241621699576,0.2670232476314173,0.003717702313534457,5.551115123125783e-16,0.11514950812991749,5.551115123125783e-16,0.0,0.0,1.2033224162169958,0.20332241621699576
zero_reset2,0.46,0.46,2.0,1.1992587075585608,0.1992587075585608,0.2621429146746503,0.0039661034522739,1.1102230246251565e-16,0.10768580234777567,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1992587075585606,0.19925870755856057
zero_reset2,0.48,0.48,2.0,1.1951812492470026,0.19518124924700264,0.25722941951274414,0.004207558489842698,2.220446049250313e-16,0.10067480502113195,1.1102230246251565e-16,8.881784197001252e-16,2.220446049250313e-16,1.1951812492470029,0.19518124924700286
zero_reset2,0.5,0.5,2.0,1.1911282757400743,0.1911282757400743,0.2523287891959523,0.004441262706104459,4.440892098500626e-16,0.094091170105133,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1911282757400743,0.1911282757400743
zero_reset2,0.52,0.52,2.0,1.1871310496708622,0.18713104967086225,0.24747920564053683,0.004666585651856275,2.220446049250313e-16,0.08791093896114499,3.3306690738754696e-16,4.907185768843192e-14,2.6645352591003757e-15,1.1871310496708591,0.18713104967085914
zero_reset2,0.54,0.54,2.0,1.1832148217003422,0.1832148217003422,0.24271202977717996,0.004883054845556713,4.440892098500626e-16,0.08211143447545206,3.3306690738754696e-16,1.3322676295501878e-15,2.220446049250313e-16,1.183214821700342,0.18321482170034198
zero_reset2,0.56,0.56,2.0,1.1793996728813412,0.17939967288134118,0.238052699126178,0.005090339239165699,2.220446049250313e-16,0.07667117159021061,4.440892098500626e-16,0.0,0.0,1.1793996728813412,0.17939967288134118
zero_reset2,0.58,0.58,2.0,1.1757012530230084,0.17570125302300843,0.23352151635077875,0.005288232913672551,0.0,0.07156978077788523,2.220446049250313e-16,0.0,0.0,1.1757012530230087,0.17570125302300865
zero_reset2,0.6,0.6,2.0,1.1721314270551755,0.17213142705517548,0.2291343432501201,0.0054766393462680725,4.440892098500626e-16,0.06678794172910635,4.440892098500626e-16,1.3322676295501878e-15,0.0,1.1721314270551755,0.17213142705517548
zero_reset2,0.62,0.62,2.0,1.1686988400625256,0.16869884006252556,0.22490321222718826,0.005655556493361635,4.440892098500626e-16,0.06230732510940807,4.440892098500626e-16,0.0,0.0,1.1686988400625256,0.16869884006252556
zero_reset2,0.64,0.64,2.0,1.1654094104728905,0.16540941047289048,0.22083686534974964,0.0058250628541127725,8.881784197001252e-16,0.05811054070402602,5.551115123125783e-16,1.9984014443252818e-15,2.220446049250313e-16,1.165409410472891,0.16540941047289093
zero_reset2,0.66,0.66,2.0,1.1622667598265886,0.16226675982658856,0.21694122959477552,0.0059853046152911,2.220446049250313e-16,0.054181090636890195,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1622667598265886,0.16226675982658856
zero_reset2,0.68,0.68,2.0,1.1592725866109514,0.15927258661095145,0.21321983563990757,0.0061364839278161614,5.551115123125783e-16,0.05050332663996271,1.1102230246251565e-16,2.353672812205332e-14,2.220446049250313e-16,1.159272586610952,0.1592725866109519
zero_reset2,0.7000000000000001,0.7000000000000001,2.0,1.156426990803943,0.15642699080394307,0.2096741865707808,0.0062788483261480765,3.3306690738754696e-16,0.047062410577965647,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1564269908039433,0.1564269908039433
zero_reset2,0.72,0.72,2.0,1.1537287550218314,0.15372875502183136,0.2063040820579673,0.006412681271942846,2.220446049250313e-16,0.043844277613891536,2.220446049250313e-16,0.0,0.0,1.1537287550218316,0.1537287550218316
zero_reset2,0.74,0.74,2.0,1.1511755874989025,0.15117558749890248,0.2031079028825509,0.00653829378144046,3.3306690738754696e-16,0.040835601542454025,3.3306690738754696e-16,4.440892098500626e-14,4.218847493575595e-15,1.151175587498898,0.15117558749889803
zero_reset2,0.76,0.76,2.0,1.1487643315329463,0.14876433153294633,0.20008286012369952,0.0066560170804869844,6.661338147750939e-16,0.038023761929769306,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1487643315329465,0.14876433153294655
zero_reset2,0.78,0.78,2.0,1.1464911455014226,0.14649114550142261,0.1972252128423733,0.006766196220697025,3.3306690738754696e-16,0.03539681278439147,2.220446049250313e-16,2.220446049250313e-16,4.440892098500626e-16,1.1464911455014224,0.1464911455014224
zero_reset2,0.8,0.8,2.0,1.1443516570821914,0.14435165708219144,0.1945304576837942,0.006869184584003223,2.220446049250313e-16,0.0329434525523572,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1443516570821912,0.14435165708219122
zero_reset2,0.8200000000000001,0.8200000000000001,2.0,1.1423410948940615,0.14234109489406155,0.1919934934649054,0.006965339199823294,0.0,0.030652995281181622,8.881784197001252e-16,0.0,6.661338147750939e-16,1.1423410948940615,0.14234109489406155
zero_reset2,0.84,0.84,2.0,1.1404544003996646,0.14045440039966461,0.1896087635001657,0.007055016798583585,0.0,0.028515342837913765,4.440892098500626e-16,2.6645352591003757e-15,1.1102230246251565e-15,1.1404544003996635,0.1404544003996635
zero_reset2,0.86,0.86,2.0,1.1386863225820232,0.13868632258202318,0.1873703781425649,0.007138570526736693,1.1102230246251565e-15,0.026520958097006327,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1386863225820234,0.1386863225820234
zero_reset2,0.88,0.88,2.0,1.137031497611837,0.13703149761183697,0.18527221977017,0.007216347251209911,4.440892098500626e-16,0.02466083903688074,3.3306690738754696e-16,2.220446049250313e-16,2.220446049250313e-16,1.1370314976118372,0.1370314976118372
zero_reset2,0.9,0.9,2.0,1.1354845154610116,0.1354845154610116,0.18330803222716152,0.0072886853849952185,2.220446049250313e-16,0.02292649370127492,4.440892098500626e-16,8.881784197001252e-16,4.440892098500626e-16,1.1354845154610114,0.13548451546101137
zero_reset2,0.92,0.92,2.0,1.1340399751858357,0.13403997518583566,0.18147149652870942,0.007355913170011601,2.220446049250313e-16,0.0213099159940867,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16,1.1340399751858359,0.13403997518583588
zero_reset2,0.9400000000000001,0.9400000000000001,2.0,1.1326925303971982,0.1326925303971982,0.17975629445821834,0.007418347358178104,6.661338147750939e-16,0.01980356228541182,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1326925303971982,0.1326925303971982
zero_reset2,0.96,0.96,2.0,1.1314369262524753,0.13143692625247527,0.17815616152121688,0.007476292236604129,6.661338147750939e-16,0.018400328812734953,2.220446049250313e-16,3.1086244689504383e-15,0.0,1.131436926252475,0.13143692625247505
zero_reset2,0.98,0.98,2.0,1.1302680291417246,0.13026802914172464,0.1766649305707676,0.007530038947802195,0.0,0.01709352986532009,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1302680291417242,0.1302680291417242
zero_reset2,1.0,1.0,2.0,1.129180850097359,0.12918085009735902,0.17527656728331034,0.007579865060701956,2.220446049250313e-16,0.01587687674235179,4.440892098500626e-16,1.7763568394002505e-15,2.220446049250313e-16,1.1291808500973592,0.12918085009735925
zero_reset2,1.02,1.02,2.0,1.1281705628292957,0.12817056282929573,0.1739851985398539,0.007626034352938315,4.440892098500626e-16,0.01474445747665662,1.1102230246251565e-16,2.220446049250313e-16,2.220446049250313e-16,1.128170562829296,0.12817056282929595
zero_reset2,1.04,1.04,2.0,1.1272325171752113,0.12723251717521133,0.17278513465477216,0.007668796769323483,2.220446049250313e-16,0.01369071731623039,1.6653345369377348e-16,0.0,0.0,1.1272325171752113,0.12723251717521133
zero_reset2,1.06,1.06,2.0,1.1263622486560758,0.12636224865607582,0.17167088629189356,0.007708388525552452,2.220446049250313e-16,0.0127104399555643,3.3306690738754696e-16,1.7763568394002505e-15,4.440892098500626e-16,1.126362248656076,0.12636224865607604
zero_reset2,1.08,1.08,2.0,1.1255554847392522,0.12555548473925215,0.17063717681440746,0.0077450323300225195,4.440892098500626e-16,0.011798729508076866,2.220446049250313e-16,8.881784197001252e-16,2.220446049250313e-16,1.1255554847392528,0.12555548473925282
zero_reset2,1.1,1.1,2.0,1.1248081483339418,0.12480814833394183,0.1696789507307579,0.007778937700153193,4.440892098500626e-16,0.010950993210009212,6.661338147750939e-16,2.220446049250313e-16,2.220446049250313e-16,1.1248081483339418,0.12480814833394183
zero_reset2,1.12,1.12,2.0,1.1241163589752707,0.12411635897527074,0.16879137882220327,0.0078103013527727,6.661338147750939e-16,0.010162924845004237,2.220446049250313e-16,5.329070518200751e-15,4.440892098500626e-16,1.1241163589752703,0.12411635897527029
zero_reset2,1.1400000000000001,1.1400000000000001,2.0,1.1234764320930424,0.12347643209304238,0.16796986046875628,0.007839307651008879,9.992007221626409e-16,0.009430488877386138,4.440892098500626e-16,2.220446049250313e-16,0.0,1.123476432093042,0.12347643209304193
zero_reset2,1.16,1.16,2.0,1.1228848767080726,0.12288487670807258,0.16721002362800297,0.007866129092684936,1.5543122344752192e-15,0.00874990528094862,2.220446049250313e-16,2.220446049250313e-16,0.0,1.1228848767080728,0.1228848767080728
zero_reset2,1.18,1.18,2.0,1.1223383918522625,0.12233839185226247,0.16650772286530602,0.007890926827510848,2.220446049250313e-16,0.008117635048871398,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1223383918522623,0.12233839185226225
zero_reset2,1.2,1.2,2.0,1.1218338619676387,0.12183386196763868,0.16585903578386546,0.007913851192373372,4.440892098500626e-16,0.007530366369298071,2.220446049250313e-16,8.881784197001252e-16,2.220446049250313e-16,1.121833861967639,0.1218338619676389
zero_reset2,1.22,1.22,2.0,1.1213683515033999,0.12136835150339986,0.16526025815798154,0.007935042255808194,4.440892098500626e-16,0.00698500145009855,2.220446049250313e-16,8.881784197001252e-16,0.0,1.1213683515034,0.12136835150340008
zero_reset2,1.24,1.24,2.0,1.1209390988985952,0.12093909889859522,0.16470789803297353,0.00795463036428972,2.220446049250313e-16,0.006478643975456622,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1209390988985952,0.12093909889859522
zero_reset2,1.26,1.26,2.0,1.1205435101103183,0.12054351011031827,0.16419866901936442,0.007972736684323824,4.440892098500626e-16,0.006008587176162055,4.440892098500626e-16,0.0,0.0,1.1205435101103183,0.12054351011031827
zero_reset2,1.28,1.28,2.0,1.1201791518231805,0.12017915182318051,0.16372948297726864,0.007989473735496905,2.220446049250313e-16,0.005572302494854681,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16,1.1201791518231805,0.12017915182318051
zero_reset2,1.3,1.3,2.0,1.119843744454745,0.1198437444547451,0.16329744225881015,0.008004945910645133,2.220446049250313e-16,0.005167428826956649,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1198437444547449,0.11984374445474488
zero_reset2,1.32,1.32,2.0,1.1195351550532224,0.11953515505322243,0.16289983165154448,0.008019249980161177,4.440892098500626e-16,0.0047917623176564955,2.220446049250313e-16,3.552713678800501e-15,2.220446049250313e-16,1.1195351550532229,0.11953515505322287
zero_reset2,1.34,1.34,2.0,1.1192513901677796,0.11925139016777964,0.1625341101439957,0.00803247557819555,4.440892098500626e-16,0.004443246695037988,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1192513901677796,0.11925139016777964
zero_reset2,1.36,1.36,2.0,1.118990588757932,0.11899058875793189,0.16219790261514969,0.008044705669123456,2.220446049250313e-16,0.00411996411930241,4.440892098500626e-16,5.329070518200751e-15,2.220446049250313e-16,1.118990588757932,0.11899058875793189
zero_reset2,1.3800000000000001,1.3800000000000001,2.0,1.1187510151965205,0.11875101519652054,0.16188899153293534,0.008056016993171038,4.440892098500626e-16,0.0038201265279835324,2.220446049250313e-16,0.0,0.0,1.1187510151965208,0.11875101519652076
zero_reset2,1.4000000000000001,1.4000000000000001,2.0,1.1185310524103813,0.11853105241038131,0.16160530873195075,0.008066480490528664,2.220446049250313e-16,0.00354206745710805,3.3306690738754696e-16,2.220446049250313e-16,0.0,1.1185310524103815,0.11853105241038153
zero_reset2,1.42,1.42,2.0,1.1183291951939291,0.11832919519392915,0.1613449273279309,0.008076161703635168,4.440892098500626e-16,0.00328423431838648,2.220446049250313e-16,2.886579864025407e-15,2.220446049250313e-16,1.1183291951939291,0.11832919519392915
zero_reset2,1.44,1.44,2.0,1.1181440437231747,0.11814404372317466,0.1611060538152656,0.008085121157612046,8.881784197001252e-16,0.0030451811127409903,1.1102230246251565e-16,4.440892098500626e-16,2.220446049250313e-16,1.118144043723175,0.11814404372317511
zero_reset2,1.46,1.46,2.0,1.1179742972911852,0.11797429729118525,0.1608870203843256,0.008093414719064544,2.220446049250313e-16,0.002825033447480644,7.771561172376096e-16,2.6645352591003757e-15,0.0,1.1179742972911855,0.11797429729118547
zero_reset2,1.48,1.48,2.0,1.117818748280376,0.11781874828037608,0.16068627748702022,0.008101093933654489,4.440892098500626e-16,0.0026267131514778642,2.220446049250313e-16,8.881784197001252e-16,0.0,1.1178187482803763,0.1178187482803763
zero_reset2,1.5,1.5,2.0,1.117676276382293,0.11767627638229294,0.16050238667192893,0.00810820634299823,6.661338147750939e-16,0.0024423406538123978,8.881784197001252e-16,2.220446049250313e-15,8.881784197001252e-16,1.117676276382293,0.11767627638229294
zero_reset2,1.52,1.52,2.0,1.1175458430715581,0.11754584307155813,0.1603340137043033,0.008114795781560323,4.440892098500626e-16,0.0022709482287799378,1.457167719820518e-15,2.220446049250313e-16,6.661338147750939e-16,1.117545843071558,0.11754584307155791
zero_reset2,1.54,1.54,2.0,1.1174264863372774,0.11742648633727737,0.16017992198107128,0.008120902654291167,0.0,0.0021116331823034205,1.942890293094024e-16,4.440892098500626e-16,0.0,1.1174264863372776,0.11742648633727759
zero_reset2,1.56,1.56,2.0,1.117317315672411,0.117317315672411,0.1600389662466404,0.008126564195826302,6.661338147750939e-16,0.0019635537204252367,2.220446049250313e-16,0.0,2.220446049250313e-16,1.117317315672411,0.117317315672411
zero_reset2,1.58,1.58,2.0,1.1172175073193031,0.11721750731930314,0.15991008661166475,0.00813181471209442,8.881784197001252e-16,0.0018259250566803294,2.220446049250313e-16,1.7763568394002505e-15,0.0,1.1172175073193031,0.11721750731930314
zero_reset2,1.6,1.6,2.0,1.1171262997676847,0.11712629976768474,0.1597923028739363,0.008136685805212004,4.440892098500626e-16,0.0016980157467078524,4.440892098500626e-16,0.0,2.220446049250313e-16,1.117126299767685,0.11712629976768496
zero_reset2,1.62,1.62,2.0,1.1170429894999054,0.11704298949990544,0.1596847091380333,0.008141206582546592,8.881784197001252e-16,0.0015791442388338808,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1170429894999052,0.11704298949990521
zero_reset2,1.6400000000000001,1.6400000000000001,2.0,1.1169669269769578,0.11696692697695776,0.1595864687283671,0.008145403850827236,0.0,0.0014686756297466012,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1169669269769578,0.11696692697695776
zero_reset2,1.6600000000000001,1.6600000000000001,2.0,1.116897512857906,0.11689751285790595,0.15949680938864158,0.00814930229617646,2.220446049250313e-16,0.0013660186147588654,4.440892098500626e-16,0.0,4.440892098500626e-16,1.116897512857906,0.11689751285790595
zero_reset2,1.68,1.68,2.0,1.1168341944446003,0.1168341944446003,0.15941501875944572,0.008152924650905833,6.661338147750939e-16,0.001270622622550583,2.220446049250313e-16,1.0436096431476471e-14,4.440892098500626e-16,1.1168341944446007,0.11683419444460075
zero_reset2,1.7,1.7,2.0,1.1167764623430503,0.11677646234305028,0.15934044012473897,0.008156291847907499,6.661338147750939e-16,0.0011819751246523735,4.440892098500626e-16,4.440892098500626e-16,0.0,1.1167764623430505,0.1167764623430505
zero_reset2,1.72,1.72,2.0,1.116723847332454,0.11672384733245389,0.15927246841723666,0.0081594231634351,0.0,0.0010995991103298491,1.6653345369377348e-16,2.4424906541753444e-15,4.440892098500626e-16,1.1167238473324537,0.11672384733245367
zero_reset2,1.74,1.74,2.0,1.1166759174326826,0.11667591743268257,0.1592105464722164,0.008162336349040627,0.0,0.0010230507178917644,6.661338147750939e-16,0.0,0.0,1.1166759174326824,0.11667591743268235
zero_reset2,1.76,1.76,2.0,1.1166322751609035,0.11663227516090346,0.159154161518912,0.008165047753397436,4.440892098500626e-16,0.0009519170138349645,2.220446049250313e-16,5.284661597215745e-14,1.7763568394002505e-15,1.1166322751609052,0.11663227516090524
zero_reset2,1.78,1.78,2.0,1.116592554968029,0.1165925549680289,0.15910284189849921,0.00816757243470781,4.440892098500626e-16,0.000885813911595347,4.440892098500626e-16,4.218847493575595e-15,2.220446049250313e-16,1.1165925549680291,0.11659255496802912
zero_reset2,1.8,1.8,2.0,1.116556420845737,0.11655642084573703,0.1590561539975965,0.008169924264354637,6.661338147750939e-16,0.0008243842220445191,4.440892098500626e-16,2.8199664825478976e-14,4.440892098500626e-16,1.116556420845737,0.11655642084573703
zero_reset2,1.82,1.82,2.0,1.116523564095008,0.11652356409500797,0.15901369938633347,0.008172116022421646,8.881784197001252e-16,0.0007672958282300344,4.440892098500626e-16,0.0,0.0,1.116523564095008,0.11652356409500797
zero_reset2,1.84,1.84,2.0,1.1164937012472365,0.11649370124723646,0.1589751121500787,0.00817415948567283,2.220446049250313e-16,0.0007142399771944175,2.220446049250313e-16,8.215650382226158e-15,4.440892098500626e-16,1.1164937012472362,0.11649370124723624
zero_reset2,1.86,1.86,2.0,1.1164665721292821,0.11646657212928213,0.1589400564042108,0.008176065508544885,4.440892098500626e-16,0.0006649296820608191,2.7755575615628914e-16,9.325873406851315e-15,4.440892098500626e-16,1.1164665721292817,0.11646657212928169
zero_reset2,1.8800000000000001,1.8800000000000001,2.0,1.116441938064054,0.116441938064054,0.15890822398153806,0.008177844097671855,4.440892098500626e-16,0.0006190982278940702,3.3306690738754696e-16,8.415490526658687e-14,2.220446049250313e-15,1.1164419380640564,0.11644193806405645
zero_reset2,1.9000000000000001,1.9000000000000001,2.0,1.116419580198583,0.116419580198583,0.1588793322823645,0.008179504480430458,0.0,0.0005764977751693302,5.551115123125783e-16,4.440892098500626e-16,2.220446049250313e-16,1.1164195801985832,0.11641958019858323
zero_reset2,1.92,1.92,2.0,1.1163992979517015,0.11639929795170145,0.15885312227735132,0.008181055167960373,4.440892098500626e-16,0.0005368980549935384,2.220446049250313e-16,0.0,0.0,1.1163992979517015,0.11639929795170145
zero_reset2,1.94,1.94,2.0,1.1163809075740059,0.11638090757400588,0.15882935665399403,0.008182504013085734,2.220446049250313e-16,0.0005000851505209611,6.999609225566417e-16,0.0,2.220446049250313e-16,1.1163809075740057,0.11638090757400565
zero_reset2,1.96,1.96,2.0,1.1163642408128887,0.11636424081288865,0.1588078180976305,0.008183858263531185,8.881784197001252e-16,0.000465860359299776,1.1102230246251565e-16,0.0,0.0,1.1163642408128887,0.11636424081288865
zero_reset2,1.98,1.98,2.0,1.116349143675879,0.11634914367587901,0.15878830769844798,0.008185124610803549,0.0,0.0004386716085024271,3.3306690738754696e-16,0.0,0.0,1.1163491436758792,0.11634914367587923
zero_reset2,2.0,2.0,2.0,1.1163354752858672,0.11633547528586718,0.1587706434763543,0.00818630923507936,0.0,0.0004131253627777318,1.1102230246251565e-16,8.881784197001252e-16,0.0,1.1163354752858672,0.11633547528586718
zero_reset2,2.02,2.02,2.0,1.1163231068220607,0.1163231068220607,0.15875465901590863,0.00818741784641528,2.220446049250313e-16,0.0003890668145884145,4.440892098500626e-16,3.197442310920451e-14,2.220446049250313e-16,1.116323106822061,0.11632310682206093
zero_reset2,2.04,2.04,2.0,1.1163119205409129,0.11631192054091288,0.15874020220398882,0.008188455722576204,4.440892098500626e-16,0.00036640932717393535,2.220446049250313e-16,4.218847493575595e-14,1.5543122344752192e-15,1.1163119205409144,0.11631192054091444
zero_reset2,2.06,2.06,2.0,1.1163018088715495,0.1163018088715495,0.15872713406322306,0.008189427743753582,1.3322676295501878e-15,0.00034507130910690215,2.220446049250313e-16,0.0,0.0,1.1163018088715495,0.1163018088715495
zero_reset2,2.08,2.08,2.0,1.1162926735804994,0.11629267358049944,0.1587153276745585,0.008190338424423892,4.440892098500626e-16,0.0003249759204743026,4.440892098500626e-16,0.0,0.0,1.1162926735804994,0.11629267358049944
zero_reset2,2.1,2.1,2.0,1.1162844250009498,0.11628442500094982,0.15870466718286197,0.008191191942581905,8.881784197001252e-16,0.0003060507961718703,1.1102230246251565e-16,0.0,0.0,1.11628442500095,0.11628442500095004
zero_reset2,2.12,2.12,2.0,1.1162769813218656,0.11627698132186559,0.1586950468795902,0.008191992166561681,8.881784197001252e-16,0.0002882277853098955,3.3306690738754696e-16,1.3322676295501878e-15,6.661338147750939e-16,1.116276981321865,0.11627698132186493
zero_reset2,2.14,2.14,2.0,1.11627026793276,0.11627026793276007,0.1586863703571351,0.008192742679643986,3.3306690738754696e-16,0.00027144270579811114,9.992007221626409e-16,1.7763568394002505e-15,8.881784197001252e-16,1.1162702679327605,0.11627026793276052
zero_reset2,2.16,2.16,2.0,1.1162642168200718,0.11626421682007182,0.15867854972965825,0.008193446802631918,1.3322676295501878e-15,0.00025563511322112403,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116264216820072,0.11626421682007204
zero_reset2,2.18,2.18,2.0,1.116258766011348,0.1162587660113481,0.15867150491553986,0.008194107614563797,4.440892098500626e-16,0.00024074808317026827,4.440892098500626e-16,2.220446049250313e-16,6.661338147750939e-16,1.1162587660113483,0.11625876601134832
zero_reset2,2.2,2.2,2.0,1.1162538590637916,0.1162538590637916,0.15866516297702074,0.008194727971717128,6.661338147750939e-16,0.00022672800625810752,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162538590637916,0.1162538590637916
zero_reset2,2.22,2.22,2.0,1.1162494445937958,0.11624944459379583,0.15865945751270127,0.00819531052504453,8.881784197001252e-16,0.0002135243950642137,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162494445937958,0.11624944459379583
zero_reset2,2.24,2.24,2.0,1.116245475844453,0.1162454758444531,0.15865432809901897,0.008195857736176157,1.1102230246251565e-16,0.00020108970232640688,1.1102230246251565e-15,4.440892098500626e-16,2.220446049250313e-16,1.116245475844453,0.1162454758444531
zero_reset2,2.2600000000000002,2.2600000000000002,2.0,1.1162419102881556,0.11624191028815556,0.15864971977700074,0.008196371892103647,8.881784197001252e-16,0.00018937914972021186,2.220446049250313e-16,7.105427357601002e-15,4.440892098500626e-16,1.116241910288156,0.116241910288156
zero_reset2,2.2800000000000002,2.2800000000000002,2.0,1.116238709261605,0.11623870926160507,0.15864558258083453,0.008196855118659283,4.440892098500626e-16,0.00017835056660649162,4.440892098500626e-16,0.0,0.0,1.1162387092616053,0.11623870926160529
zero_reset2,2.3000000000000003,2.3000000000000003,2.0,1.1162358376307784,0.11623583763077838,0.1586418711051013,0.0081973093928912,0.0,0.0001679642381747573,5.551115123125783e-16,4.440892098500626e-15,4.440892098500626e-16,1.1162358376307788,0.11623583763077883
zero_reset2,2.32,2.32,2.0,1.1162332634835126,0.1162332634835126,0.15863854410765885,0.008197736554425227,3.3306690738754696e-16,0.00015818276242341237,3.3306690738754696e-16,2.220446049250313e-16,2.220446049250313e-16,1.1162332634835124,0.11623326348351237
zero_reset2,2.34,2.34,2.0,1.1162309578475735,0.11623095784757353,0.15863556414542376,0.008198138315901368,8.881784197001252e-16,0.00014897091547461108,2.220446049250313e-16,1.7763568394002505e-15,0.0,1.1162309578475735,0.11623095784757353
zero_reset2,2.36,2.36,2.0,1.1162288944322292,0.11622889443222917,0.1586328972405013,0.008198516272560618,1.9984014443252818e-15,0.0001402955247304695,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162288944322292,0.11622889443222917
zero_reset2,2.38,2.38,2.0,1.1162270493914352,0.11622704939143524,0.15863051257422292,0.008198871911054196,6.661338147750939e-16,0.00013212534941147228,4.718447854656915e-16,2.6645352591003757e-15,2.220446049250313e-16,1.1162270493914352,0.11622704939143524
zero_reset2,2.4,2.4,2.0,1.1162254011069954,0.11622540110699542,0.15862838220697878,0.00819920661754229,6.661338147750939e-16,0.0001244309680632355,4.163336342344337e-16,2.6645352591003757e-15,0.0,1.1162254011069954,0.11622540110699542
zero_reset2,2.42,2.42,2.0,1.1162239299900174,0.1162239299900174,0.1586264808216804,0.00819952168513892,6.661338147750939e-16,0.00011718467260141836,4.440892098500626e-16,0.0,0.0,1.1162239299900174,0.1162239299900174
zero_reset2,2.44,2.44,2.0,1.1162226182992683,0.11622261829926828,0.15862478548905048,0.008199818320760785,6.661338147750939e-16,0.00011036036853584105,4.440892098500626e-16,0.0,0.0,1.1162226182992685,0.1162226182992685
zero_reset2,2.46,2.46,2.0,1.116221449975032,0.11622144997503203,0.1586232754529374,0.008200097651429561,8.881784197001252e-16,0.00010393348100038935,4.440892098500626e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162214499750318,0.11622144997503181
zero_reset2,2.48,2.48,2.0,1.116220410487221,0.11622041048722109,0.15862193193404314,0.00820036073007157,4.440892098500626e-16,9.788086625827153e-05,4.440892098500626e-16,0.0,0.0,1.1162204104872209,0.11622041048722087
zero_reset2,2.5,2.5,2.0,1.116219486696584,0.116219486696584,0.15862073795057005,0.008200608540860781,6.661338147750939e-16,9.218072835844025e-05,1.1102230246251565e-16,0.0,0.0,1.1162194866965842,0.11621948669658422
zero_reset2,2.52,2.52,2.0,1.1162186667279266,0.11621866672792658,0.15861967815438807,0.008200842004139022,6.661338147750939e-16,8.681254064789315e-05,2.220446049250313e-16,6.661338147750939e-16,2.220446049250313e-16,1.1162186667279266,0.11621866672792658
zero_reset2,2.54,2.54,2.0,1.1162179398543675,0.11621793985436746,0.15861873868145882,0.008201061980952344,4.440892098500626e-16,8.175697185252781e-05,2.220446049250313e-16,8.881784197001252e-16,2.220446049250313e-16,1.116217939854367,0.11621793985436701
zero_reset2,2.56,2.56,2.0,1.1162172963917083,0.1162172963917083,0.1586179070153282,0.008201269277233554,4.440892098500626e-16,7.699581646405246e-05,2.220446049250313e-16,8.881784197001252e-16,0.0,1.116217296391708,0.11621729639170808
zero_reset2,2.58,2.58,2.0,1.1162167276020756,0.11621672760207558,0.1586171718625993,0.008201464647661312,6.661338147750939e-16,7.25119291801711e-05,1.1102230246251565e-16,4.440892098500626e-16,0.0,1.1162167276020758,0.1162167276020758
zero_reset2,2.6,2.6,2.0,1.1162162256060633,0.11621622560606326,0.1586165230393892,0.008201648799221674,4.440892098500626e-16,6.828916316377678e-05,1.1102230246251565e-16,4.440892098500626e-16,2.220446049250313e-16,1.1162162256060633,0.11621622560606326
zero_reset2,2.62,2.62,2.0,1.1162157833026574,0.11621578330265736,0.158615951367842,0.0082018223944981,6.661338147750939e-16,6.431231189575962e-05,2.220446049250313e-16,4.440892098500626e-16,0.0,1.1162157833026571,0.11621578330265714
zero_reset2,2.64,2.64,2.0,1.1162153942962874,0.11621539429628736,0.15861544858185112,0.00820198605471006,4.440892098500626e-16,6.056705441635433e-05,1.1102230246251565e-16,0.0,0.0,1.116215394296287,0.11621539429628691
zero_reset2,2.66,2.66,2.0,1.1162150528303976,0.11621505283039757,0.15861500724120692,0.008202140362524712,4.440892098500626e-16,5.703990375288334e-05,3.3306690738754696e-16,1.3322676295501878e-15,2.220446049250313e-16,1.1162150528303976,0.11621505283039757
zero_reset2,2.68,2.68,2.0,1.116214753726987,0.11621475372698709,0.15861462065345777,0.008202285864654931,4.440892098500626e-16,5.371815835352248e-05,1.4432899320127035e-15,6.217248937900877e-15,4.440892098500626e-16,1.1162147537269873,0.11621475372698731
zero_reset2,2.7,2.7,2.0,1.1162144923315989,0.11621449233159886,0.1586142828028128,0.008202423074266673,6.661338147750939e-16,5.058985634684432e-05,2.220446049250313e-16,6.217248937900877e-15,0.0,1.116214492331599,0.11621449233159908
zero_reset2,2.72,2.72,2.0,1.1162142644632937,0.11621426446329375,0.158613988285487,0.008202552473206741,6.661338147750939e-16,4.764373246666717e-05,8.881784197001252e-16,6.217248937900877e-15,6.661338147750939e-16,1.1162142644632942,0.11621426446329419
zero_reset2,2.74,2.74,2.0,1.116214066369184,0.11621406636918397,0.15861373225093855,0.008202674514067554,2.220446049250313e-16,4.486917748459246e-05,2.220446049250313e-16,6.217248937900877e-15,0.0,1.1162140663691842,0.11621406636918419
zero_reset2,2.7600000000000002,2.7600000000000002,2.0,1.1162138946831144,0.11621389468311438,0.15861351034846688,0.00820278962210287,8.881784197001252e-16,4.225620000621044e-05,4.440892098500626e-16,6.217248937900877e-15,6.661338147750939e-16,1.1162138946831148,0.11621389468311483
zero_reset2,2.7800000000000002,2.7800000000000002,2.0,1.1162137463881443,0.1162137463881443,0.15861331867872228,0.008202898197002876,1.3322676295501878e-15,3.979539048978853e-05,4.440892098500626e-16,6.217248937900877e-15,0.0,1.116213746388145,0.11621374638814497
zero_reset2,2.8000000000000003,2.8000000000000003,2.0,1.1162136187824911,0.11621361878249115,0.15861315374968954,0.008203000614544032,6.661338147750939e-16,3.747788736363153e-05,8.881784197001252e-16,6.217248937900877e-15,2.220446049250313e-16,1.1162136187824916,0.11621361878249159
zero_reset2,2.82,2.82,2.0,1.1162135094486307,0.11621350944863074,0.1586130124367515,0.008203097228121549,1.3322676295501878e-15,3.5295345112689586e-05,2.220446049250313e-16,6.217248937900877e-15,4.440892098500626e-16,1.1162135094486312,0.11621350944863118
zero_reset2,2.84,2.84,2.0,1.1162134162252728,0.11621341622527281,0.15861289194646838,0.00820318837017162,0.0,3.3239904227669315e-05,4.440892098500626e-16,6.217248937900877e-15,6.661338147750939e-16,1.116213416225273,0.11621341622527304
zero_reset2,2.86,2.86,2.0,1.1162133371819607,0.1162133371819607,0.1586127897837486,0.008203274353497722,6.661338147750939e-16,3.130416290137231e-05,2.3592239273284576e-16,5.5289106626332796e-14,1.3322676295501878e-15,1.116213337181962,0.11621333718196203
zero_reset2,2.88,2.88,2.0,1.1162132705960608,0.11621327059606079,0.15861270372210853,0.008203355472501334,8.881784197001252e-16,2.9481150374106868e-05,2.220446049250313e-16,5.5289106626332796e-14,1.5543122344752192e-15,1.1162132705960623,0.11621327059606235
zero_reset2,2.9,2.9,2.0,1.1162132149319184,0.11621321493191838,0.15861263177673188,0.008203432004330227,8.881784197001252e-16,2.7764301831822984e-05,2.220446049250313e-16,5.5289106626332796e-14,1.5543122344752192e-15,1.1162132149319202,0.11621321493192016
zero_reset2,2.92,2.92,2.0,1.116213168822,0.11621316882200006,0.15861257218009658,0.00820350420994804,4.440892098500626e-16,2.614743476455142e-05,4.440892098500626e-16,5.5289106626332796e-14,1.1102230246251565e-15,1.1162131688220016,0.11621316882200161
zero_reset2,2.94,2.94,2.0,1.116213131049832,0.116213131049832,0.15861252335992315,0.008203572335129989,2.220446049250313e-16,2.4624726705699956e-05,2.220446049250313e-16,5.5289106626332796e-14,1.1102230246251565e-15,1.1162131310498329,0.11621313104983289
zero_reset2,2.96,2.96,2.0,1.1162131005345715,0.11621310053457146,0.15861248391923355,0.008203636611394189,8.881784197001252e-16,2.3190694260537263e-05,2.914335439641036e-16,5.5289106626332796e-14,1.3322676295501878e-15,1.1162131005345728,0.11621310053457279
zero_reset2,2.98,2.98,2.0,1.116213076317065,0.11621307631706501,0.15861245261833157,0.008203697256868108,1.1102230246251565e-15,2.1840173364064824e-05,2.220446049250313e-16,5.5289106626332796e-14,1.5543122344752192e-15,1.1162130763170661,0.11621307631706612
zero_reset2,3.0,3.0,2.0,1.1162130575472593,0.1162130575472593,0.1586124283585317,0.00820375447710046,1.1102230246251565e-15,2.0568300681641366e-05,2.220446049250313e-16,5.5289106626332796e-14,1.3322676295501878e-15,1.1162130575472606,0.11621305754726063
zero_reset2,3.02,3.02,2.0,1.1162130434728375,0.11621304347283745,0.15861241016747168,0.008203808465817504,6.661338147750939e-16,1.9370496098028434e-05,1.1102230246251565e-16,5.5289106626332796e-14,1.3322676295501878e-15,1.1162130434728386,0.11621304347283856
zero_reset2,3.04,3.04,2.0,1.116213033428962,0.11621303342896194,0.15861239718585537,0.00820385940563206,0.0,1.824244622299076e-05,4.440892098500626e-16,5.5289106626332796e-14,1.7763568394002505e-15,1.1162130334289635,0.1162130334289635
zero_reset2,3.06,3.06,2.0,1.116213026829037,0.11621302682903689,0.15861238865551314,0.008203907468704957,1.3322676295501878e-15,1.718008885871411e-05,2.3592239273284576e-16,5.5289106626332796e-14,1.1102230246251565e-15,1.1162130268290384,0.11621302682903845
zero_reset2,3.08,3.08,2.0,1.1162130231563652,0.11621302315636517,0.15861238390861881,0.008203952817365967,2.220446049250313e-16,1.617959837052138e-05,4.440892098500626e-16,5.5289106626332796e-14,1.5543122344752192e-15,1.1162130231563665,0.1162130231563665
zero_reset2,3.1,3.1,2.0,1.1162130219566653,0.11621302195666527,0.15861238235801775,0.008203995604693818,2.220446049250313e-16,1.523737191346311e-05,1.6653345369377348e-16,0.0,0.0,1.1162130219566653,0.11621302195666527
zero_reset2,3.12,3.12,2.0,1.1162130228313025,0.11621302283130253,0.15861238348847834,0.008204035975059929,1.1102230246251565e-15,1.435001645328296e-05,4.440892098500626e-16,0.0,0.0,1.1162130228313027,0.11621302283130275
zero_reset2,3.14,3.14,2.0,1.1162130254312257,0.11621302543122569,0.15861238684885506,0.008204074064638916,4.440892098500626e-16,1.3514336551962575e-05,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162130254312255,0.11621302543122547
zero_reset2,3.16,3.16,2.0,1.1162130294515162,0.11621302945151624,0.1586123920450435,0.008204110001885579,1.1102230246251565e-15,1.2727322859625027e-05,2.220446049250313e-16,0.0,0.0,1.1162130294515162,0.11621302945151624
zero_reset2,3.18,3.18,2.0,1.116213034626474,0.11621303462647403,0.15861239873362867,0.008204143907984211,0.0,1.1986141276211502e-05,5.551115123125783e-16,0.0,2.220446049250313e-16,1.116213034626474,0.11621303462647403
zero_reset2,3.2,3.2,2.0,1.1162130407252329,0.11621304072523286,0.15861240661621814,0.008204175897269288,4.440892098500626e-16,1.1288122748628893e-05,2.220446049250313e-16,0.0,4.440892098500626e-16,1.116213040725233,0.11621304072523309
zero_reset2,3.22,3.22,2.0,1.1162130475478043,0.11621304754780426,0.1586124154343286,0.008204206077620626,6.661338147750939e-16,1.0630753655604258e-05,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162130475478043,0.11621304754780426
zero_reset2,3.24,3.24,2.0,1.1162130549215477,0.11621305492154765,0.1586124249648237,0.00820423455083494,6.661338147750939e-16,1.0011666758374949e-05,9.992007221626409e-16,0.0,6.661338147750939e-16,1.1162130549215474,0.11621305492154743
zero_reset2,3.2600000000000002,3.2600000000000002,2.0,1.1162130626980074,0.11621306269800735,0.15861243501582584,0.008204261412974503,1.5543122344752192e-15,9.428632674977205e-06,1.6653345369377348e-16,0.0,2.220446049250313e-16,1.1162130626980076,0.11621306269800757
zero_reset2,3.2800000000000002,3.2800000000000002,2.0,1.1162130707500757,0.1162130707500757,0.15861244542304953,0.008204286754694746,4.440892098500626e-16,8.87955185348982e-06,1.1102230246251565e-16,0.0,0.0,1.1162130707500761,0.11621307075007614
zero_reset2,3.3000000000000003,3.3000000000000003,2.0,1.116213078969471,0.11621307896947108,0.1586124560465418,0.008204310661553712,8.881784197001252e-16,8.362447009645916e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162130789694706,0.11621307896947064
zero_reset2,3.3200000000000003,3.3200000000000003,2.0,1.116213087264466,0.116213087264466,0.15861246676774568,0.008204333214300481,1.1102230246251565e-15,7.875456008034354e-06,2.220446049250313e-16,0.0,0.0,1.116213087264466,0.116213087264466
zero_reset2,3.34,3.34,2.0,1.1162130955578768,0.11621309555787684,0.15861247748690208,0.008204354489150429,1.1102230246251565e-16,7.416825153712392e-06,2.7755575615628914e-16,0.0,2.220446049250313e-16,1.1162130955578768,0.11621309555787684
zero_reset2,3.36,3.36,2.0,1.1162131037852723,0.11621310378527228,0.15861248812073409,0.008204374558039967,1.3322676295501878e-15,6.984902882031102e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162131037852725,0.1162131037852725
zero_reset2,3.38,3.38,2.0,1.1162131118933583,0.11621311189335826,0.15861249860035964,0.008204393488869647,6.661338147750939e-16,6.578133804606423e-06,4.440892098500626e-16,0.0,0.0,1.1162131118933583,0.11621311189335826
zero_reset2,3.4,3.4,2.0,1.11621311983857,0.11621311983857008,0.1586125088694718,0.008204411345732032,1.1102230246251565e-15,6.195053114301656e-06,2.220446049250313e-16,0.0,0.0,1.1162131198385699,0.11621311983856986
zero_reset2,3.42,3.42,2.0,1.116213127585798,0.11621312758579805,0.15861251888269165,0.008204428189125585,1.3322676295501878e-15,5.834281307005168e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213127585798,0.11621312758579805
zero_reset2,3.44,3.44,2.0,1.1162131351072682,0.11621313510726816,0.15861252860412148,0.008204444076158078,4.440892098500626e-16,5.494519213694593e-06,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162131351072684,0.11621313510726838
zero_reset2,3.46,3.46,2.0,1.1162131423815556,0.11621314238155556,0.1586125380060699,0.008204459060735969,8.881784197001252e-16,5.174543324576453e-06,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162131423815556,0.11621314238155556
zero_reset2,3.48,3.48,2.0,1.1162131493926912,0.11621314939269123,0.1586125470678971,0.008204473193744632,1.1102230246251565e-16,4.873201380286433e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162131493926912,0.11621314939269123
zero_reset2,3.5,3.5,2.0,1.1162131561293989,0.11621315612939886,0.1586125557750286,0.008204486523218063,4.440892098500626e-16,4.5894082250294566e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213156129399,0.11621315612939909
zero_reset2,3.52,3.52,2.0,1.1162131625844003,0.11621316258440029,0.1586125641180574,0.008204499094497842,1.1102230246251565e-16,4.322141896669074e-06,6.661338147750939e-16,0.0,0.0,1.1162131625844,0.11621316258440006
zero_reset2,3.54,3.54,2.0,1.116213168753815,0.11621316875381504,0.15861257209196808,0.008204510950385142,3.3306690738754696e-16,4.070439947035515e-06,5.551115123125783e-16,0.0,2.220446049250313e-16,1.116213168753815,0.11621316875381504
zero_reset2,3.56,3.56,2.0,1.1162131746366373,0.11621317463663727,0.15861257969546055,0.008204522131280784,2.220446049250313e-15,3.833395979195575e-06,2.7755575615628914e-16,0.0,0.0,1.1162131746366373,0.11621317463663727
zero_reset2,3.58,3.58,2.0,1.1162131802342488,0.11621318023424876,0.1586125869303208,0.008204532675321495,8.881784197001252e-16,3.610156376083335e-06,6.661338147750939e-16,0.0,0.0,1.116213180234249,0.11621318023424898
zero_reset2,3.6,3.6,2.0,1.1162131855500428,0.11621318555004279,0.1586125938009346,0.008204542618505058,1.1102230246251565e-15,3.3999172359029666e-06,1.1102230246251565e-16,0.0,0.0,1.1162131855500428,0.11621318555004279
zero_reset2,3.62,3.62,2.0,1.1162131905890424,0.11621319058904245,0.15861260031379423,0.008204551994810436,1.1102230246251565e-15,3.201921469887792e-06,3.3306690738754696e-16,0.0,4.440892098500626e-16,1.1162131905890422,0.11621319058904223
zero_reset2,3.64,3.64,2.0,1.1162131953576035,0.11621319535760355,0.15861260647711453,0.008204560836309932,8.881784197001252e-16,3.0154560797246437e-06,2.220446049250313e-16,0.0,0.0,1.1162131953576035,0.11621319535760355
zero_reset2,3.66,3.66,2.0,1.116213199863143,0.11621319986314305,0.1586126123004819,0.008204569173276083,1.1102230246251565e-15,2.8398495884839067e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213199863143,0.11621319986314305
zero_reset2,3.68,3.68,2.0,1.1162132041139055,0.11621320411390546,0.15861261779455224,0.008204577034281534,8.881784197001252e-16,2.6744696232094967e-06,2.220446049250313e-16,0.0,0.0,1.1162132041139055,0.11621320411390546
zero_reset2,3.7,3.7,2.0,1.1162132081187626,0.11621320811876257,0.1586126229707923,0.008204584446294535,1.1102230246251565e-15,2.518720637296329e-06,1.249000902703301e-16,0.0,2.220446049250313e-16,1.1162132081187628,0.11621320811876279
zero_reset2,3.72,3.72,2.0,1.1162132118870405,0.11621321188704048,0.1586126278412559,0.008204591434767813,8.881784197001252e-16,2.3720417662888285e-06,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132118870405,0.11621321188704048
zero_reset2,3.74,3.74,2.0,1.1162132154283722,0.11621321542837215,0.15861263241839368,0.00820459802372356,1.1102230246251565e-15,2.233904807573406e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132154283722,0.11621321542837215
zero_reset2,3.7600000000000002,3.7600000000000002,2.0,1.1162132187525704,0.1162132187525704,0.1586126367148885,0.008204604235832988,1.1102230246251565e-15,2.1038123192672346e-06,2.220446049250313e-16,0.0,0.0,1.1162132187525704,0.1162132187525704
zero_reset2,3.7800000000000002,3.7800000000000002,2.0,1.116213221869525,0.1162132218695251,0.15861264074352302,0.008204610092491633,1.1102230246251565e-15,1.9812958276348154e-06,4.440892098500626e-16,0.0,4.440892098500626e-16,1.116213221869525,0.1162132218695251
zero_reset2,3.8000000000000003,3.8000000000000003,2.0,1.1162132247891088,0.11621322478910878,0.15861264451705734,0.008204615613890905,8.881784197001252e-16,1.8659141410859448e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132247891088,0.11621322478910878
zero_reset2,3.8200000000000003,3.8200000000000003,2.0,1.116213227521106,0.11621322752110608,0.158612648048138,0.00820462081908518,1.3322676295501878e-15,1.7572517607665483e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132275211063,0.1162132275211063
zero_reset2,3.84,3.84,2.0,1.1162132300751504,0.11621323007515039,0.15861265134921612,0.008204625726054642,8.881784197001252e-16,1.6549173848835752e-06,2.636779683484747e-16,0.0,2.220446049250313e-16,1.1162132300751504,0.11621323007515039
zero_reset2,3.86,3.86,2.0,1.1162132324606722,0.11621323246067217,0.15861265443248043,0.008204630351766487,1.1102230246251565e-15,1.5585424991138021e-06,2.3592239273284576e-16,0.0,2.220446049250313e-16,1.1162132324606722,0.11621323246067217
zero_reset2,3.88,3.88,2.0,1.1162132346868634,0.1162132346868634,0.15861265730981153,0.008204634712230329,8.881784197001252e-16,1.4677800497103766e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213234686863,0.11621323468686295
zero_reset2,3.9,3.9,2.0,1.1162132367626405,0.1162132367626405,0.1586126599927338,0.00820463882255245,8.881784197001252e-16,1.3823031940543573e-06,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132367626407,0.11621323676264073
zero_reset2,3.92,3.92,2.0,1.116213238696622,0.11621323869662192,0.15861266249238648,0.008204642696986375,1.3322676295501878e-15,1.3018041228086974e-06,4.440892098500626e-16,0.0,0.0,1.116213238696622,0.11621323869662192
zero_reset2,3.94,3.94,2.0,1.1162132404971115,0.11621324049711146,0.15861266481950215,0.00820464634897941,4.440892098500626e-16,1.225992952470778e-06,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132404971117,0.11621324049711168
zero_reset2,3.96,3.96,2.0,1.1162132421720845,0.11621324217208451,0.15861266698438894,0.008204649791219758,1.3322676295501878e-15,1.1545966811868369e-06,2.3592239273284576e-16,0.0,2.220446049250313e-16,1.1162132421720845,0.11621324217208451
zero_reset2,3.98,3.98,2.0,1.1162132437291779,0.11621324372917785,0.15861266899691734,0.008204653035677177,1.7763568394002505e-15,1.0873582049139574e-06,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132437291779,0.11621324372917785
zero_reset2,4.0,4.0,2.0,1.116213245175689,0.11621324517568898,0.15861267086651928,0.008204656093643846,1.1102230246251565e-15,1.0240353928436807e-06,2.220446049250313e-16,0.0,0.0,1.1162132451756894,0.11621324517568943
zero_reset2,4.0200000000000005,4.0200000000000005,2.0,1.116213246518575,0.11621324651857501,0.15861267260218673,0.008204658975773311,1.5543122344752192e-15,9.644002142324137e-07,1.3877787807814457e-16,0.0,2.220446049250313e-16,1.116213246518575,0.11621324651857501
zero_reset2,4.04,4.04,2.0,1.116213247764451,0.11621324776445108,0.15861267421246975,0.008204661692114397,6.661338147750939e-16,9.082379178529387e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213247764451,0.11621324776445108
zero_reset2,4.0600000000000005,4.0600000000000005,2.0,1.1162132489196017,0.11621324891960172,0.15861267570549098,0.00820466425214703,8.881784197001252e-16,8.553462590779604e-07,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132489196015,0.1162132489196015
zero_reset2,4.08,4.08,2.0,1.1162132499899782,0.11621324998997817,0.15861267708894242,0.008204666664812933,1.5543122344752192e-15,8.055347708972593e-07,4.440892098500626e-16,0.0,0.0,1.1162132499899782,0.11621324998997817
zero_reset2,4.1,4.1,2.0,1.1162132509812137,0.11621325098121371,0.15861267837010495,0.008204668938546322,1.3322676295501878e-15,7.586240778241493e-07,4.440892098500626e-16,0.0,0.0,1.116213250981214,0.11621325098121393
zero_reset2,4.12,4.12,2.0,1.1162132518986285,0.11621325189862852,0.1586126795558549,0.008204671081302335,8.881784197001252e-16,7.144452506858965e-07,2.220446049250313e-16,0.0,0.0,1.1162132518986283,0.1162132518986283
zero_reset2,4.14,4.14,2.0,1.116213252747241,0.11621325274724104,0.1586126806526785,0.00820467310058438,6.661338147750939e-16,6.728391982006864e-07,2.220446049250313e-16,0.0,4.440892098500626e-16,1.116213252747241,0.11621325274724104
zero_reset2,4.16,4.16,2.0,1.1162132535317801,0.11621325353178014,0.15861268166668785,0.008204675003468739,1.1102230246251565e-15,6.33656093679269e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132535317801,0.11621325353178014
zero_reset2,4.18,4.18,2.0,1.1162132542566925,0.11621325425669249,0.15861268260363018,0.008204676796629359,1.1102230246251565e-15,5.967548358347396e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132542566925,0.11621325425669249
zero_reset2,4.2,4.2,2.0,1.1162132549261563,0.1162132549261563,0.15861268346890584,0.008204678486360424,1.3322676295501878e-15,5.620025396134432e-07,4.440892098500626e-16,0.0,0.0,1.1162132549261563,0.1162132549261563
zero_reset2,4.22,4.22,2.0,1.116213255544094,0.11621325554409401,0.15861268426758443,0.008204680078597289,1.3322676295501878e-15,5.292740597809265e-07,2.220446049250313e-16,0.0,0.0,1.1162132555440942,0.11621325554409423
zero_reset2,4.24,4.24,2.0,1.1162132561141818,0.11621325611418176,0.15861268500441744,0.008204681578937428,4.440892098500626e-16,4.984515377497167e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132561141815,0.11621325611418154
zero_reset2,4.26,4.26,2.0,1.1162132566398664,0.11621325663986637,0.1586126856838598,0.00820468299265861,1.1102230246251565e-15,4.6942398003110847e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213256639866,0.11621325663986593
zero_reset2,4.28,4.28,2.0,1.1162132571243655,0.11621325712436548,0.1586126863100703,0.008204684324738256,2.220446049250313e-16,4.4208685537339143e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132571243655,0.11621325712436548
zero_reset2,4.3,4.3,2.0,1.1162132575706942,0.11621325757069423,0.158612686886946,0.008204685579869088,4.440892098500626e-16,4.163417213383369e-07,2.220446049250313e-16,0.0,0.0,1.1162132575706942,0.11621325757069423
zero_reset2,4.32,4.32,2.0,1.1162132579816655,0.11621325798166549,0.15861268741812243,0.008204686762476002,1.3322676295501878e-15,3.920958672638808e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213257981666,0.11621325798166593
zero_reset2,4.34,4.34,2.0,1.1162132583599003,0.11621325835990026,0.1586126879069873,0.008204687876731339,1.1102230246251565e-15,3.692619815962028e-07,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132583599,0.11621325835990004
zero_reset2,4.36,4.36,2.0,1.1162132587078493,0.11621325870784927,0.15861268835670808,0.008204688926568289,1.5543122344752192e-15,3.4775783786661346e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213258707849,0.11621325870784904
zero_reset2,4.38,4.38,2.0,1.116213259027789,0.1162132590277889,0.15861268877022702,0.008204689915695553,8.881784197001252e-16,3.275059978213868e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213259027789,0.1162132590277889
zero_reset2,4.4,4.4,2.0,1.1162132593218446,0.11621325932184456,0.15861268915029117,0.008204690847609554,8.881784197001252e-16,3.084335332831367e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132593218446,0.11621325932184456
zero_reset2,4.42,4.42,2.0,1.1162132595919891,0.11621325959198914,0.15861268949945048,0.008204691725606098,8.881784197001252e-16,2.904717628163245e-07,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132595919894,0.11621325959198936
zero_reset2,4.44,4.44,2.0,1.1162132598400567,0.1162132598400567,0.15861268982007545,0.008204692552793068,8.881784197001252e-16,2.7355600426201554e-07,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132598400567,0.1162132598400567
zero_reset2,4.46,4.46,2.0,1.116213260067753,0.11621326006775301,0.15861269011437076,0.008204693332099423,1.9984014443252818e-15,2.5762534289208716e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132600677532,0.11621326006775323
zero_reset2,4.48,4.48,2.0,1.1162132602766577,0.11621326027665768,0.15861269038437806,0.00820469406628636,6.661338147750939e-16,2.426224107524022e-07,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132602766577,0.11621326027665768
zero_reset2,4.5,4.5,2.0,1.116213260468243,0.1162132604682431,0.1586126906320004,0.00820469475795706,1.5543122344752192e-15,2.2849318147971642e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213260468243,0.1162132604682431
zero_reset2,4.5200000000000005,4.5200000000000005,2.0,1.1162132606438668,0.11621326064386683,0.1586126908589924,0.008204695409564582,1.3322676295501878e-15,2.1518677480181214e-07,2.220446049250313e-16,0.0,0.0,1.1162132606438666,0.11621326064386661
zero_reset2,4.54,4.54,2.0,1.1162132608047894,0.11621326080478944,0.15861269106698336,0.00820469602342219,4.440892098500626e-16,2.026552722196595e-07,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132608047892,0.11621326080478922
zero_reset2,4.5600000000000005,4.5600000000000005,2.0,1.1162132609521822,0.1162132609521822,0.1586126912574871,0.008204696601709376,2.220446049250313e-15,1.908535484373974e-07,2.498001805406602e-16,0.0,4.440892098500626e-16,1.1162132609521824,0.11621326095218243
zero_reset2,4.58,4.58,2.0,1.1162132610871223,0.11621326108712227,0.15861269143189585,0.008204697146480465,1.1102230246251565e-15,1.797391027610895e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132610871223,0.11621326108712227
zero_reset2,4.6000000000000005,4.6000000000000005,2.0,1.1162132612106113,0.11621326121061126,0.1586126915915042,0.008204697659672274,1.3322676295501878e-15,1.6927191230642341e-07,4.440892098500626e-16,0.0,0.0,1.1162132612106113,0.11621326121061126
zero_reset2,4.62,4.62,2.0,1.1162132613235722,0.11621326132357224,0.1586126917375052,0.008204698143109831,1.7763568394002505e-15,1.5941428370760955e-07,2.220446049250313e-16,0.0,0.0,1.1162132613235727,0.11621326132357268
zero_reset2,4.64,4.64,2.0,1.1162132614268585,0.1162132614268585,0.15861269187100172,0.008204698598512992,6.661338147750939e-16,1.5013071830854985e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132614268585,0.1162132614268585
zero_reset2,4.66,4.66,2.0,1.1162132615212608,0.11621326152126077,0.15861269199301573,0.008204699027503046,1.5543122344752192e-15,1.4138778612129976e-07,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132615212612,0.11621326152126121
zero_reset2,4.68,4.68,2.0,1.116213261607505,0.11621326160750489,0.15861269210448545,0.008204699431607591,6.661338147750939e-16,1.3315400220967333e-07,2.220446049250313e-16,0.0,0.0,1.1162132616075047,0.11621326160750467
zero_reset2,4.7,4.7,2.0,1.116213261686263,0.116213261686263,0.15861269220627955,0.008204699812266463,6.661338147750939e-16,1.253997168534915e-07,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213261686263,0.116213261686263
zero_reset2,4.72,4.72,2.0,1.1162132617581548,0.11621326175815483,0.15861269229919905,0.008204700170836243,8.881784197001252e-16,1.1809700608059197e-07,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132617581548,0.11621326175815483
zero_reset2,4.74,4.74,2.0,1.1162132618237486,0.11621326182374858,0.15861269238397838,0.008204700508595793,0.0,1.1121957138246485e-07,5.551115123125783e-16,0.0,0.0,1.1162132618237486,0.11621326182374858
zero_reset2,4.76,4.76,2.0,1.1162132618835758,0.11621326188357584,0.15861269246130452,0.00820470082674977,2.886579864025407e-15,1.0474264857882054e-07,6.661338147750939e-16,0.0,4.440892098500626e-16,1.1162132618835758,0.11621326188357584
zero_reset2,4.78,4.78,2.0,1.116213261938112,0.11621326193811199,0.15861269253179197,0.008204701126433398,1.1102230246251565e-15,9.864291148492521e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132619381122,0.11621326193811221
zero_reset2,4.8,4.8,2.0,1.116213261987809,0.1162132619878089,0.15861269259602478,0.008204701408716687,1.5543122344752192e-15,9.289839562887092e-08,3.3306690738754696e-16,0.0,0.0,1.116213261987809,0.1162132619878089
zero_reset2,4.82,4.82,2.0,1.116213262033074,0.11621326203307403,0.1586126926545295,0.00820470167460769,1.5543122344752192e-15,8.748841421810094e-08,2.498001805406602e-16,0.0,2.220446049250313e-16,1.1162132620330738,0.1162132620330738
zero_reset2,4.84,4.84,2.0,1.1162132620742842,0.11621326207428417,0.15861269270779324,0.008204701925056316,1.3322676295501878e-15,8.23934856175601e-08,4.440892098500626e-16,0.0,0.0,1.1162132620742842,0.11621326207428417
zero_reset2,4.86,4.86,2.0,1.1162132621117862,0.11621326211178618,0.15861269275626422,0.008204702160957497,1.3322676295501878e-15,7.759526261807981e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132621117862,0.11621326211178618
zero_reset2,4.88,4.88,2.0,1.116213262145898,0.116213262145898,0.15861269280035342,0.008204702383154551,1.1102230246251565e-15,7.307646653770261e-08,2.7755575615628914e-16,0.0,2.220446049250313e-16,1.1162132621458982,0.11621326214589822
zero_reset2,4.9,4.9,2.0,1.116213262176912,0.11621326217691208,0.15861269284043883,0.008204702592442204,1.5543122344752192e-15,6.882082431713954e-08,1.1102230246251565e-16,0.0,0.0,1.1162132621769119,0.11621326217691186
zero_reset2,4.92,4.92,2.0,1.1162132622050962,0.1162132622050962,0.15861269287686655,0.008204702789568913,1.5543122344752192e-15,6.481301167635123e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132622050962,0.1162132622050962
zero_reset2,4.94,4.94,2.0,1.1162132622306964,0.11621326223069639,0.15861269290995456,0.00820470297524011,1.3322676295501878e-15,6.103859558417857e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132622306962,0.11621326223069617
zero_reset2,4.96,4.96,2.0,1.1162132622539387,0.11621326225393869,0.158612692939995,0.008204703150120275,1.5543122344752192e-15,5.748398453422898e-08,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132622539385,0.11621326225393847
zero_reset2,4.98,4.98,2.0,1.1162132622750296,0.1162132622750296,0.15861269296725478,0.008204703314835625,1.5543122344752192e-15,5.4136377995034346e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132622750296,0.1162132622750296
zero_reset2,5.0,5.0,2.0,1.1162132622941585,0.11621326229415851,0.15861269299197875,0.008204703469975948,1.3322676295501878e-15,5.0983720838865265e-08,3.3306690738754696e-16,0.0,0.0,1.1162132622941587,0.11621326229415874
zero_reset2,5.0200000000000005,5.0200000000000005,2.0,1.1162132623115,0.11621326231149998,0.1586126930143924,0.008204703616097087,1.5543122344752192e-15,4.801466003262478e-08,4.440892098500626e-16,0.0,0.0,1.1162132623114998,0.11621326231149975
zero_reset2,5.04,5.04,2.0,1.1162132623272123,0.1162132623272123,0.15861269303470044,0.008204703753722363,1.3322676295501878e-15,4.5218504083482935e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262327212,0.11621326232721207
zero_reset2,5.0600000000000005,5.0600000000000005,2.0,1.1162132623414402,0.11621326234144025,0.15861269305308992,0.008204703883345293,1.3322676295501878e-15,4.2585183279014727e-08,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132623414405,0.11621326234144047
zero_reset2,5.08,5.08,2.0,1.1162132623543184,0.11621326235431839,0.1586126930697348,0.008204704005430552,1.3322676295501878e-15,4.0105215287633555e-08,1.1102230246251565e-16,0.0,0.0,1.1162132623543186,0.11621326235431861
zero_reset2,5.1000000000000005,5.1000000000000005,2.0,1.1162132623659682,0.11621326236596818,0.15861269308479206,0.008204704120415515,1.3322676295501878e-15,3.7769669454512655e-08,2.220446049250313e-16,0.0,0.0,1.1162132623659682,0.11621326236596818
zero_reset2,5.12,5.12,2.0,1.1162132623764998,0.11621326237649976,0.158612693098404,0.0082047042287132,1.7763568394002505e-15,3.5570135045737146e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132623765,0.11621326237649998
zero_reset2,5.14,5.14,2.0,1.116213262386015,0.11621326238601504,0.15861269311070242,0.00820470433071145,1.1102230246251565e-15,3.3498691726779883e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132623860153,0.11621326238601526
zero_reset2,5.16,5.16,2.0,1.1162132623946088,0.11621326239460883,0.1586126931218098,0.008204704426776458,1.7763568394002505e-15,3.154788009301912e-08,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132623946088,0.11621326239460883
zero_reset2,5.18,5.18,2.0,1.1162132624023633,0.1162132624023633,0.15861269313183238,0.008204704517253188,1.9984014443252818e-15,2.9710674264576964e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624023633,0.1162132624023633
zero_reset2,5.2,5.2,2.0,1.1162132624093564,0.11621326240935637,0.15861269314087087,0.008204704602465918,1.3322676295501878e-15,2.7980459380017038e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624093561,0.11621326240935614
zero_reset2,5.22,5.22,2.0,1.1162132624156593,0.11621326241565932,0.15861269314901738,0.008204704682721123,1.9984014443252818e-15,2.635100443057481e-08,4.440892098500626e-16,0.0,4.440892098500626e-16,1.1162132624156595,0.11621326241565955
zero_reset2,5.24,5.24,2.0,1.116213262421336,0.1162132624213359,0.1586126931563543,0.008204704758306371,1.1102230246251565e-15,2.481644147817041e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262421336,0.1162132624213359
zero_reset2,5.26,5.26,2.0,1.116213262426445,0.11621326242644492,0.15861269316295765,0.008204704829493575,1.3322676295501878e-15,2.3371244318309836e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132624264451,0.11621326242644514
zero_reset2,5.28,5.28,2.0,1.11621326243104,0.11621326243103991,0.15861269316889665,0.00820470489653833,1.7763568394002505e-15,2.2010209189959884e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132624310401,0.11621326243104013
zero_reset2,5.3,5.3,2.0,1.1162132624351693,0.11621326243516927,0.1586126931742338,0.008204704959681368,1.7763568394002505e-15,2.0728434448058497e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624351693,0.11621326243516927
zero_reset2,5.32,5.32,2.0,1.116213262438877,0.11621326243887697,0.15861269317902596,0.008204705019149555,1.3322676295501878e-15,1.9521304191194577e-08,4.440892098500626e-16,0.0,0.0,1.1162132624388772,0.1162132624388772
zero_reset2,5.34,5.34,2.0,1.1162132624422032,0.1162132624422032,0.15861269318332508,0.008204705075156579,6.661338147750939e-16,1.8384471910104505e-08,2.3592239273284576e-16,0.0,4.440892098500626e-16,1.1162132624422032,0.1162132624422032
zero_reset2,5.36,5.36,2.0,1.1162132624451864,0.11621326244518637,0.1586126931871808,0.008204705127903942,1.5543122344752192e-15,1.7313843695548892e-08,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132624451861,0.11621326244518615
zero_reset2,5.38,5.38,2.0,1.1162132624478576,0.11621326244785757,0.1586126931906333,0.008204705177580934,1.7763568394002505e-15,1.6305564273788598e-08,8.881784197001252e-16,0.0,2.220446049250313e-16,1.1162132624478573,0.11621326244785735
zero_reset2,5.4,5.4,2.0,1.1162132624502477,0.11621326245024766,0.15861269319372248,0.008204705224366265,1.7763568394002505e-15,1.535600219898514e-08,6.661338147750939e-16,0.0,2.220446049250313e-16,1.1162132624502479,0.11621326245024788
zero_reset2,5.42,5.42,2.0,1.1162132624523844,0.11621326245238439,0.1586126931964842,0.008204705268428168,1.7763568394002505e-15,1.4461738286064563e-08,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1162132624523842,0.11621326245238417
zero_reset2,5.44,5.44,2.0,1.1162132624542904,0.11621326245429042,0.15861269319894772,0.008204705309925156,8.881784197001252e-16,1.361955206599652e-08,1.6653345369377348e-16,0.0,2.220446049250313e-16,1.1162132624542906,0.11621326245429064
zero_reset2,5.46,5.46,2.0,1.116213262455993,0.11621326245599306,0.15861269320114835,0.00820470534900623,1.7763568394002505e-15,1.28264111380616e-08,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624559928,0.11621326245599284
zero_reset2,5.48,5.48,2.0,1.1162132624575085,0.11621326245750851,0.15861269320310706,0.008204705385812201,1.1102230246251565e-15,1.2079458818620156e-08,4.440892098500626e-16,0.0,0.0,1.1162132624575085,0.11621326245750851
zero_reset2,5.5,5.5,2.0,1.1162132624588574,0.11621326245885744,0.15861269320485052,0.008204705420475154,8.881784197001252e-16,1.1376006324448351e-08,1.6653345369377348e-16,0.0,0.0,1.1162132624588574,0.11621326245885744
zero_reset2,5.5200000000000005,5.5200000000000005,2.0,1.1162132624600576,0.11621326246005759,0.1586126932064017,0.008204705453119914,1.7763568394002505e-15,1.0713519554145234e-08,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.1162132624600576,0.11621326246005759
zero_reset2,5.54,5.54,2.0,1.1162132624611205,0.11621326246112051,0.15861269320777555,0.008204705483864275,1.3322676295501878e-15,1.008961273904485e-08,2.220446049250313e-16,0.0,0.0,1.1162132624611205,0.11621326246112051
zero_reset2,5.5600000000000005,5.5600000000000005,2.0,1.1162132624620635,0.11621326246206354,0.15861269320899438,0.008204705512818447,1.9984014443252818e-15,9.502039269998486e-09,2.220446049250313e-16,0.0,0.0,1.1162132624620638,0.11621326246206376
zero_reset2,5.58,5.58,2.0,1.1162132624628969,0.11621326246289687,0.15861269321007146,0.008204705540086616,1.1102230246251565e-15,8.948683322129725e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624628969,0.11621326246289687
zero_reset2,5.6000000000000005,5.6000000000000005,2.0,1.1162132624636332,0.11621326246363317,0.15861269321102311,0.008204705565766988,8.881784197001252e-16,8.427552797979354e-09,4.440892098500626e-16,0.0,2.220446049250313e-16,1.116213262463633,0.11621326246363295
zero_reset2,5.62,5.62,2.0,1.1162132624642829,0.11621326246428287,0.15861269321186286,0.008204705589952038,1.9984014443252818e-15,7.936770383271119e-09,2.220446049250313e-16,0.0,0.0,1.116213262464283,0.1162132624642831
zero_reset2,5.64,5.64,2.0,1.116213262464854,0.11621326246485397,0.158612693212601,0.008204705612728687,1.3322676295501878e-15,7.474568942955617e-09,8.881784197001252e-16,0.0,0.0,1.1162132624648535,0.11621326246485353
zero_reset2,5.66,5.66,2.0,1.1162132624653558,0.1162132624653558,0.15861269321324958,0.008204705634178957,2.220446049250313e-15,7.039284048021565e-09,3.608224830031759e-16,0.0,0.0,1.1162132624653558,0.1162132624653558
zero_reset2,5.68,5.68,2.0,1.1162132624657934,0.11621326246579344,0.15861269321381524,0.00820470565438019,1.5543122344752192e-15,6.629348008047043e-09,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132624657934,0.11621326246579344
zero_reset2,5.7,5.7,2.0,1.1162132624661774,0.11621326246617736,0.15861269321431146,0.008204705673405033,1.7763568394002505e-15,6.24328472254021e-09,2.220446049250313e-16,0.0,4.440892098500626e-16,1.116213262466177,0.11621326246617691
zero_reset2,5.72,5.72,2.0,1.1162132624665113,0.11621326246651131,0.15861269321474308,0.008204705691321732,1.7763568394002505e-15,5.879704407379949e-09,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132624665115,0.11621326246651154
zero_reset2,5.74,5.74,2.0,1.1162132624668,0.11621326246679997,0.15861269321511617,0.008204705708195155,8.881784197001252e-16,5.537296846741536e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624668,0.11621326246679997
zero_reset2,5.76,5.76,2.0,1.1162132624670515,0.11621326246705155,0.15861269321544133,0.008204705724085933,2.220446049250313e-15,5.214830268995829e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624670515,0.11621326246705155
zero_reset2,5.78,5.78,2.0,1.1162132624672667,0.11621326246726671,0.15861269321571944,0.008204705739051178,1.5543122344752192e-15,4.911141791852368e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624672665,0.11621326246726649
zero_reset2,5.8,5.8,2.0,1.116213262467452,0.1162132624674519,0.15861269321595878,0.008204705753144786,1.5543122344752192e-15,4.625139309738514e-09,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.116213262467452,0.1162132624674519
zero_reset2,5.82,5.82,2.0,1.1162132624676098,0.11621326246760977,0.15861269321616284,0.008204705766417691,1.9984014443252818e-15,4.355792251192758e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624676095,0.11621326246760955
zero_reset2,5.84,5.84,2.0,1.116213262467742,0.1162132624677421,0.15861269321633387,0.008204705778917534,1.1102230246251565e-15,4.102130451294483e-09,2.498001805406602e-16,0.0,2.220446049250313e-16,1.116213262467742,0.1162132624677421
zero_reset2,5.86,5.86,2.0,1.1162132624678551,0.11621326246785513,0.15861269321647994,0.008204705790689385,1.9984014443252818e-15,3.863241199164591e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.116213262467855,0.1162132624678549
zero_reset2,5.88,5.88,2.0,1.1162132624679477,0.11621326246794772,0.15861269321659963,0.00820470580177539,8.881784197001252e-16,3.6382633364362427e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624679477,0.11621326246794772
zero_reset2,5.9,5.9,2.0,1.1162132624680254,0.11621326246802544,0.15861269321670007,0.008204705812215909,1.1102230246251565e-15,3.42638742725776e-09,4.440892098500626e-16,0.0,2.220446049250313e-16,1.1162132624680254,0.11621326246802544
zero_reset2,5.92,5.92,2.0,1.1162132624680883,0.11621326246808827,0.1586126932167813,0.008204705822048278,8.881784197001252e-16,3.2268502904442276e-09,2.220446049250313e-16,0.0,0.0,1.1162132624680885,0.1162132624680885
zero_reset2,5.94,5.94,2.0,1.1162132624681373,0.11621326246813735,0.15861269321684474,0.008204705831308022,2.220446049250313e-16,3.038932928217664e-09,2.498001805406602e-16,0.0,0.0,1.1162132624681376,0.11621326246813757
zero_reset2,5.96,5.96,2.0,1.1162132624681798,0.11621326246817976,0.15861269321689953,0.008204705840028423,3.1086244689504383e-15,2.861959905176014e-09,2.220446049250313e-16,0.0,2.220446049250313e-16,1.1162132624681798,0.11621326246817976
zero_reset2,5.98,5.98,2.0,1.1162132624682084,0.1162132624682084,0.15861269321693655,0.008204705848240788,1.7763568394002505e-15,2.695292232457458e-09,2.220446049250313e-16,0.0,0.0,1.1162132624682084,0.1162132624682084
zero_reset2,6.0,6.0,2.0,1.1162132624682302,0.11621326246823016,0.1586126932169647,0.008204705855974943,2.220446049250313e-15,2.538330833717906e-09,2.220446049250313e-16,0.0,4.440892098500626e-16,1.1162132624682302,0.11621326246823016
zero_reset0,0.0,0.0,0.0,0.9999999999999996,0.0,0.0,0.0,0.0,0.875,0.0,0.0,4.440892098500626e-16,1.0,0
zero_reset0,0.02,0.02,0.0,1.0485701094026938,0.048570109402693795,0.06842332600874196,1.01178878873418e-06,2.220446049250313e-16,0.8455869796954112,4.440892098500626e-16,0.0,2.220446049250313e-16,1.0485701094026938,0.048570109402693795
zero_reset0,0.04,0.04,0.0,1.0925910482699053,0.09259104826990527,0.12775350802267976,8.166942556977336e-06,4.440892098500626e-16,0.8172981605912824,1.1102230246251565e-16,1.1102230246251565e-15,2.220446049250313e-16,1.0925910482699053,0.09259104826990527
zero_reset0,0.06,0.06,0.0,1.1322612392139002,0.1322612392139002,0.17920686014552553,2.7739943686622186e-05,0.0,0.7900638848527716,2.220446049250313e-16,0.0,0.0,1.1322612392139,0.13226123921389998
zero_reset0,0.08,0.08,0.0,1.1677755554546665,0.1677755554546665,0.22376301724197833,6.602031852824132e-05,1.1102230246251565e-16,0.7638207053754025,2.220446049250313e-16,4.440892098500626e-16,6.661338147750939e-16,1.167775555454666,0.16777555545466605
zero_reset0,0.1,0.1,0.0,1.199325161167223,0.1993251611672231,0.2622228554204719,0.00012918966367044644,0.0,0.7385108697341014,6.661338147750939e-16,0.0,0.0,1.1993251611672235,0.19932516116722354
zero_reset0,0.12,0.12,0.0,1.2270973676044616,0.22709736760446164,0.29524972837073055,0.00022321737292505819,0.0,0.7140818300440965,2.220446049250313e-16,1.5543122344752192e-15,0.0,1.2270973676044619,0.22709736760446186
zero_reset0,0.14,0.14,0.0,1.2512755044080184,0.2512755044080184,0.3233994754212883,0.00035377395894656326,0.0,0.6904857806931405,4.440892098500626e-16,0.0,4.440892098500626e-16,1.2512755044080182,0.25127550440801816
zero_reset0,0.16,0.16,0.0,1.272038805521634,0.27203880552163406,0.3471426829490484,0.0005261606926729241,4.440892098500626e-16,0.6676792250957234,2.220446049250313e-16,4.440892098500626e-16,4.440892098500626e-16,1.2720388055216345,0.2720388055216345
zero_reset0,0.18,0.18,0.0,1.2895623091245154,0.2895623091245154,0.3668814830093893,0.0007452541809868825,0.0,0.6456225719352178,6.661338147750939e-16,6.661338147750939e-16,2.220446049250313e-16,1.2895623091245156,0.28956230912451564
zero_reset0,0.2,0.2,0.0,1.3040167710063166,0.30401677100631663,0.3829624242408109,0.0010154644561248746,0.0,0.6242797607958982,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.3040167710063164,0.3040167710063164
zero_reset0,0.22,0.22,0.0,1.315568590810446,0.31556859081044597,0.3956864693645954,0.0013407051480661975,0.0,0.6036179166354844,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.3155685908104457,0.31556859081044575
zero_reset0,0.24,0.24,0.0,1.3243797505784163,0.3243797505784163,0.4053168575846129,0.0017243743431631254,4.440892098500626e-16,0.583607032199355,3.3306690738754696e-16,0.0,0.0,1.324379750578416,0.32437975057841606
zero_reset0,0.26,0.26,0.0,1.3306077650347894,0.3306077650347894,0.4120853580003524,0.0021693447897131197,2.220446049250313e-16,0.5642196772174654,2.220446049250313e-16,0.0,0.0,1.3306077650347896,0.3306077650347896
zero_reset0,0.28,0.28,0.0,1.3344056430598858,0.33440564305988585,0.4161972949123744,0.0026779621864348735,3.3306690738754696e-16,0.5454307330415281,2.220446049250313e-16,0.0,2.220446049250313e-16,1.3344056430598856,0.3344056430598856
zero_reset0,0.3,0.3,0.0,1.335921859805799,0.3359218598057989,0.4178356247524184,0.003252050376649095,1.1102230246251565e-16,0.5272171512607663,2.220446049250313e-16,0.0,0.0,1.335921859805799,0.3359218598057989
zero_reset0,0.32,0.32,0.0,1.3353003389202185,0.3353003389202185,0.41716427280270474,0.0038929223643685926,1.1102230246251565e-16,0.5095577347679929,4.440892098500626e-16,1.3322676295501878e-15,0.0,1.3353003389202183,0.33530033892021827
zero_reset0,0.34,0.34,0.0,1.3326804443522113,0.33268044435221134,0.41433088649084593,0.0046013961645284505,2.220446049250313e-16,0.49243293972346164,3.3306690738754696e-16,5.10702591327572e-15,2.220446049250313e-16,1.332680444352211,0.3326804443522109
zero_reset0,0.36,0.36,0.0,1.328196981224222,0.32819698122422203,0.40946912466754243,0.005377814595242628,0.0,0.47582469687278073,2.220446049250313e-16,0.0,0.0,1.328196981224222,0.32819698122422203
zero_reset0,0.38,0.38,0.0,1.3219802052652336,0.32198020526523363,0.40270057474311777,0.006222068213062626,2.220446049250313e-16,0.45971625070926553,3.3306690738754696e-16,0.0,2.220446049250313e-16,1.3219802052652336,0.32198020526523363
zero_reset0,0.4,0.4,0.0,1.3141558403110731,0.31415584031107313,0.3941363690488239,0.007133620681167949,2.220446049250313e-16,0.4440920150238718,2.220446049250313e-16,2.220446049250313e-16,0.0,1.314155840311073,0.3141558403110729
zero_reset0,0.42,0.42,0.0,1.3048451033893607,0.30484510338936066,0.38387855634662393,0.008111535944213715,1.1102230246251565e-16,0.42893744345175666,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.3048451033893607,0.30484510338936066
zero_reset0,0.44,0.44,0.0,1.2941647369183966,0.2941647369183966,0.37202127266901075,0.009154506661571315,2.220446049250313e-16,0.4142389136991594,2.220446049250313e-16,1.3322676295501878e-15,2.220446049250313e-16,1.2941647369183964,0.2941647369183964
zero_reset0,0.46,0.46,0.0,1.2822270475614101,0.28222704756141015,0.35865174665880617,0.010260883422604852,0.0,0.39998362421407824,8.881784197001252e-16,4.440892098500626e-16,0.0,1.2822270475614104,0.28222704756141037
zero_reset0,0.48,0.48,0.0,1.2691399512899737,0.2691399512899737,0.343851167602345,0.011428704333381313,0.0,0.38615950214635647,1.1102230246251565e-16,0.0,0.0,1.2691399512899737,0.2691399512899737
zero_reset0,0.5,0.5,0.0,1.2550070242229714,0.2550070242229714,0.3276954389037665,0.012655724623893519,1.1102230246251565e-16,0.3766353861233094,4.440892098500626e-16,2.6645352591003757e-15,4.440892098500626e-16,1.255007024222971,0.25500702422297095
zero_reset0,0.52,0.52,0.0,1.2399275588202932,0.23992755882029315,0.3102558354640806,0.013939445978731351,0.0,0.3674920793650727,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.239927558820293,0.23992755882029293
zero_reset0,0.54,0.54,0.0,1.223996625023326,0.22399662502332607,0.29159958003315994,0.015277145342460496,4.440892098500626e-16,0.3584761947815206,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.223996625023326,0.22399662502332607
zero_reset0,0.56,0.56,0.0,1.2073051359473275,0.20730513594732747,0.2717903508921516,0.01666590299413019,4.440892098500626e-16,0.3501015136386265,3.3306690738754696e-16,4.440892098500626e-16,2.220446049250313e-16,1.2073051359473277,0.2073051359473277
zero_reset0,0.58,0.58,0.0,1.1899399177438625,0.18993991774386254,0.2508887310447618,0.01810262972371482,2.220446049250313e-16,0.34226246557371065,4.440892098500626e-16,3.552713678800501e-15,2.220446049250313e-16,1.1899399177438625,0.18993991774386254
zero_reset0,0.6,0.6,0.0,1.171983783264588,0.17198378326458807,0.22895260733215633,0.01958409297730123,2.220446049250313e-16,0.3344326972393338,3.3306690738754696e-16,0.0,0.0,1.1719837832645883,0.1719837832645883
zero_reset0,0.62,0.62,0.0,1.1535156091708467,0.15351560917084672,0.20603752644916515,0.02110694186785731,2.220446049250313e-16,0.32662515763863625,3.3306690738754696e-16,1.7763568394002505e-15,6.661338147750939e-16,1.1535156091708472,0.15351560917084717
zero_reset0,0.64,0.64,0.0,1.1346104161465755,0.13461041614657554,0.18219701366054045,0.02266773097484435,3.3306690738754696e-16,0.3188521048689045,1.1102230246251565e-16,2.220446049250313e-16,0.0,1.1346104161465758,0.13461041614657576
zero_reset0,0.66,0.66,0.0,1.1153394518851827,0.11533945188518269,0.1574828590426153,0.024262942879139465,1.1102230246251565e-16,0.3111251163247586,1.1102230246251565e-16,0.0,2.220446049250313e-16,1.1153394518851827,0.11533945188518269
zero_reset0,0.68,0.68,0.0,1.095770276533994,0.09577027653399406,0.1319453752662957,0.025889009400047694,2.220446049250313e-16,0.3034551003434338,1.1102230246251565e-16,1.5543122344752192e-15,2.220446049250313e-16,1.095770276533994,0.09577027653399406
zero_reset0,0.7000000000000001,0.7000000000000001,0.0,1.0759668502928037,0.0759668502928037,0.10563363025987554,0.027542331518949758,2.220446049250313e-16,0.29585230908374704,3.41740524767431e-16,1.9984014443252818e-15,6.661338147750939e-16,1.0759668502928044,0.07596685029280437
zero_reset0,0.72,0.72,0.0,1.055989622875845,0.05598962287584497,0.0785956575191728,0.029219297989627996,2.220446049250313e-16,0.28832635244286076,2.220446049250313e-16,0.0,2.220446049250313e-16,1.0559896228758447,0.05598962287584475
zero_reset0,0.74,0.74,0.0,1.0358956245591562,0.03589562455915618,0.05087864634796399,0.030916302648829476,2.220446049250313e-16,0.2808862128264117,2.220446049250313e-16,0.0,0.0,1.0358956245591562,0.03589562455915618
zero_reset0,0.76,0.76,0.0,1.015738558547846,0.015738558547846004,0.022529113897823024,0.03262976045239943,2.220446049250313e-16,0.2735402605979308,2.220446049250313e-16,8.881784197001252e-16,0.0,1.0157385585478458,0.015738558547845782
zero_reset0,0.78,0.78,0.0,1.0,0.0,0.0,0.03435612227257018,0.0,0.2662962700427198,6.661338147750939e-16,0.0,2.220446049250313e-16,0.9955688944100536,0
zero_reset0,0.8,0.8,0.0,0.9999999999999998,0.0,0.0,0.03609188850092275,2.220446049250313e-16,0.2591614356895102,4.996003610813204e-16,0.0,2.220446049250313e-16,0.9754339623365974,0
zero_reset0,0.8200000000000001,0.8200000000000001,0.0,0.9999999999999999,0.0,0.0,0.03783362150930682,1.1102230246251565e-16,0.2521423888403662,8.326672684688674e-17,0.0,0.0,0.9553780479972145,0
zero_reset0,0.84,0.84,0.0,0.9999999999999999,0.0,0.0,0.03957795702775118,1.1102230246251565e-16,0.24524521416551212,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.9354424877760599,0
zero_reset0,0.86,0.86,0.0,1.0,0.0,0.0,0.04132161450423599,0.0,0.23847546622520727,3.157196726277789e-16,0.0,4.440892098500626e-16,0.9156657641806166,0
zero_reset0,0.88,0.88,0.0,1.0,0.0,0.0,0.043061406516186285,0.0,0.23183818578565246,7.91033905045424e-16,0.0,1.1102230246251565e-16,0.8960836012294611,0
zero_reset0,0.9,0.9,0.0,0.9999999999999999,0.0,0.0,0.044794247307737525,1.1102230246251565e-16,0.22533791580044565,2.7755575615628914e-16,0.0,1.1102230246251565e-16,0.8767290596353425,0
zero_reset0,0.92,0.92,0.0,0.9999999999999998,0.0,0.0,0.04651716053020007,2.220446049250313e-16,0.21897871693362958,8.881784197001252e-16,0.0,2.220446049250313e-16,0.857632631610808,0
zero_reset0,0.9400000000000001,0.9400000000000001,0.0,0.9999999999999993,0.0,0.0,0.048227286265664554,6.661338147750939e-16,0.21276418250529255,9.384854005034526e-16,0.0,4.440892098500626e-16,0.8388223351341128,0
zero_reset0,0.96,0.96,0.0,1.0,0.0,0.0,0.04992188741524018,1.1102230246251565e-16,0.2066974527464891,3.608224830031759e-16,0.0,2.220446049250313e-16,0.8203238075233997,0
zero_reset0,0.98,0.98,0.0,0.9999999999999997,0.0,0.0,0.05159835553383907,3.3306690738754696e-16,0.2007812282575201,3.122502256758253e-16,0.0,0.0,0.8021603981770788,0
zero_reset0,1.0,1.0,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.05325421619249997,2.220446049250313e-16,0.1950177825730589,2.5066754227864863e-16,0.0,2.220446049250313e-16,0.784353260348053,0
zero_reset0,1.02,1.02,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.054887133946694706,2.220446049250313e-16,0.18940897374999582,5.551115123125783e-16,0.0,2.220446049250313e-16,0.7669214418287923,0
zero_reset0,1.04,1.04,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.056494916984557664,0.0,0.18395625491009684,1.5543122344752192e-15,0.0,2.220446049250313e-16,0.7498819744334215,0
zero_reset0,1.06,1.06,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.05807552152212295,2.220446049250313e-16,0.17873866444758996,6.938893903907228e-17,0.0,2.220446049250313e-16,0.7332499621717705,0
zero_reset0,1.08,1.08,0.0,0.9999999999999994,0.0,0.0,0.059627056003054506,5.551115123125783e-16,0.17400856151140365,4.996003610813204e-16,0.0,1.1102230246251565e-16,0.7170386680188947,0
zero_reset0,1.1,1.1,0.0,1.0,0.0,0.0,0.06114778514759409,0.0,0.16942884449841178,2.220446049250313e-16,0.0,4.440892098500626e-16,0.7012595991918097,0
zero_reset0,1.12,1.12,0.0,0.9999999999999996,0.0,0.0,0.06263613387917512,4.440892098500626e-16,0.16499693848670707,4.440892098500626e-16,0.0,3.3306690738754696e-16,0.6859225908531322,0
zero_reset0,1.1400000000000001,1.1400000000000001,0.0,0.9999999999999983,0.0,0.0,0.06409069113712654,1.1102230246251565e-16,0.16071012605520058,8.881784197001252e-16,7.593925488436071e-14,1.1102230246251565e-16,0.6710358881689904,0
zero_reset0,1.16,1.16,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.06551021356003475,2.220446049250313e-16,0.15674309044130275,3.3306690738754696e-16,0.0,2.220446049250313e-16,0.6566062266559187,0
zero_reset0,1.18,1.18,0.0,0.9999999999999999,0.0,0.0,0.06689362899689313,1.1102230246251565e-16,0.1536393693005657,5.551115123125783e-16,0.0,5.551115123125783e-16,0.6426389107585595,0
zero_reset0,1.2,1.2,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.06824003977270944,2.220446049250313e-16,0.1505971059561012,5.551115123125783e-16,0.0,5.551115123125783e-16,0.6291378906067708,0
zero_reset0,1.22,1.22,0.0,0.9999999999999999,0.0,0.0,0.0695487256028312,0.0,0.14761508346200716,3.8510861166685117e-16,0.0,1.1102230246251565e-16,0.616105836907251,0
zero_reset0,1.24,1.24,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.07081914601746186,2.220446049250313e-16,0.14469210896952533,3.365363543395006e-16,0.0,0.0,0.6035442139310396,0
zero_reset0,1.26,1.26,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.07205094212680263,2.220446049250313e-16,0.14182701324988523,4.3021142204224816e-16,0.0,2.220446049250313e-16,0.5914533505641867,0
zero_reset0,1.28,1.28,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.0732439375306233,2.220446049250313e-16,0.1390186502265971,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5798325093945724,0
zero_reset0,1.3,1.3,0.0,1.0,0.0,0.0,0.0743981381568445,2.220446049250313e-16,0.13626589651700635,1.5543122344752192e-15,2.2470914018413168e-13,1.5543122344752192e-15,0.5686799538132756,0
zero_reset0,1.32,1.32,0.0,0.9999999999999993,0.0,0.0,0.07551373080507938,6.661338147750939e-16,0.13356765098292522,1.1102230246251565e-15,0.0,8.881784197001252e-16,0.5579930131140107,0
zero_reset0,1.34,1.34,0.0,0.9999999999999994,0.0,0.0,0.07659108017600448,4.440892098500626e-16,0.13092283429016296,1.0061396160665481e-15,0.0,6.661338147750939e-16,0.5477681455790747,0
zero_reset0,1.36,1.36,0.0,0.9999999999999996,0.0,0.0,0.07763072418827091,4.440892098500626e-16,0.1283303884767779,4.440892098500626e-16,0.0,2.220446049250313e-16,0.5380009995448289,0
zero_reset0,1.3800000000000001,1.3800000000000001,0.0,0.9999999999999992,0.0,0.0,0.07863336742276793,7.771561172376096e-16,0.1257892765298782,1.887379141862766e-15,0.0,1.6653345369377348e-15,0.5286864724441627,0
zero_reset0,1.4000000000000001,1.4000000000000001,0.0,0.9999999999999998,0.0,0.0,0.07959987258925151,1.1102230246251565e-16,0.12329848197080326,1.1102230246251565e-15,0.0,8.881784197001252e-16,0.5198187678274907,0
zero_reset0,1.42,1.42,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.08053124998080811,2.220446049250313e-16,0.12085700844851822,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5113914503677375,0
zero_reset0,1.44,1.44,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.08142864496362341,2.220446049250313e-16,0.11846387934106085,2.7755575615628914e-16,0.0,2.220446049250313e-16,0.503397498858435,0
zero_reset0,1.46,1.46,0.0,0.9999999999999996,0.0,0.0,0.0822933236377444,4.440892098500626e-16,0.11611813736487941,1.1102230246251565e-15,0.0,9.992007221626409e-16,0.4958293572174757,0
zero_reset0,1.48,1.48,0.0,0.9999999999999996,0.0,0.0,0.08312665689242626,4.440892098500626e-16,0.11381884419190635,1.8093165854438098e-15,0.0,3.3306690738754696e-16,0.4886789835122895,0
zero_reset0,1.5,1.5,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.08393010316020397,2.220446049250313e-16,0.11156508007421491,1.9758500391375833e-15,0.0,1.9984014443252818e-15,0.4819378970252043,0
zero_reset0,1.52,1.52,0.0,0.9999999999999997,0.0,0.0,0.08470519024030874,3.3306690738754696e-16,0.1093559434761074,2.914335439641036e-16,0.0,1.1102230246251565e-16,0.4755972233805351,0
zero_reset0,1.54,1.54,0.0,0.9999999999999999,0.0,0.0,0.08545349660888847,2.220446049250313e-16,0.10719055071348899,2.740863092043355e-16,0.0,1.1102230246251565e-16,0.4696477377575504,0
zero_reset0,1.56,1.56,0.0,0.9999999999999996,0.0,0.0,0.0861766326569466,4.440892098500626e-16,0.10506803560038233,4.440892098500626e-16,1.9984014443252818e-15,2.220446049250313e-16,0.46407990621582257,0
zero_reset0,1.58,1.58,0.0,0.9999999999999983,0.0,0.0,0.086876222295558,2.220446049250313e-16,0.10298754910244168,4.49293380277993e-16,5.0182080713057076e-14,1.4432899320127035e-15,0.4588839251617032,0
zero_reset0,1.6,1.6,0.0,1.0,0.0,0.0,0.0875538853426418,2.220446049250313e-16,0.10094825899732769,3.3306690738754696e-16,0.0,0.0,0.4540497589866568,0
zero_reset0,1.62,1.62,0.0,0.9999999999999992,0.0,0.0,0.08821122105947687,7.771561172376096e-16,0.09894934954180729,4.440892098500626e-16,0.0,4.440892098500626e-16,0.44956717591003686,0
zero_reset0,1.6400000000000001,1.6400000000000001,0.0,0.9999999999999993,0.0,0.0,0.08884979314291577,6.661338147750939e-16,0.09699002114544589,1.0781306403195856e-15,0.0,3.3306690738754696e-16,0.4454257820605614,0
zero_reset0,1.6600000000000001,1.6600000000000001,0.0,1.0000000000000004,0.0,6.406853007629834e-16,0.08947111640660242,4.440892098500626e-16,0.09506949005076029,1.1102230246251565e-15,1.5543122344752192e-15,1.1102230246251565e-15,0.44161505383223054,0
zero_reset0,1.68,1.68,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.09007664530732616,2.220446049250313e-16,0.09318698801970504,9.367506770274758e-16,0.0,6.661338147750939e-16,0.43812436855180453,0
zero_reset0,1.7,1.7,0.0,1.0,0.0,0.0,0.0906677643964997,2.220446049250313e-16,0.0913417620263674,2.220446049250313e-16,3.82804898890754e-13,2.220446049250313e-16,0.4349430334961415,0
zero_reset0,1.72,1.72,0.0,0.9999999999999998,0.0,0.0,0.09124578070623889,2.220446049250313e-16,0.0895330739557466,5.551115123125783e-16,0.0,2.220446049250313e-16,0.43206031329873634,0
zero_reset0,1.74,1.74,0.0,0.9999999999999997,0.0,0.0,0.0918119180181023,4.440892098500626e-16,0.08776020030849843,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4294654557857372,0
zero_reset0,1.76,1.76,0.0,0.9999999999999997,0.0,0.0,0.09236731291233519,3.3306690738754696e-16,0.08602243191152523,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.42714771628247833,0
zero_reset0,1.78,1.78,0.0,1.0,0.0,0.0,0.0929130124573645,0.0,0.08431907363429778,1.1102230246251565e-16,0.0,0.0,0.42509638043222736,0
zero_reset0,1.8,1.8,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.0934499733731783,2.220446049250313e-16,0.08264944411079332,1.249000902703301e-16,0.0,2.220446049250313e-16,0.42330078556937917,0
zero_reset0,1.82,1.82,0.0,1.0,0.0,0.0,0.09397906248714023,1.1102230246251565e-16,0.08101287546694039,6.661338147750939e-16,0.0,4.440892098500626e-16,0.4217503406897404,0
zero_reset0,1.84,1.84,0.0,0.9999999999999993,0.0,0.0,0.0945010582952932,6.661338147750939e-16,0.0794087130534603,5.551115123125783e-16,0.0,6.661338147750939e-16,0.42043454506086514,0
zero_reset0,1.86,1.86,0.0,0.9999999999999992,0.0,0.0,0.09501665344454036,7.771561172376096e-16,0.07783631518399864,2.498001805406602e-16,0.0,1.1102230246251565e-16,0.4193430055155978,0
zero_reset0,1.8800000000000001,1.8800000000000001,0.0,0.9999999999999993,0.0,0.0,0.09552645795946196,6.661338147750939e-16,0.07629505287844188,6.522560269672795e-16,0.0,2.220446049250313e-16,0.4184654524720952,0
zero_reset0,1.9000000000000001,1.9000000000000001,0.0,0.9999999999999993,0.0,0.0,0.09603100305018912,6.661338147750939e-16,0.0747843096113174,6.661338147750939e-16,0.0,4.440892098500626e-16,0.41779175472361035,0
zero_reset0,1.92,1.92,0.0,0.999999999999999,0.0,0.0,0.09653074535318183,1.1102230246251565e-15,0.07330348106517501,5.551115123125783e-16,0.0,5.551115123125783e-16,0.41731193304124786,0
zero_reset0,1.94,1.94,0.0,0.9999999999999993,0.0,0.0,0.0970260714736469,6.661338147750939e-16,0.07185197488885142,1.1102230246251565e-16,0.0,2.220446049250313e-16,0.4170161726327464,0
zero_reset0,1.96,1.96,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.09751730271563923,2.220446049250313e-16,0.0704292104605225,2.220446049250313e-16,0.0,3.3306690738754696e-16,0.41689483450011355,0
zero_reset0,1.98,1.98,0.0,1.0,0.0,0.0,0.09800469990283668,0.0,0.06903461865544644,2.220446049250313e-16,0.0,0.0,0.4169384657386349,0
zero_reset0,2.0,2.0,0.0,0.9999999999999998,0.0,0.0,0.09848846820901024,3.3306690738754696e-16,0.06766764161830632,8.881784197001252e-16,0.0,6.661338147750939e-16,0.4171378088194071,0
zero_reset0,2.02,2.02,0.0,1.0000000000000009,0.0,1.2813706015259665e-15,0.09896876193195026,1.1102230246251565e-16,0.0663277325400608,3.3306690738754696e-16,8.992806499463768e-14,8.881784197001252e-16,0.41748380989710837,0
zero_reset0,2.04,2.04,0.0,1.0,0.0,0.0,0.09944568915787969,0.0,0.06501435543921297,1.1102230246251565e-16,0.0,0.0,0.41796762618423666,0
zero_reset0,2.06,2.06,0.0,0.9999999999999999,0.0,0.0,0.09991931627506952,2.220446049250313e-16,0.06372698494741035,5.551115123125783e-16,0.0,5.551115123125783e-16,0.4185806324324878,0
zero_reset0,2.08,2.08,0.0,0.9999999999999996,0.0,0.0,0.10038967230551088,2.220446049250313e-16,0.06246510609929121,2.220446049250313e-16,1.7763568394002505e-15,3.3306690738754696e-16,0.4193144265613654,0
zero_reset0,2.1,2.1,0.0,0.9999999999999997,0.0,0.0,0.10085675303213625,2.220446049250313e-16,0.06122821412649095,4.440892098500626e-16,9.992007221626409e-14,3.3306690738754696e-16,0.420160834473455,0
zero_reset0,2.12,2.12,0.0,0.9999999999999998,0.0,0.0,0.10132052490634444,2.220446049250313e-16,0.06001581425572834,4.440892098500626e-16,0.0,4.440892098500626e-16,0.42111191409513227,0
zero_reset0,2.14,2.14,0.0,0.9999999999999999,0.0,0.0,0.10178092872659839,1.1102230246251565e-16,0.05882742151088957,9.992007221626409e-16,0.0,9.992007221626409e-16,0.42215995868073664,0
zero_reset0,2.16,2.16,0.0,0.9999999999999994,0.0,0.0,0.10223788308376733,0.0,0.05766256051903129,1.5543122344752192e-15,9.703349235223868e-14,7.771561172376096e-16,0.42329749941750106,0
zero_reset0,2.18,2.18,0.0,0.9999999999999999,0.0,0.0,0.10269128757283062,1.1102230246251565e-16,0.05652076532022493,2.7755575615628914e-16,0.0,1.1102230246251565e-16,0.4245173073677293,0
zero_reset0,2.2,2.2,0.0,0.9999999999999999,0.0,0.0,0.10314102577366799,2.220446049250313e-16,0.05540157918116692,5.551115123125783e-16,0.0,1.1102230246251565e-16,0.4258123947839162,0
zero_reset0,2.22,2.22,0.0,1.0000000000000038,0.0,5.44582505648535e-15,0.10358696800607742,3.3306690738754696e-16,0.054304554412479,7.771561172376096e-16,2.327027459614328e-13,3.3306690738754696e-15,0.427176015831649,0
zero_reset0,2.24,2.24,0.0,0.9999999999999993,0.0,0.0,0.10402897386598019,6.661338147750939e-16,0.053229252189626375,7.4593109467002705e-16,0.0,1.1102230246251565e-16,0.42860166675428835,0
zero_reset0,2.2600000000000002,2.2600000000000002,0.0,0.9999999999999999,0.0,0.0,0.10446689455111012,1.1102230246251565e-16,0.052175242377382525,1.8041124150158794e-16,0.0,1.1102230246251565e-16,0.4300830855125355,0
zero_reset0,2.2800000000000002,2.2800000000000002,0.0,0.9999999999999994,0.0,0.0,0.10490057498542177,5.551115123125783e-16,0.05114210335776867,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4316142509311123,0
zero_reset0,2.3000000000000003,2.3000000000000003,0.0,0.9999999999999998,0.0,0.0,0.10532985575206782,2.220446049250313e-16,0.050129421861401874,4.440892098500626e-16,0.0,6.661338147750939e-16,0.433189381383869,0
zero_reset0,2.32,2.32,0.0,0.9999999999999996,0.0,0.0,0.10575457484515442,4.440892098500626e-16,0.049136792802180744,3.913969842672671e-16,0.0,1.1102230246251565e-16,0.43480293304772033,0
zero_reset0,2.34,2.34,0.0,0.9999999999999998,0.0,0.0,0.10617456925064027,2.220446049250313e-16,0.04816381911524647,1.3422422895370545e-16,0.0,1.1102230246251565e-16,0.4364495977548923,0
zero_reset0,2.36,2.36,0.0,0.9999999999999996,0.0,0.0,0.10658967636674173,4.440892098500626e-16,0.04721011159815114,3.552713678800501e-15,0.0,3.552713678800501e-15,0.43812430047203027,0
zero_reset0,2.38,2.38,0.0,0.9999999999999996,0.0,0.0,0.10699973527409311,4.440892098500626e-16,0.04627528875517162,1.2715523078909996e-15,0.0,1.1102230246251565e-16,0.4398221964337884,0
zero_reset0,2.4,2.4,0.0,0.9999999999999999,0.0,0.0,0.10740458786569519,1.1102230246251565e-16,0.045358976644706256,4.649058915617843e-16,0.0,1.1102230246251565e-16,0.44153866795759067,0
zero_reset0,2.42,2.42,0.0,0.9999999999999999,0.0,0.0,0.10780407984642443,1.1102230246251565e-16,0.04446080872969313,5.551115123125783e-16,3.1086244689504383e-15,3.3306690738754696e-16,0.443269320965317,0
zero_reset0,2.44,2.44,0.0,1.0,0.0,0.0,0.10819806161155836,0.0,0.04358042573099063,2.6645352591003757e-15,0.0,2.6645352591003757e-15,0.4450099812367511,0
zero_reset0,2.46,2.46,0.0,0.9999999999999998,0.0,0.0,0.108586389013439,2.220446049250313e-16,0.04271747548366059,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.44675669041867944,0
zero_reset0,2.48,2.48,0.0,0.9999999999999997,0.0,0.0,0.10896892402504615,2.220446049250313e-16,0.041871612796097996,9.992007221626409e-16,0.0,1.2212453270876722e-15,0.44850570181264315,0
zero_reset0,2.5,2.5,0.0,0.9999999999999998,0.0,0.0,0.1093455353089054,2.220446049250313e-16,0.041042499311949365,4.440892098500626e-16,0.0,2.220446049250313e-16,0.4502534759634024,0
zero_reset0,2.52,2.52,0.0,0.9999999999999996,0.0,0.0,0.1097160986994102,4.440892098500626e-16,0.040229803374766226,7.771561172376096e-16,0.0,6.661338147750939e-16,0.45199667606929406,0
zero_reset0,2.54,2.54,0.0,0.9999999999999998,0.0,0.0,0.11008049760630961,2.220446049250313e-16,0.039433199895337445,3.3306690738754696e-16,1.7563728249569976e-13,0.0,0.4537321632347599,0
zero_reset0,2.56,2.56,0.0,0.9999999999999996,0.0,0.0,0.11043862334679971,4.440892098500626e-16,0.03865237022164988,5.551115123125783e-16,0.0,5.551115123125783e-16,0.4554569915844387,0
zero_reset0,2.58,2.58,0.0,1.0,0.0,0.0,0.11079037541336716,0.0,0.03788700201142273,2.983724378680108e-16,0.0,0.0,0.4571684032573636,0
zero_reset0,2.6,2.6,0.0,0.9999999999999999,0.0,0.0,0.11113566168426249,2.220446049250313e-16,0.03713678910716695,1.196959198423997e-16,0.0,3.3306690738754696e-16,0.45886382329892716,0
zero_reset0,2.62,2.62,0.0,0.9999999999999997,0.0,0.0,0.11147439858323788,4.440892098500626e-16,0.03640143141371782,3.365363543395006e-16,0.0,2.220446049250313e-16,0.46054085446746096,0
zero_reset0,2.64,2.64,0.0,0.9999999999999994,0.0,0.0,0.1118065111949598,5.551115123125783e-16,0.035680634778193,9.922618282587337e-16,0.0,5.551115123125783e-16,0.46219727197142907,0
zero_reset0,2.66,2.66,0.0,0.9999999999999997,0.0,0.0,0.11213193334230617,4.440892098500626e-16,0.03497411087232766,4.961309141293668e-16,0.0,3.3306690738754696e-16,0.4638310181524482,0
zero_reset0,2.68,2.68,0.0,0.9999999999999996,0.0,0.0,0.11245060763157064,4.440892098500626e-16,0.03428157707713897,1.1102230246251565e-15,0.0,8.881784197001252e-16,0.46544019712852697,0
zero_reset0,2.7,2.7,0.0,0.9999999999999996,0.0,0.0,0.11276248547142544,4.440892098500626e-16,0.03360275636987485,7.91033905045424e-16,0.0,3.3306690738754696e-16,0.4670230694111764,0
zero_reset0,2.72,2.72,0.0,0.9999999999999999,0.0,0.0,0.11306752707132285,1.1102230246251565e-16,0.032937377213201495,1.1102230246251565e-16,0.0,3.3306690738754696e-16,0.46857804650925133,0
zero_reset0,2.74,2.74,0.0,0.9999999999999994,0.0,0.0,0.11336570142483948,4.440892098500626e-16,0.03228517344658427,1.942890293094024e-15,0.0,1.1102230246251565e-16,0.47010368553167153,0
zero_reset0,2.7600000000000002,2.7600000000000002,0.0,0.9999999999999997,0.0,0.0,0.11365698628327524,3.3306690738754696e-16,0.03164588417982034,3.3306690738754696e-16,0.0,4.440892098500626e-16,0.47159868380043624,0
zero_reset0,2.7800000000000002,2.7800000000000002,0.0,0.9999999999999996,0.0,0.0,0.11394136812458647,4.440892098500626e-16,0.03101925368867911,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4730618734846481,0
zero_reset0,2.8000000000000003,2.8000000000000003,0.0,0.9999999999999996,0.0,0.0,0.1142188421224541,4.440892098500626e-16,0.030405031312608966,1.3322676295501878e-15,0.0,8.881784197001252e-16,0.47449221626558674,0
zero_reset0,2.82,2.82,0.0,0.9999999999999999,0.0,0.0,0.11448941211992347,0.0,0.029802971354469687,3.3306690738754696e-16,0.0,5.551115123125783e-16,0.47588879804220385,0
zero_reset0,2.84,2.84,0.0,0.9999999999999998,0.0,0.0,0.11475309061159539,2.220446049250313e-16,0.029212832982250417,7.147060721024445e-16,0.0,4.440892098500626e-16,0.47725082368577265,0
zero_reset0,2.86,2.86,0.0,0.9999999999999993,0.0,0.0,0.11500989873775164,2.220446049250313e-16,0.02863438013273364,3.3306690738754696e-16,1.0680345496894006e-13,6.661338147750939e-16,0.47857761185180625,0
zero_reset0,2.88,2.88,0.0,0.9999999999999998,0.0,0.0,0.1152598662930457,2.220446049250313e-16,0.028067381417066883,6.661338147750939e-16,0.0,5.551115123125783e-16,0.47986858985675207,0
zero_reset0,2.9,2.9,0.0,0.9999999999999997,0.0,0.0,0.11550303175144537,3.3306690738754696e-16,0.027511610028203633,1.1796119636642288e-16,0.0,3.3306690738754696e-16,0.4811232886263943,0
zero_reset0,2.92,2.92,0.0,0.9999999999999997,0.0,0.0,0.11573944230795108,2.220446049250313e-16,0.026966843650178013,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.48234133772233,0
zero_reset0,2.94,2.94,0.0,0.9999999999999993,0.0,0.0,0.11596915393621798,9.992007221626409e-16,0.026432864369175163,3.3306690738754696e-16,2.220446049250313e-16,2.220446049250313e-16,0.4835224604523462,0
zero_reset0,2.96,2.96,0.0,0.9999999999999999,0.0,0.0,0.11619223145957101,1.1102230246251565e-16,0.0259094585863629,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.4846664690700103,0
zero_reset0,2.98,2.98,0.0,0.9999999999999994,0.0,0.0,0.11640874863102642,5.551115123125783e-16,0.02539641693244926,2.2898349882893854e-16,0.0,1.1102230246251565e-16,0.48577326006826343,0
zero_reset0,3.0,3.0,0.0,1.0,0.0,0.0,0.1166187882158751,1.1102230246251565e-16,0.024893534183931948,4.649058915617843e-16,0.0,6.661338147750939e-16,0.4868428095713662,0
zero_reset0,3.02,3.02,0.0,0.9999999999999998,0.0,0.0,0.1168224420681761,2.220446049250313e-16,0.024400609181006505,1.8000466568690587e-16,0.0,3.3306690738754696e-16,0.48787516882902915,0
zero_reset0,3.04,3.04,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.11701981119029614,2.220446049250313e-16,0.023917444747099198,8.881784197001252e-16,0.0,9.992007221626409e-16,0.48887045981617516,0
zero_reset0,3.06,3.06,0.0,1.0,0.0,0.0,0.11721100576250887,1.1102230246251565e-16,0.02344384760999421,5.516420653606247e-16,0.0,1.1102230246251565e-16,0.4898288709413105,0
zero_reset0,3.08,3.08,0.0,0.9999999999999993,0.0,0.0,0.11739614512785486,6.661338147750939e-16,0.022979628324522078,9.948639134726989e-16,0.0,2.220446049250313e-16,0.4907506528661133,0
zero_reset0,3.1,3.1,0.0,0.9999999999999996,0.0,0.0,0.11757535771612557,0.0,0.0225246011967789,6.904199434387692e-16,1.1999290450148692e-12,1.1102230246251565e-16,0.4916361144384333,0
zero_reset0,3.12,3.12,0.0,1.0,0.0,0.0,0.11774878089022266,6.661338147750939e-16,0.02207858420984641,3.95516952522712e-16,7.30526750203353e-14,4.440892098500626e-16,0.4924856187405495,0
zero_reset0,3.14,3.14,0.0,0.9999999999999997,0.0,0.0,0.11791656069845241,4.440892098500626e-16,0.02164139895098291,2.220446049250313e-16,1.4499512701604544e-13,3.3306690738754696e-16,0.4932995792541798,0
zero_reset0,3.16,3.16,0.0,1.0,0.0,0.0,0.11807885151772148,1.1102230246251565e-16,0.021212870540255696,6.661338147750939e-16,0.0,8.881784197001252e-16,0.49407845614338974,0
zero_reset0,3.18,3.18,0.0,0.9999999999999996,0.0,0.0,0.118235815575228,2.220446049250313e-16,0.02079282756058656,1.8431436932253575e-16,8.282263763703668e-14,2.220446049250313e-16,0.4948227526562551,0
zero_reset0,3.2,3.2,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.11838762234009084,2.220446049250313e-16,0.02038110198918311,3.3751213629473753e-16,0.0,2.220446049250313e-16,0.4955330116458201,0
zero_reset0,3.22,3.22,0.0,0.9999999999999997,0.0,0.0,0.11853444778133373,4.440892098500626e-16,0.01997752913032697,2.1094237467877974e-15,0.0,2.3314683517128287e-15,0.4962098122106145,0
zero_reset0,3.24,3.24,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.1186764734945055,2.220446049250313e-16,0.019581947549493522,6.661338147750939e-16,0.0,6.661338147750939e-16,0.49685376645473645,0
zero_reset0,3.2600000000000002,3.2600000000000002,0.0,1.0,0.0,0.0,0.11881388570560185,0.0,0.01919419900877603,9.837942092916219e-15,0.0,0.0,0.4974655163672399,0
zero_reset0,3.2800000000000002,3.2800000000000002,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.11894687416742071,0.0,0.0188141284035881,4.440892098500626e-16,7.438494264988549e-14,2.220446049250313e-16,0.49804573082035813,0
zero_reset0,3.3000000000000003,3.3000000000000003,0.0,1.0000000000000016,0.0,2.2423985526704407e-15,0.11907563096949524,0.0,0.018441583700620018,6.800116025829084e-16,1.2723155862204294e-13,1.9984014443252818e-15,0.49859510268584595,0
zero_reset0,3.3200000000000003,3.3200000000000003,0.0,0.9999999999999998,0.0,0.0,0.11920034928782919,7.771561172376096e-16,0.01807641587702319,4.440892098500626e-16,8.992806499463768e-14,8.881784197001252e-16,0.49911434606854477,0
zero_reset0,3.34,3.34,0.0,0.9999999999999996,0.0,0.0,0.11932122210435063,4.440892098500626e-16,0.01771847886079933,1.1102230246251565e-16,0.0,3.3306690738754696e-16,0.499604193656064,0
zero_reset0,3.36,3.36,0.0,0.9999999999999996,0.0,0.0,0.11943844092799343,4.440892098500626e-16,0.01736762947236925,2.55351295663786e-15,0.0,2.4424906541753444e-15,0.500065394183306,0
zero_reset0,3.38,3.38,0.0,0.9999999999999992,0.0,0.0,0.1195521945494676,6.661338147750939e-16,0.017023727367299683,3.3306690738754696e-16,0.0,0.0,0.5004987100103955,0
zero_reset0,3.4,3.4,0.0,0.9999999999999998,0.0,0.0,0.11966266786010202,2.220446049250313e-16,0.01668663498016301,4.527628272299467e-16,0.0,2.220446049250313e-16,0.5009049148124242,0
zero_reset0,3.42,3.42,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.11977004076184138,2.220446049250313e-16,0.01635621746950988,8.81239525796218e-16,0.0,2.220446049250313e-16,0.5012847913792694,0
zero_reset0,3.44,3.44,0.0,1.0,0.0,0.0,0.11987448719088994,0.0,0.016032342663930388,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.5016391295236449,0
zero_reset0,3.46,3.46,0.0,0.9999999999999991,0.0,0.0,0.11997617427202441,5.551115123125783e-16,0.015714881009183862,2.983724378680108e-16,2.8910207561239076e-13,2.220446049250313e-16,0.5019687240953975,0
zero_reset0,3.48,3.48,0.0,0.9999999999999994,0.0,0.0,0.12007526161472272,6.661338147750939e-16,0.01540370551637554,2.5673907444456745e-16,0.0,0.0,0.5022743730999748,0
zero_reset0,3.5,3.5,0.0,1.0,0.0,0.0,0.12017190075639567,0.0,0.015098691711159268,4.2674197509029455e-16,1.2234657731369225e-13,2.220446049250313e-16,0.5025568759188914,0
zero_reset0,3.52,3.52,0.0,0.9999999999999997,0.0,0.0,0.12026623475255045,3.3306690738754696e-16,0.014799717583945993,9.992007221626409e-16,0.0,7.771561172376096e-16,0.5028170316299319,0
zero_reset0,3.54,3.54,0.0,0.9999999999999997,0.0,0.0,0.1203583979089423,3.3306690738754696e-16,0.014506663541098499,3.3306690738754696e-16,0.0,3.3306690738754696e-16,0.5030556374247669,0
zero_reset0,3.56,3.56,0.0,0.9999999999999993,0.0,0.0,0.12044851564686804,6.661338147750939e-16,0.014219412357092232,5.204170427930421e-17,0.0,0.0,0.5032734871215699,0
zero_reset0,3.58,3.58,0.0,0.9999999999999996,0.0,0.0,0.12053670448981198,4.440892098500626e-16,0.013937849127623525,2.220446049250313e-16,0.0,0.0,0.5034713697701928,0
zero_reset0,3.6,3.6,0.0,0.9999999999999999,0.0,0.0,0.1206230721576709,1.1102230246251565e-16,0.013661861223646269,5.759281940243e-16,0.0,2.220446049250313e-16,0.5036500683473905,0
zero_reset0,3.62,3.62,0.0,0.9999999999999992,0.0,0.0,0.12070771775368486,8.881784197001252e-16,0.013391338246319075,4.440892098500626e-16,0.0,3.3306690738754696e-16,0.5038103585395514,0
zero_reset0,3.64,3.64,0.0,0.9999999999999993,0.0,0.0,0.12079073202888276,6.661338147750939e-16,0.013126171982843965,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.5039530076103631,0
zero_reset0,3.66,3.66,0.0,1.0000000000000004,0.0,6.406853007629834e-16,0.12087219770915651,4.440892098500626e-16,0.012866256363179951,4.440892098500626e-16,0.0,4.440892098500626e-16,0.504078773350803,0
zero_reset0,3.68,3.68,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.1209521898708824,2.220446049250313e-16,0.012611487417613618,1.5543122344752192e-15,0.0,1.3322676295501878e-15,0.5041884031088407,0
zero_reset0,3.7,3.7,0.0,0.9999999999999989,0.0,0.0,0.1210307763521416,0.0,0.012361763235169715,9.992007221626409e-16,1.1013412404281553e-13,1.1102230246251565e-16,0.5042826328962255,0
zero_reset0,3.72,3.72,0.0,0.9999999999999998,0.0,0.0,0.12110801818794685,2.220446049250313e-16,0.012116983922845548,2.190088388420719e-16,0.0,0.0,0.5043621865697059,0
zero_reset0,3.74,3.74,0.0,0.9999999999999997,0.0,0.0,0.12118397005934055,4.440892098500626e-16,0.011877051565652497,4.440892098500626e-16,0.0,3.3306690738754696e-16,0.5044277750840621,0
zero_reset0,3.7600000000000002,3.7600000000000002,0.0,0.9999999999999997,0.0,0.0,0.12125868074770868,4.440892098500626e-16,0.0116418701874485,1.418570122480034e-15,0.0,1.1102230246251565e-16,0.5044800958143076,0
zero_reset0,3.7800000000000002,3.7800000000000002,0.0,1.0,0.0,0.0,0.12133219358708436,0.0,0.011411345712546511,4.440892098500626e-16,0.0,0.0,0.5045198319444447,0
zero_reset0,3.8000000000000003,3.8000000000000003,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12140454690855822,2.220446049250313e-16,0.011185385928082827,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5045476519201663,0
zero_reset0,3.8200000000000003,3.8200000000000003,0.0,1.0,0.0,0.0,0.12147577447212965,0.0,0.010963900447130807,1.0096090630185017e-15,0.0,2.220446049250313e-16,0.5045642089629213,0
zero_reset0,3.84,3.84,0.0,0.9999999999999993,0.0,0.0,0.12154590588242112,6.661338147750939e-16,0.010746800672544961,1.5543122344752192e-15,0.0,1.3322676295501878e-15,0.504570140642779,0
zero_reset0,3.86,3.86,0.0,0.9999999999999981,0.0,0.0,0.12161496698561873,6.661338147750939e-16,0.010533999761520724,4.360254561922017e-16,1.5543122344752192e-15,1.1102230246251565e-15,0.5045660685075624,0
zero_reset0,3.88,3.88,0.0,0.9999999999999993,0.0,0.0,0.1216829802458098,6.661338147750939e-16,0.010325412590856287,2.761679773755077e-15,0.0,1.1102230246251565e-16,0.5045525977657447,0
zero_reset0,3.9,3.9,0.0,0.9999999999999993,0.0,0.0,0.12174996509956368,6.661338147750939e-16,0.01012095572290217,6.938893903907228e-17,8.326672684688674e-14,2.220446049250313e-16,0.5045303170206487,0
zero_reset0,3.92,3.92,0.0,0.999999999999999,0.0,0.0,0.12181593828815748,8.881784197001252e-16,0.009920547372185118,4.440892098500626e-16,0.0,5.551115123125783e-16,0.5044997980535156,0
zero_reset0,3.94,3.94,0.0,0.9999999999999993,0.0,0.0,0.12188091416730054,6.661338147750939e-16,0.009724107372692692,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.5044615956530596,0
zero_reset0,3.96,3.96,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12194490499456304,2.220446049250313e-16,0.009531557145805804,8.881784197001252e-16,8.881784197001252e-16,4.440892098500626e-16,0.5044162474891554,0
zero_reset0,3.98,3.98,0.0,1.0,0.0,0.0,0.12200792119499636,0.0,0.00934281966886641,8.881784197001252e-16,0.0,6.661338147750939e-16,0.504364274028374,0
zero_reset0,4.0,4.0,0.0,0.9999999999999991,0.0,0.0,0.1220699716056357,2.220446049250313e-16,0.00915781944436711,1.2212453270876722e-15,1.0680345496894006e-13,2.220446049250313e-16,0.504306178489106,0
zero_reset0,4.0200000000000005,4.0200000000000005,0.0,0.9999999999999999,0.0,0.0,0.1221310636997283,1.1102230246251565e-16,0.008976482469751412,9.992007221626409e-16,0.0,9.992007221626409e-16,0.5042424468340697,0
zero_reset0,4.04,4.04,0.0,1.0,0.0,0.0,0.12219120379163628,0.0,0.008798736207811686,8.881784197001252e-16,8.377742943821431e-13,4.440892098500626e-16,0.5041735477980636,0
zero_reset0,4.0600000000000005,4.0600000000000005,0.0,0.9999999999999999,0.0,0.0,0.1222503972234276,0.0,0.00862450955767316,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5040999329488577,0
zero_reset0,4.08,4.08,0.0,0.9999999999999998,0.0,0.0,0.12230864853420756,2.220446049250313e-16,0.008453732826352645,2.7755575615628914e-17,0.0,0.0,0.5040220367791829,0
zero_reset0,4.1,4.1,0.0,1.0,0.0,0.0,0.12236596161325268,2.220446049250313e-16,0.008286337700880608,3.3306690738754696e-16,1.354472090042691e-14,4.440892098500626e-16,0.5039402768278329,0
zero_reset0,4.12,4.12,0.0,0.9999999999999998,0.0,0.0,0.12242233983800738,2.220446049250313e-16,0.008122257220974927,6.7659297760779e-17,0.0,2.220446049250313e-16,0.503855053827941,0
zero_reset0,4.14,4.14,0.0,0.9999999999999999,0.0,0.0,0.1224777861979803,1.1102230246251565e-16,0.007961425752255835,1.1709383462843448e-15,0.0,1.1102230246251565e-16,0.5037667518805624,0
zero_reset0,4.16,4.16,0.0,1.0,0.0,0.0,0.12253230340555117,0.0,0.007803778959991402,2.7755575615628914e-17,0.0,0.0,0.5036757386517375,0
zero_reset0,4.18,4.18,0.0,0.9999999999999999,0.0,0.0,0.12258589399466005,1.1102230246251565e-16,0.007649253783362732,3.3306690738754696e-16,0.0,3.3306690738754696e-16,0.5035823655912798,0
zero_reset0,4.2,4.2,0.0,0.9999999999999999,0.0,0.0,0.12263856040831085,1.1102230246251565e-16,0.007497788410238876,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.503486968171583,0
zero_reset0,4.22,4.22,0.0,0.9999999999999997,0.0,0.0,0.12269030507577793,2.220446049250313e-16,0.007349322252450912,3.3306690738754696e-16,0.0,5.551115123125783e-16,0.503389866144804,0
zero_reset0,4.24,4.24,0.0,0.9999999999999993,0.0,0.0,0.12274113048035662,6.661338147750939e-16,0.0072037959215561775,3.3306690738754696e-16,0.0,4.440892098500626e-16,0.5032913638168307,0
zero_reset0,4.26,4.26,0.0,0.9999999999999999,0.0,0.0,0.12279103921845783,2.220446049250313e-16,0.007061151205081968,7.875644580934704e-16,0.0,5.551115123125783e-16,0.5031917503365135,0
zero_reset0,4.28,4.28,0.0,0.9999999999999994,0.0,0.0,0.12284003405079716,5.551115123125783e-16,0.00692133104323972,2.203098814490545e-16,0.0,2.220446049250313e-16,0.5030912999986764,0
zero_reset0,4.3,4.3,0.0,0.9999999999999998,0.0,0.0,0.12288811794639332,1.1102230246251565e-16,0.006784279506100471,1.7845967759111403e-16,0.0,1.1102230246251565e-16,0.5029902725595102,0
zero_reset0,4.32,4.32,0.0,0.9999999999999996,0.0,0.0,0.12293529412004171,4.440892098500626e-16,0.006649941771221883,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5028889135629719,0
zero_reset0,4.34,4.34,0.0,0.9999999999999998,0.0,0.0,0.12298156606389905,2.220446049250313e-16,0.006518264101718851,1.061650767297806e-15,0.0,2.220446049250313e-16,0.5027874546769068,0
zero_reset0,4.36,4.36,0.0,0.9999999999999996,0.0,0.0,0.12302693757377309,4.440892098500626e-16,0.00638919382476788,7.824551553556325e-17,0.0,0.0,0.5026861140376336,0
zero_reset0,4.38,4.38,0.0,0.9999999999999996,0.0,0.0,0.12307141277068297,5.551115123125783e-16,0.0062626793105371725,1.9984014443252818e-15,0.0,1.3322676295501878e-15,0.5025850966018117,0
zero_reset0,4.4,4.4,0.0,0.9999999999999999,0.0,0.0,0.12311499611822281,2.220446049250313e-16,0.006138669951534199,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.5024845945044509,0
zero_reset0,4.42,4.42,0.0,0.9999999999999999,0.0,0.0,0.12315769243623595,2.220446049250313e-16,0.006017116142361862,1.4432899320127035e-15,0.0,1.4432899320127035e-15,0.5023847874219822,0
zero_reset0,4.44,4.44,0.0,1.0,0.0,0.0,0.12319950691128204,0.0,0.005897969259875762,4.47124975933022e-16,0.0,2.220446049250313e-16,0.5022858429393583,0
zero_reset0,4.46,4.46,0.0,0.9999999999999998,0.0,0.0,0.12324044510435635,2.220446049250313e-16,0.0057811816437342844,2.220446049250313e-16,0.0,0.0,0.5021879169202078,0
zero_reset0,4.48,4.48,0.0,0.9999999999999997,0.0,0.0,0.12328051295630268,4.440892098500626e-16,0.0056667065773336744,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.5020911538791125,0
zero_reset0,4.5,4.5,0.0,0.9999999999999998,0.0,0.0,0.12331971679133973,2.220446049250313e-16,0.005554498269121133,1.7763568394002505e-15,0.0,1.7763568394002505e-15,0.5019956873551334,0
zero_reset0,4.5200000000000005,4.5200000000000005,0.0,0.9999999999999996,0.0,0.0,0.1233580633191078,4.440892098500626e-16,0.005444511834277216,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.5019016402857522,0
zero_reset0,4.54,4.54,0.0,0.9999999999999998,0.0,0.0,0.1233955596356226,1.1102230246251565e-16,0.005336703276761473,2.4424906541753444e-15,0.0,2.4424906541753444e-15,0.5018091253804479,0
zero_reset0,4.5600000000000005,4.5600000000000005,0.0,0.9999999999999996,0.0,0.0,0.12343221322350834,4.440892098500626e-16,0.005231029471713389,2.220446049250313e-16,4.973799150320701e-14,0.0,0.5017182454931703,0
zero_reset0,4.58,4.58,0.0,1.0,0.0,0.0,0.12346803195186323,0.0,0.005127448148201985,3.5969550566685403e-16,0.0,1.1102230246251565e-16,0.5016290939930271,0
zero_reset0,4.6000000000000005,4.6000000000000005,0.0,0.9999999999999999,0.0,0.0,0.12350302407608958,0.0,0.005025917872316792,5.620504062164855e-16,0.0,0.0,0.5015417551325211,0
zero_reset0,4.62,4.62,0.0,0.9999999999999997,0.0,0.0,0.12353719823799696,3.3306690738754696e-16,0.004926398030593638,4.0939474033052647e-16,0.0,2.220446049250313e-16,0.5014563044127537,0
zero_reset0,4.64,4.64,0.0,0.9999999999999992,0.0,0.0,0.1235705634664549,4.440892098500626e-16,0.004828848813768908,2.9976021664879227e-15,1.7719159473017498e-13,3.4416913763379853e-15,0.5013728089450125,0
zero_reset0,4.66,4.66,0.0,0.9999999999999997,0.0,0.0,0.12360312917883434,3.3306690738754696e-16,0.004733231200855169,3.252606517456513e-17,0.0,1.1102230246251565e-16,0.5012913278082332,0
zero_reset0,4.68,4.68,0.0,0.9999999999999996,0.0,0.0,0.12363490518342969,4.440892098500626e-16,0.004639506943532351,8.881784197001252e-16,0.0,9.992007221626409e-16,0.501211912401842,0
zero_reset0,4.7,4.7,0.0,0.9999999999999996,0.0,0.0,0.12366590168299298,3.3306690738754696e-16,0.004547638550847916,1.9984014443252818e-15,0.0,1.7763568394002505e-15,0.5011346067935395,0
zero_reset0,4.72,4.72,0.0,0.9999999999999999,0.0,0.0,0.12369612927944025,2.220446049250313e-16,0.004457589274219771,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.5010594480616097,0
zero_reset0,4.74,4.74,0.0,0.9999999999999994,0.0,0.0,0.12372559897970159,4.440892098500626e-16,0.004369323092736659,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.5009864666313799,0
zero_reset0,4.76,4.76,0.0,0.9999999999999997,0.0,0.0,0.1237543222025832,3.3306690738754696e-16,0.004282804698749032,3.2152015425057634e-16,0.0,1.1102230246251565e-16,0.500915686605494,0
zero_reset0,4.78,4.78,0.0,0.9999999999999996,0.0,0.0,0.12378231078639211,4.440892098500626e-16,0.004197999483745745,4.822531263215524e-16,0.0,2.220446049250313e-16,0.500847126087681,0
zero_reset0,4.8,4.8,0.0,0.9999999999999996,0.0,0.0,0.12380957699694084,4.440892098500626e-16,0.00411487352451001,4.440892098500626e-16,0.0,6.661338147750939e-16,0.5007807974997507,0
zero_reset0,4.82,4.82,0.0,0.9999999999999988,0.0,0.0,0.12383613353540625,0.0,0.00403339356954982,1.1102230246251565e-15,4.007905118896815e-13,0.0,0.5007167078915608,0
zero_reset0,4.84,4.84,0.0,0.9999999999999998,0.0,0.0,0.12386199354537085,2.220446049250313e-16,0.003953527025796736,6.661338147750939e-16,0.0,6.661338147750939e-16,0.5006548592437406,0
zero_reset0,4.86,4.86,0.0,0.9999999999999999,0.0,0.0,0.12388717061823143,1.1102230246251565e-16,0.0038752419455683473,7.771561172376096e-16,0.0,5.551115123125783e-16,0.5005952487629749,0
zero_reset0,4.88,4.88,0.0,0.9999999999999998,0.0,0.0,0.12391167879603082,2.220446049250313e-16,0.0037985070137887813,4.163336342344337e-17,0.0,1.1102230246251565e-16,0.5005378691696891,0
zero_reset0,4.9,4.9,0.0,0.9999999999999997,0.0,0.0,0.12393553257066815,4.440892098500626e-16,0.0037232915354621916,7.771561172376096e-16,0.0,7.771561172376096e-16,0.5004827089779875,0
zero_reset0,4.92,4.92,0.0,0.9999999999999996,0.0,0.0,0.12395874687838353,3.3306690738754696e-16,0.0036495654233942854,1.3357370765021415e-16,7.549516567451064e-15,4.440892098500626e-16,0.5004297527677344,0
zero_reset0,4.94,4.94,0.0,0.9999999999999991,0.0,0.0,0.12398133708841068,9.992007221626409e-16,0.0035772991861572623,5.551115123125783e-16,0.0,1.1102230246251565e-16,0.5003789814486794,0
zero_reset0,4.96,4.96,0.0,0.9999999999999999,0.0,0.0,0.1240033189847551,1.1102230246251565e-16,0.003506463916292696,4.440892098500626e-16,0.0,1.1102230246251565e-16,0.5003303725165592,0
zero_reset0,4.98,4.98,0.0,0.9999999999999994,0.0,0.0,0.12402470874020118,4.440892098500626e-16,0.003437031278748114,1.214306433183765e-16,0.0,1.1102230246251565e-16,0.5002839003011185,0
zero_reset0,5.0,5.0,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12404552288187767,0.0,0.00336897349954271,1.78649412971299e-16,1.7763568394002505e-15,3.3306690738754696e-16,0.5002395362060282,0
zero_reset0,5.0200000000000005,5.0200000000000005,0.0,0.9999999999999998,0.0,0.0,0.1240657782480103,2.220446049250313e-16,0.0033022633546574143,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5001972489406703,0
zero_reset0,5.04,5.04,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12408549193586675,2.220446049250313e-16,0.003236874159144726,4.440892098500626e-16,0.0,2.220446049250313e-16,0.5001570047438124,0
zero_reset0,5.0600000000000005,5.0600000000000005,0.0,1.0,0.0,0.0,0.12410468124130698,0.0,0.00317277975645458,8.881784197001252e-16,0.0,8.881784197001252e-16,0.5001187675991758,0
zero_reset0,5.08,5.08,0.0,0.9999999999999999,0.0,0.0,0.1241233635907868,6.661338147750939e-16,0.003109954507971274,6.349087922075114e-16,6.017408793468348e-14,7.771561172376096e-16,0.5000824994429424,0
zero_reset0,5.1000000000000005,5.1000000000000005,0.0,1.0,0.0,0.0,0.12414155646707575,0.0,0.003048373282757838,5.551115123125783e-16,0.0,3.3306690738754696e-16,0.5000481603632441,0
zero_reset0,5.12,5.12,0.0,0.9999999999999994,0.0,0.0,0.12415927733031355,5.551115123125783e-16,0.0029880114475029917,2.220446049250313e-16,0.0,2.220446049250313e-16,0.5000157087916981,0
zero_reset0,5.14,5.14,0.0,0.9999999999999997,0.0,0.0,0.12417654353631954,3.3306690738754696e-16,0.002928844856667834,7.771561172376096e-16,0.0,5.551115123125783e-16,0.49998510168707183,0
zero_reset0,5.16,5.16,0.0,1.0,0.0,0.0,0.1241933722542332,0.0,0.0028708498428271223,5.551115123125783e-16,0.0,4.440892098500626e-16,0.4999562947111486,0
zero_reset0,5.18,5.18,0.0,0.9999999999999998,0.0,0.0,0.12420978038563574,2.220446049250313e-16,0.0028140032072020427,2.834561876668626e-16,0.0,2.220446049250313e-16,0.4999292423969085,0
zero_reset0,5.2,5.2,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12422578448722249,2.220446049250313e-16,0.002758282210380408,5.551115123125783e-16,0.0,2.220446049250313e-16,0.4999038983091213,0
zero_reset0,5.22,5.22,0.0,0.9999999999999997,0.0,0.0,0.12424140069892266,2.220446049250313e-16,0.0027036645632204925,5.551115123125783e-16,0.0,3.3306690738754696e-16,0.49988021519747283,0
zero_reset0,5.24,5.24,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.1242566446790819,2.220446049250313e-16,0.002650128417935216,3.400058012914542e-16,0.0,2.220446049250313e-16,0.4998581451423492,0
zero_reset0,5.26,5.26,0.0,1.0,0.0,0.0,0.1242715315479773,0.0,0.002597652359352609,4.440892098500626e-16,0.0,2.220446049250313e-16,0.49983763969341105,0
zero_reset0,5.28,5.28,0.0,0.9999999999999998,0.0,0.0,0.1242860758405472,0.0,0.0025462153963495835,6.661338147750939e-16,2.3225865675158275e-13,4.440892098500626e-16,0.4998186500011,0
zero_reset0,5.3,5.3,0.0,0.9999999999999999,0.0,0.0,0.12430029146882746,1.1102230246251565e-16,0.0024957969534550872,5.551115123125783e-16,0.0,3.3306690738754696e-16,0.4998011269412196,0
zero_reset0,5.32,5.32,0.0,0.9999999999999992,0.0,0.0,0.12431419169419983,6.661338147750939e-16,0.0024463768626197544,5.551115123125783e-16,0.0,2.220446049250313e-16,0.49978502123274626,0
zero_reset0,5.34,5.34,0.0,0.9999999999999988,0.0,0.0,0.12432778910923073,4.440892098500626e-16,0.0023979353551482063,4.440892098500626e-16,2.6778579353958776e-13,9.992007221626409e-16,0.49977028354902614,0
zero_reset0,5.36,5.36,0.0,1.0000000000000004,0.0,6.406853007629834e-16,0.12434109562858407,3.3306690738754696e-16,0.00235045305379164,5.759519109468231e-16,3.1508129438861943e-13,7.771561172376096e-16,0.49975686462251273,0
zero_reset0,5.38,5.38,0.0,0.9999999999999992,0.0,0.0,0.12435412248828107,8.881784197001252e-16,0.002303910964996353,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.49974471534322157,0
zero_reset0,5.4,5.4,0.0,0.9999999999999998,0.0,0.0,0.12436688025241677,2.220446049250313e-16,0.002258290471306324,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.49973378685106046,0
zero_reset0,5.42,5.42,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12437937882635239,4.440892098500626e-16,0.00221357332391578,2.220446049250313e-16,0.0,2.220446049250313e-16,0.49972403062220433,0
zero_reset0,5.44,5.44,0.0,1.0,0.0,0.0,0.12439162747536482,0.0,0.0021697416353694265,3.2959746043559335e-16,0.0,2.220446049250313e-16,0.49971539854969943,0
zero_reset0,5.46,5.46,0.0,0.9999999999999994,0.0,0.0,0.12440363484773802,4.440892098500626e-16,0.002126777872407587,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4997078430184577,0
zero_reset0,5.48,5.48,0.0,0.9999999999999994,0.0,0.0,0.12441540900133007,5.551115123125783e-16,0.0020846648489520336,4.440892098500626e-16,0.0,3.3306690738754696e-16,0.499701316974825,0
zero_reset0,5.5,5.5,0.0,1.0,0.0,0.0,0.12442695743271487,0.0,0.002043385719232016,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4996957739908948,0
zero_reset0,5.5200000000000005,5.5200000000000005,0.0,0.9999999999999997,0.0,0.0,0.12443828710808827,4.440892098500626e-16,0.002002923971045234,5.551115123125783e-16,0.0,3.3306690738754696e-16,0.49969116832374744,0
zero_reset0,5.54,5.54,0.0,0.9999999999999997,0.0,0.0,0.12444940449522553,3.3306690738754696e-16,0.0019632634191528164,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.4996874549697944,0
zero_reset0,5.5600000000000005,5.5600000000000005,0.0,0.9999999999999993,0.0,0.0,0.12446031559587378,6.661338147750939e-16,0.0019243881988052491,5.551115123125783e-16,0.0,6.661338147750939e-16,0.4996845897143932,0
zero_reset0,5.58,5.58,0.0,0.9999999999999996,0.0,0.0,0.1244710259780668,4.440892098500626e-16,0.0018862827593960907,6.661338147750939e-16,0.0,4.440892098500626e-16,0.49968252917692196,0
zero_reset0,5.6000000000000005,5.6000000000000005,0.0,0.9999999999999999,0.0,0.0,0.12448154080793691,0.0,0.001848931858241476,1.1102230246251565e-16,0.0,3.3306690738754696e-16,0.49968123085147886,0
zero_reset0,5.62,5.62,0.0,0.9999999999999992,0.0,0.0,0.12449186488069096,7.771561172376096e-16,0.0018123205544828545,1.1102230246251565e-16,0.0,1.1102230246251565e-16,0.49968065314338334,0
zero_reset0,5.64,5.64,0.0,0.9999999999999993,0.0,0.0,0.12450200265048711,6.661338147750939e-16,0.0017764342031106881,1.5543122344752192e-15,0.0,1.1102230246251565e-15,0.49968075540165363,0
zero_reset0,5.66,5.66,0.0,1.0000000000000004,0.0,6.406853007629834e-16,0.12451195825902003,4.440892098500626e-16,0.0017412584491058045,3.0791341698588326e-16,0.0,0.0,0.4996814979476241,0
zero_reset0,5.68,5.68,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12452173556268005,2.220446049250313e-16,0.0017067792216977073,8.881784197001252e-16,0.0,6.661338147750939e-16,0.49968284209987407,0
zero_reset0,5.7,5.7,0.0,0.9999999999999999,0.0,0.0,0.12453133815819903,1.1102230246251565e-16,0.001672982728735645,3.3306690738754696e-16,0.0,1.1102230246251565e-16,0.4996847501956386,0
zero_reset0,5.72,5.72,0.0,0.9999999999999998,0.0,0.0,0.12454076940673416,2.220446049250313e-16,0.0016398554511717622,8.881784197001252e-16,0.0,6.661338147750939e-16,0.4996871856088525,0
zero_reset0,5.74,5.74,0.0,0.9999999999999997,0.0,0.0,0.12455003245637722,2.220446049250313e-16,0.0016073841376534337,1.1334656086978145e-16,0.0,1.1102230246251565e-16,0.4996901127650003,0
zero_reset0,5.76,5.76,0.0,0.9999999999999997,0.0,0.0,0.12455913026309968,2.220446049250313e-16,0.0015755557992222222,5.551115123125783e-16,0.0,5.551115123125783e-16,0.4996934971529205,0
zero_reset0,5.78,5.78,0.0,1.0,0.0,0.0,0.12456806561016577,0.0,0.0015443577041183987,9.695613452723184e-16,0.0,6.661338147750939e-16,0.4996973053337245,0
zero_reset0,5.8,5.8,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.12457684112605802,2.220446049250313e-16,0.0015137773726879022,1.4432899320127035e-15,0.0,1.2212453270876722e-15,0.4997015049469788,0
zero_reset0,5.82,5.82,0.0,1.0,0.0,0.0,0.12458545930097767,0.0,0.0014838025723904464,2.220446049250313e-16,0.0,4.440892098500626e-16,0.4997060647143001,0
zero_reset0,5.84,5.84,0.0,0.9999999999999993,0.0,0.0,0.12459392250197952,6.661338147750939e-16,0.0014544213129062955,6.661338147750939e-16,0.0,2.220446049250313e-16,0.4997109544405058,0
zero_reset0,5.86,5.86,0.0,0.9999999999999992,0.0,0.0,0.12460223298681769,7.771561172376096e-16,0.001425621841339819,2.3314683517128287e-15,0.0,2.1094237467877974e-15,0.4997161450124638,0
zero_reset0,5.88,5.88,0.0,0.9999999999999993,0.0,0.0,0.12461039291657006,6.661338147750939e-16,0.0013973926375183965,1.7763568394002505e-15,0.0,1.5543122344752192e-15,0.49972160839577695,0
zero_reset0,5.9,5.9,0.0,0.9999999999999993,0.0,0.0,0.1246184043671207,6.661338147750939e-16,0.0013697224093841553,1.3322676295501878e-15,0.0,1.3322676295501878e-15,0.4997273176294374,0
zero_reset0,5.92,5.92,0.0,0.999999999999999,0.0,0.0,0.12462626933957129,1.1102230246251565e-15,0.0013426000884769196,1.730386667286865e-16,0.0,1.1102230246251565e-16,0.4997332468185826,0
zero_reset0,5.94,5.94,0.0,0.9999999999999998,0.0,0.0,0.12463398976965516,6.661338147750939e-16,0.001316014825506584,2.1094237467877974e-15,5.46229728115577e-14,2.6645352591003757e-15,0.49973937112547506,0
zero_reset0,5.96,5.96,0.0,1.0000000000000002,0.0,3.203426503814917e-16,0.1246415675362255,2.220446049250313e-16,0.0012899559860135856,2.220446049250313e-16,0.0,0.0,0.49974566675883375,0
zero_reset0,5.98,5.98,0.0,1.0,0.0,0.0,0.1246490044688848,0.0,0.0012644131461146124,6.661338147750939e-16,0.0,5.551115123125783e-16,0.49975211096163136,0
zero_reset0,6.0,6.0,0.0,0.9999999999999998,0.0,0.0,0.12465630235482203,2.220446049250313e-16,0.0012393760883331604,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.49975868199747886,0


==> dynamics_k2/chain_summary.json <==
{
  "model": "N3 nearest-neighbor connected chain, two-body Hamiltonian only",
  "RoM_convention": "min sum(abs(coefficients)) over all 1080 pure stabilizer projectors; plotted quantity RoM-1",
  "site_reset_target": "|0><0|",
  "gamma": 1.0,
  "J": 1.0,
  "kappa_main": 2.0,
  "steady_reset2": {
    "gamma": 1.0,
    "J": 1.0,
    "kappa": 2.0,
    "N": 3,
    "H_pauli_coefficients": {
      "XXI": 0.6363961030678927,
      "YXI": 0.6363961030678927,
      "IZZ": 0.1
    },
    "NN_edges": [
      [
        0,
        1
      ],
      [
        1,
        2
      ]
    ],
    "canonical_pair_norms": [
      0.9,
      0.1
    ],
    "site_budgets": [
      0.9,
      1.0,
      0.1
    ],
    "RoM": 1.1162132624676704,
    "RoM_minus_1": 0.11621326246767039,
    "log2_RoM": 0.1586126932162412,
    "GKLS_residual_frobenius": 3.265183243744219e-16,
    "minimum_eigenvalue": 0.008204705981022185,
    "trace": 0.9999999999999999,
    "spectral_gap_over_gamma": 3.0,
    "rho_real": [
      [
        0.5222511800972958,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.05137442749249171,
        0.0
      ],
      [
        0.0,
        0.1044486297274674,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.009834393866762419
      ],
      [
        0.0,
        0.0,
        0.12985396290893308,
        0.0,
        -7.366811790012267e-18,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        0.025971084634876036,
        0.0,
        -2.585109082307004e-18,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        -7.366811790012267e-18,
        0.0,
        0.12985396290893314,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        -2.585109082307004e-18,
        0.0,
        0.02597108463487605,
        0.0,
        0.0
      ],
      [
        0.05137442749249171,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.051374227418171194,
        0.0
      ],
      [
        0.0,
        0.009834393866762419,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.010275867669447207
      ]
    ],
    "rho_imag": [
      [
        0.0,
        0.0,
        0.0,
        -0.0,
        0.0,
        -0.0,
        0.04841768162405333,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        -0.0,
        -0.0,
        0.010130223338146248
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        -1.2696048137523389e-18,
        -0.0,
        -0.0,
        0.0
      ],
      [
        0.0,
        -0.0,
        -0.0,
        0.0,
        0.0,
        -3.288006476326694e-18,
        -0.0,
        0.0
      ],
      [
        0.0,
        -0.0,
        1.2696048137523389e-18,
        0.0,
        0.0,
        -0.0,
        -0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        3.288006476326694e-18,
        0.0,
        0.0,
        -0.0,
        0.0
      ],
      [
        -0.04841768162405333,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        -0.010130223338146248,
        -0.0,
        -0.0,
        -0.0,
        0.0,
        0.0,
        0.0
      ]
    ],
    "pauli_coordinates": [
      0.9999999999999999,
      0.0,
      0.0,
      0.6666666666666664,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.5650497147371448,
      0.0,
      0.0,
      0.3767041906211044,
      0.0,
      0.0,
      0.0,
      0.0,
      0.12241764271850823,
      0.0,
      0.0,
      0.08308006725145857,
      -0.11709580992439916,
      0.0,
      0.0,
      -0.07657491657181414,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      -0.11709580992439916,
      0.0,
      0.0,
      -0.07657491657181414,
      -0.12241764271850826,
      0.0,
      0.0,
      -0.0830800672514586,
      0.0,
      0.0,
      0.0,
      0.0,
      0.5650497147371446,
      0.0,
      0.0,
      0.3767041906211043,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.37669980982476325,
      0.0,
      0.0,
      0.2511351535704382
    ],
    "optimal_RoM_dual_witness": {
      "III": 0.5,
      "IIX": -0.0,
      "IIY": -0.0,
      "IIZ": -0.0,
      "IXI": -0.0,
      "IXX": -0.0,
      "IXY": -0.0,
      "IXZ": -0.0,
      "IYI": -0.0,
      "IYX": -0.0,
      "IYY": -0.0,
      "IYZ": -0.0,
      "IZI": 0.5,
      "IZX": -0.0,
      "IZY": -0.0,
      "IZZ": -0.0,
      "XII": -0.0,
      "XIX": -0.0,
      "XIY": -0.0,
      "XIZ": -0.0,
      "XXI": 0.5,
      "XXX": -0.0,
      "XXY": -0.0,
      "XXZ": -0.0,
      "XYI": -0.5,
      "XYX": -0.0,
      "XYY": -0.0,
      "XYZ": -0.0,
      "XZI": -0.0,
      "XZX": -0.0,
      "XZY": -0.0,
      "XZZ": -0.0,
      "YII": -0.0,
      "YIX": -0.0,
      "YIY": -0.0,
      "YIZ": -0.0,
      "YXI": -0.5,
      "YXX": -0.0,
      "YXY": -0.0,
      "YXZ": -0.0,
      "YYI": -0.5,
      "YYX": -0.0,
      "YYY": -0.0,
      "YYZ": -0.0,
      "YZI": -0.0,
      "YZX": -0.0,
      "YZY": -0.0,
      "YZZ": -0.0,
      "ZII": 0.5,
      "ZIX": -0.0,
      "ZIY": -0.0,
      "ZIZ": -0.0,
      "ZXI": -0.0,
      "ZXX": -0.0,
      "ZXY": -0.0,
      "ZXZ": -0.0,
      "ZYI": -0.0,
      "ZYX": -0.0,
      "ZYY": -0.0,
      "ZYZ": -0.0,
      "ZZI": -0.5,
      "ZZX": -0.0,
      "ZZY": -0.0,
      "ZZZ": -0.0
    },
    "stabilizer_decomposition_coefficients": [
      0.38639294015656583,
      0.0,
      0.0,
      0.08330788132048053,
      0.0,
      0.0,
      0.0,
      0.03466218555308473,
      0.00022052460038966826,
      0.0,
      0.00029403280051955766,
      0.0,
      0.00022052460038966826,
      0.0,
      0.0,
      0.0,
      0.00022052460038966826,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.08360191412100008,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.0,
      -0.04841788169837387,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.08332839879724498,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.019668787733524817,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.00029403280051955766,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00022052460038966826,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.019668787733524817,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0004410492007793365,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00022052460038966826,
      0.0,
      0.0,
      0.0,
      -0.009688749535461456,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.013506964450861664,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.1291188809076342,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0002940328005195574,
      0.0,
      0.0,
      0.0,
      0.00029403280051955766,
      0.0,
      0.08332839879724498,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.00022052460038966826,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.012023070983235046,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.013506964450861664,
      0.0,
      0.0,
      0.025530035434096723,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.025530035434096723,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006753482225430832,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0
    ],
    "LP_primal_residual_inf": 3.3306690738754696e-16,
    "LP_dual_constraint_excess": 0.0,
    "LP_primal_dual_gap": 0.0
  },
  "steady_reset0": {
    "gamma": 1.0,
    "J": 1.0,
    "kappa": 0.0,
    "N": 3,
    "H_pauli_coefficients": {
      "XXI": 0.6363961030678927,
      "YXI": 0.6363961030678927,
      "IZZ": 0.1
    },
    "NN_edges": [
      [
        0,
        1
      ],
      [
        1,
        2
      ]
    ],
    "canonical_pair_norms": [
      0.9,
      0.1
    ],
    "site_budgets": [
      0.9,
      1.0,
      0.1
    ],
    "RoM": 1.0,
    "RoM_minus_1": 0.0,
    "log2_RoM": 0.0,
    "GKLS_residual_frobenius": 1.5299589354845417e-16,
    "minimum_eigenvalue": 0.12499999999999994,
    "trace": 1.0,
    "spectral_gap_over_gamma": 0.9999999999999971,
    "rho_real": [
      [
        0.12499999999999997,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        -7.855898706064791e-18,
        0.0
      ],
      [
        0.0,
        0.125,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        -3.274618080231914e-18
      ],
      [
        0.0,
        0.0,
        0.125,
        0.0,
        -4.892458991638291e-19,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        0.12500000000000006,
        0.0,
        -3.91137202296992e-18,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        -4.892458991638291e-19,
        0.0,
        0.12499999999999996,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        -3.91137202296992e-18,
        0.0,
        0.12500000000000003,
        0.0,
        0.0
      ],
      [
        -7.855898706064791e-18,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.125,
        0.0
      ],
      [
        0.0,
        -3.274618080231914e-18,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.12500000000000003
      ]
    ],
    "rho_imag": [
      [
        0.0,
        0.0,
        0.0,
        -0.0,
        -0.0,
        0.0,
        -1.1158940821887232e-18,
        0.0
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        -0.0,
        0.0,
        0.0,
        -7.817604269590814e-18
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        7.206654425374848e-18,
        0.0,
        -0.0,
        0.0
      ],
      [
        0.0,
        -0.0,
        -0.0,
        0.0,
        0.0,
        3.2053629088394836e-18,
        -0.0,
        0.0
      ],
      [
        0.0,
        0.0,
        -7.206654425374848e-18,
        -0.0,
        0.0,
        -0.0,
        -0.0,
        0.0
      ],
      [
        0.0,
        -0.0,
        0.0,
        -3.2053629088394836e-18,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      [
        1.1158940821887232e-18,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      [
        0.0,
        7.817604269590814e-18,
        -0.0,
        -0.0,
        0.0,
        -0.0,
        0.0,
        0.0
      ]
    ],
    "pauli_coordinates": [
      1.0,
      0.0,
      0.0,
      -1.8041124150158794e-16,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      -1.3877787807814457e-16,
      0.0,
      0.0,
      -2.7755575615628914e-17,
      0.0,
      0.0,
      0.0,
      0.0,
      -3.10622694168609e-17,
      0.0,
      0.0,
      -2.3183090040535722e-18,
      3.8691031371987736e-17,
      0.0,
      0.0,
      -5.4008373417334535e-18,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      -2.9570379648695884e-18,
      0.0,
      0.0,
      -2.1406003407874906e-17,
      1.3459797728325913e-17,
      0.0,
      0.0,
      1.6006813499277932e-17,
      0.0,
      0.0,
      0.0,
      0.0,
      -2.7755575615628914e-17,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      -8.326672684688674e-17,
      0.0,
      0.0,
      8.326672684688674e-17
    ],
    "optimal_RoM_dual_witness": {
      "III": 1.0,
      "IIX": -0.0,
      "IIY": -0.0,
      "IIZ": -0.0,
      "IXI": -0.0,
      "IXX": -0.0,
      "IXY": -0.0,
      "IXZ": -0.0,
      "IYI": -0.0,
      "IYX": -0.0,
      "IYY": -0.0,
      "IYZ": -0.0,
      "IZI": -0.0,
      "IZX": -0.0,
      "IZY": -0.0,
      "IZZ": -0.0,
      "XII": -0.0,
      "XIX": -0.0,
      "XIY": -0.0,
      "XIZ": -0.0,
      "XXI": -0.0,
      "XXX": -0.0,
      "XXY": -0.0,
      "XXZ": -0.0,
      "XYI": -0.0,
      "XYX": -0.0,
      "XYY": -0.0,
      "XYZ": -0.0,
      "XZI": -0.0,
      "XZX": -0.0,
      "XZY": -0.0,
      "XZZ": -0.0,
      "YII": -0.0,
      "YIX": -0.0,
      "YIY": -0.0,
      "YIZ": -0.0,
      "YXI": -0.0,
      "YXX": -0.0,
      "YXY": -0.0,
      "YXZ": -0.0,
      "YYI": -0.0,
      "YYX": -0.0,
      "YYY": -0.0,
      "YYZ": -0.0,
      "YZI": -0.0,
      "YZX": -0.0,
      "YZY": -0.0,
      "YZZ": -0.0,
      "ZII": -0.0,
      "ZIX": -0.0,
      "ZIY": -0.0,
      "ZIZ": -0.0,
      "ZXI": -0.0,
      "ZXX": -0.0,
      "ZXY": -0.0,
      "ZXZ": -0.0,
      "ZYI": -0.0,
      "ZYX": -0.0,
      "ZYY": -0.0,
      "ZYZ": -0.0,
      "ZZI": -0.0,
      "ZZX": -0.0,
      "ZZY": -0.0,
      "ZZZ": -0.0
    },
    "stabilizer_decomposition_coefficients": [
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.020517723927816298,
      0.0,
      0.013025162648678453,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0030189748355106995,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.02003381208866158,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.012151502178312384,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.03164378474509194,
      0.00946034415530883,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.026512877369936877,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.009711541912847193,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.016292439977138716,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.026688050464576597,
      0.0,
      0.0,
      0.0,
      0.005428947062445309,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.011766393640020073,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.03531427080901531,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.005130734809715872,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0010068809893626247,
      0.0,
      0.0,
      0.0,
      0.0,
      0.017209644459974464,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0399756084503996,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.008799035044742772,
      0.04118005769361226,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0042449947586121264,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.014323640882270748,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.01729897583562383,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.004498915215302247,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.01951249189709396,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.012146727867830578,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0215934201795108,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.026389243819779563,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006731490170825499,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.005970035583760441,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.04445803407929683,
      0.01538119858892039,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.012489097699035574,
      0.0,
      0.0,
      0.0,
      0.0,
      0.003517075388547952,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.02272364710996616,
      0.0,
      0.012722502042407425,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.005377081561022299,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.010953552899973755,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.006580898064291526,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0068552387646087995,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.014294017148556359,
      0.0,
      0.015678509666579674,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.011501141386161914,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.02861633502912693,
      0.0,
      0.014576468424512861,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.013244320756354708,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.005662370579755195,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.012309802207795206,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.035831583647607065,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.010020338179175295,
      0.0,
      0.0,
      0.0,
      0.004029844003910725,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.03760013013735001,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.014943208330508181,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.021716823642416592,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.008547204547260403,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.02214816054445403,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.008481552984645759,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.02931698905981121,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.01386348555190128,
      0.0,
      0.0,
      0.0,
      0.004093846607885334,
      0.0,
      0.004029844003910725,
      0.009274759612508407,
      0.022599956037995916,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.008983258237967397,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0,
      0.0
    ],
    "LP_primal_residual_inf": 8.517492267046123e-16,
    "LP_dual_constraint_excess": 0.0,
    "LP_primal_dual_gap": 4.440892098500626e-16
  },
  "trajectories": [
    {
      "case": "mixed_reset2",
      "initial_RoM_minus_1": 0.0,
      "maximum_RoM_minus_1": 0.1162142355182687,
      "peak_gamma_t": 2.72,
      "first_sample_positive_gamma_t": 0.46,
      "last_sample_positive_gamma_t": 6.0,
      "last_sample_RoM_minus_1": 0.11621326246571395,
      "max_LP_primal_residual_inf": 1.5543122344752192e-15,
      "max_LP_primal_dual_gap": 3.552713678800501e-15,
      "max_trace_error": 3.1086244689504383e-15,
      "min_eigenvalue_over_trajectory": 0.008204706231028903
    },
    {
      "case": "zero_reset2",
      "initial_RoM_minus_1": 0.0,
      "maximum_RoM_minus_1": 0.22781837550214923,
      "peak_gamma_t": 0.26,
      "first_sample_positive_gamma_t": 0.02,
      "last_sample_positive_gamma_t": 6.0,
      "last_sample_RoM_minus_1": 0.11621326246823016,
      "max_LP_primal_residual_inf": 9.103828801926284e-15,
      "max_LP_primal_dual_gap": 5.995204332975845e-15,
      "max_trace_error": 3.1086244689504383e-15,
      "min_eigenvalue_over_trajectory": 0.0
    },
    {
      "case": "zero_reset0",
      "initial_RoM_minus_1": 0.0,
      "maximum_RoM_minus_1": 0.3359218598057989,
      "peak_gamma_t": 0.3,
      "first_sample_positive_gamma_t": 0.02,
      "last_sample_positive_gamma_t": 0.76,
      "last_sample_RoM_minus_1": 0.0,
      "max_LP_primal_residual_inf": 9.837942092916219e-15,
      "max_LP_primal_dual_gap": 3.552713678800501e-15,
      "max_trace_error": 1.1102230246251565e-15,
      "min_eigenvalue_over_trajectory": 0.0
    }
  ],
  "interaction_off_control": "All sampled full-STAB LP values equal 1 within 1e-7. H_int=0 means H=0 in this model; the channel is a composition of local stabilizer-preserving reset and depolarization.",
  "scope": "Actual finite-dimensional GKLS and full stabilizer RoM LP. This example does not assert a two-qubit-threshold advantage or genuine tripartite magic.",
  "fixed_witness_Pauli_coefficients": {
    "III": 0.5,
    "IZI": 0.5,
    "XXI": 0.5,
    "XYI": -0.5,
    "YXI": -0.5,
    "YYI": -0.5,
    "ZII": 0.5,
    "ZZI": -0.5
  },
  "fixed_witness_STAB_absolute_max_exact": 1,
  "fixed_witness_curve_check": "At all 903 samples, RoM-1=max(0,Tr(W rho)-1) within 7e-15."
}

==> dynamics_k2/interaction_off_control.csv <==
case,gamma_t,RoM_raw,RoM_minus_1,LP_primal_residual_inf,LP_dual_constraint_excess,LP_primal_dual_gap
mixed_reset2,0.0,1.0,0.0,8.517492267046123e-16,0.0,4.440892098500626e-16
mixed_reset2,0.02,1.0,0.0,6.661338147750939e-16,0.0,3.3306690738754696e-16
mixed_reset2,0.04,0.9999999999999999,0.0,3.6637359812630166e-15,0.0,3.3306690738754696e-15
mixed_reset2,0.06,1.0,0.0,5.993469609499869e-16,0.0,2.220446049250313e-16
mixed_reset2,0.08,0.9999999999999997,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,0.1,1.0,0.0,3.209238430557093e-16,0.0,0.0
mixed_reset2,0.12,1.0,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
mixed_reset2,0.14,1.0,0.0,1.3183898417423734e-16,0.0,1.1102230246251565e-16
mixed_reset2,0.16,1.0,0.0,5.898059818321144e-16,0.0,0.0
mixed_reset2,0.18,1.0,0.0,2.1788126858268697e-15,0.0,2.220446049250313e-16
mixed_reset2,0.2,0.9999999999999999,0.0,1.2975731600306517e-15,0.0,7.771561172376096e-16
mixed_reset2,0.22,1.0000000000000002,0.0,2.654126918244515e-16,0.0,0.0
mixed_reset2,0.24,1.0,0.0,4.761815941556335e-16,0.0,0.0
mixed_reset2,0.26,1.0,0.0,2.0122792321330962e-16,0.0,0.0
mixed_reset2,0.28,0.9999999999999999,0.0,5.551115123125783e-16,0.0,1.1102230246251565e-16
mixed_reset2,0.3,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,0.32,1.0,0.0,7.28583859910259e-16,6.661338147750939e-16,0.0
mixed_reset2,0.34,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,0.36,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,0.38,1.0000000000000044,0.0,6.661338147750939e-16,1.27675647831893e-13,3.1086244689504383e-15
mixed_reset2,0.4,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,0.42,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,0.44,0.9999999999999992,0.0,4.440892098500626e-16,1.7763568394002505e-15,1.1102230246251565e-16
mixed_reset2,0.46,1.0,0.0,1.6653345369377348e-16,0.0,0.0
mixed_reset2,0.48,1.0000000000000002,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,0.5,1.0000000000000004,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,0.52,0.9999999999999998,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,0.54,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,6.661338147750939e-16
mixed_reset2,0.56,1.0000000000000002,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
mixed_reset2,0.58,1.0000000000000004,0.0,2.0643209364124004e-16,1.2256862191861728e-13,2.220446049250313e-16
mixed_reset2,0.6,1.0000000000000004,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,0.62,0.9999999999999996,0.0,2.220446049250313e-16,8.659739592076221e-15,8.881784197001252e-16
mixed_reset2,0.64,0.999999999999997,0.0,3.3306690738754696e-16,9.325873406851315e-14,2.3314683517128287e-15
mixed_reset2,0.66,1.0000000000000002,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
mixed_reset2,0.68,0.9999999999999992,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
mixed_reset2,0.7000000000000001,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,4.440892098500626e-16
mixed_reset2,0.72,1.0000000000000002,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
mixed_reset2,0.74,0.9999999999999997,0.0,5.551115123125783e-16,0.0,1.1102230246251565e-16
mixed_reset2,0.76,1.0000000000000004,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,0.78,0.9999999999999996,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,0.8,0.9999999999999998,0.0,8.881784197001252e-16,0.0,7.771561172376096e-16
mixed_reset2,0.8200000000000001,1.0,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,0.84,1.0,0.0,5.551115123125783e-16,0.0,0.0
mixed_reset2,0.86,1.000000000000001,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
mixed_reset2,0.88,0.9999999999999972,0.0,3.3306690738754696e-16,4.1744385725905886e-14,2.7755575615628914e-15
mixed_reset2,0.9,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,0.92,1.0000000000000004,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,0.9400000000000001,0.9999999999999994,0.0,2.220446049250313e-16,0.0,3.3306690738754696e-16
mixed_reset2,0.96,1.0000000000000009,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,0.98,1.0,0.0,1.1102230246251565e-16,0.0,0.0
mixed_reset2,1.0,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,1.02,1.0000000000000004,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,1.04,0.9999999999999997,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,1.06,1.0000000000000002,0.0,8.881784197001252e-16,0.0,1.1102230246251565e-15
mixed_reset2,1.08,0.9999999999999993,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
mixed_reset2,1.1,0.9999999999999996,0.0,3.885780586188048e-16,0.0,4.440892098500626e-16
mixed_reset2,1.12,0.9999999999999993,0.0,2.220446049250313e-16,7.216449660063518e-14,2.220446049250313e-16
mixed_reset2,1.1400000000000001,0.999999999999999,0.0,1.1102230246251565e-16,0.0,0.0
mixed_reset2,1.16,1.0000000000000016,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,1.18,1.0000000000000004,0.0,2.5500435096859064e-16,0.0,2.220446049250313e-16
mixed_reset2,1.2,1.0000000000000007,0.0,1.1102230246251565e-16,2.220446049250313e-16,0.0
mixed_reset2,1.22,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.24,0.9999999999999993,0.0,6.661338147750939e-16,1.1524114995609125e-13,3.3306690738754696e-16
mixed_reset2,1.26,1.0000000000000004,0.0,1.1102230246251565e-16,0.0,0.0
mixed_reset2,1.28,1.0000000000000002,0.0,3.3306690738754696e-16,4.218847493575595e-15,0.0
mixed_reset2,1.3,1.0000000000000004,0.0,5.551115123125783e-16,0.0,5.551115123125783e-16
mixed_reset2,1.32,1.0000000000000002,0.0,4.694595406862234e-16,0.0,2.220446049250313e-16
mixed_reset2,1.34,1.0000000000000002,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,1.36,1.0000000000000002,0.0,1.6653345369377348e-16,0.0,0.0
mixed_reset2,1.3800000000000001,1.0000000000000007,0.0,2.7755575615628914e-16,2.220446049250313e-16,2.220446049250313e-16
mixed_reset2,1.4000000000000001,1.0000000000000002,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.42,1.0000000000000004,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,1.44,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,1.46,1.0000000000000002,0.0,2.7755575615628914e-16,0.0,0.0
mixed_reset2,1.48,1.0000000000000002,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.5,1.0000000000000004,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,1.52,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.54,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,1.56,1.0000000000000007,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.58,1.0000000000000007,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.6,1.0000000000000004,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,1.62,1.0000000000000007,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,1.6400000000000001,0.9999999999999999,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,1.6600000000000001,1.0,0.0,3.3306690738754696e-16,1.1968204205459188e-13,2.220446049250313e-16
mixed_reset2,1.68,1.0000000000000004,0.0,3.3306690738754696e-16,1.1968204205459188e-13,2.220446049250313e-16
mixed_reset2,1.7,1.0000000000000004,0.0,4.440892098500626e-16,1.1968204205459188e-13,8.881784197001252e-16
mixed_reset2,1.72,0.9999999999999999,0.0,3.3306690738754696e-16,1.1968204205459188e-13,0.0
mixed_reset2,1.74,0.9999999999999999,0.0,4.440892098500626e-16,1.1968204205459188e-13,1.1102230246251565e-16
mixed_reset2,1.76,1.0000000000000002,0.0,6.661338147750939e-16,1.1968204205459188e-13,1.1102230246251565e-15
mixed_reset2,1.78,1.0000000000000004,0.0,8.881784197001252e-16,1.1968204205459188e-13,6.661338147750939e-16
mixed_reset2,1.8,1.0000000000000007,0.0,1.9984014443252818e-15,0.0,1.3322676295501878e-15
mixed_reset2,1.82,1.0000000000000009,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,1.84,0.9999999999999998,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
mixed_reset2,1.86,1.0000000000000004,0.0,1.2212453270876722e-15,0.0,2.220446049250313e-16
mixed_reset2,1.8800000000000001,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,1.9000000000000001,0.9999999999999999,0.0,1.9984014443252818e-15,0.0,1.6653345369377348e-15
mixed_reset2,1.92,1.0000000000000004,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,1.94,1.0000000000000002,0.0,7.771561172376096e-16,0.0,0.0
mixed_reset2,1.96,1.0000000000000009,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
mixed_reset2,1.98,0.9999999999999999,0.0,3.3306690738754696e-15,0.0,1.6653345369377348e-15
mixed_reset2,2.0,0.9999999999999999,0.0,4.440892098500626e-16,0.0,3.3306690738754696e-16
mixed_reset2,2.02,1.0000000000000002,0.0,1.3322676295501878e-15,0.0,6.661338147750939e-16
mixed_reset2,2.04,1.0000000000000004,0.0,7.771561172376096e-16,0.0,0.0
mixed_reset2,2.06,1.0000000000000013,0.0,2.6645352591003757e-15,0.0,1.5543122344752192e-15
mixed_reset2,2.08,1.0000000000000002,0.0,2.4424906541753444e-15,0.0,1.9984014443252818e-15
mixed_reset2,2.1,1.0000000000000009,0.0,2.886579864025407e-15,0.0,2.1094237467877974e-15
mixed_reset2,2.12,1.0000000000000007,0.0,6.8833827526759706e-15,0.0,5.329070518200751e-15
mixed_reset2,2.14,0.9999999999999997,0.0,2.9976021664879227e-15,0.0,1.5543122344752192e-15
mixed_reset2,2.16,1.000000000000001,0.0,4.6629367034256575e-15,0.0,3.3306690738754696e-15
mixed_reset2,2.18,1.0000000000000002,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
mixed_reset2,2.2,1.0000000000000007,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,2.22,1.0000000000000007,0.0,3.3306690738754696e-15,0.0,1.3322676295501878e-15
mixed_reset2,2.24,0.9999999999999999,0.0,9.992007221626409e-16,0.0,7.771561172376096e-16
mixed_reset2,2.2600000000000002,1.0000000000000007,0.0,1.7763568394002505e-15,0.0,1.9984014443252818e-15
mixed_reset2,2.2800000000000002,0.9999999999999997,0.0,7.771561172376096e-16,0.0,5.551115123125783e-16
mixed_reset2,2.3000000000000003,0.9999999999999999,0.0,5.551115123125783e-16,0.0,5.551115123125783e-16
mixed_reset2,2.32,0.9999999999999998,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,2.34,0.9999999999999992,0.0,2.3314683517128287e-15,0.0,1.7763568394002505e-15
mixed_reset2,2.36,1.000000000000002,0.0,8.326672684688674e-16,0.0,8.881784197001252e-16
mixed_reset2,2.38,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,2.4,1.0000000000000007,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,2.42,1.0000000000000007,0.0,2.6645352591003757e-15,0.0,1.9984014443252818e-15
mixed_reset2,2.44,1.0000000000000007,0.0,3.885780586188048e-16,0.0,4.440892098500626e-16
mixed_reset2,2.46,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,2.48,1.0000000000000002,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,2.5,1.0000000000000007,0.0,2.7755575615628914e-16,0.0,4.440892098500626e-16
mixed_reset2,2.52,1.0000000000000007,0.0,7.216449660063518e-16,0.0,6.661338147750939e-16
mixed_reset2,2.54,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,2.56,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,2.58,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,2.6,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,2.62,1.0000000000000007,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,2.64,1.0000000000000007,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
mixed_reset2,2.66,1.0000000000000004,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
mixed_reset2,2.68,1.0000000000000004,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
mixed_reset2,2.7,1.0000000000000007,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
mixed_reset2,2.72,1.0000000000000007,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,2.74,1.0000000000000002,0.0,3.3306690738754696e-16,0.0,3.3306690738754696e-16
mixed_reset2,2.7600000000000002,1.0000000000000009,0.0,1.2212453270876722e-15,0.0,1.2212453270876722e-15
mixed_reset2,2.7800000000000002,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,2.8000000000000003,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,2.82,1.000000000000001,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,2.84,1.0000000000000002,0.0,3.3306690738754696e-16,0.0,4.440892098500626e-16
mixed_reset2,2.86,1.0000000000000007,0.0,1.2212453270876722e-15,0.0,8.881784197001252e-16
mixed_reset2,2.88,1.0000000000000009,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
mixed_reset2,2.9,1.0000000000000009,0.0,6.106226635438361e-16,0.0,8.881784197001252e-16
mixed_reset2,2.92,1.0000000000000004,0.0,8.326672684688674e-16,0.0,4.440892098500626e-16
mixed_reset2,2.94,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,2.96,1.0000000000000009,0.0,6.661338147750939e-16,0.0,1.1102230246251565e-15
mixed_reset2,2.98,1.000000000000001,0.0,3.885780586188048e-16,0.0,4.440892098500626e-16
mixed_reset2,3.0,1.000000000000001,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,3.02,1.0000000000000009,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,3.04,1.0,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,3.06,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,3.08,0.9999999999999998,0.0,1.3322676295501878e-15,0.0,7.771561172376096e-16
mixed_reset2,3.1,1.0000000000000002,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
mixed_reset2,3.12,1.000000000000001,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,3.14,1.0000000000000004,0.0,1.9984014443252818e-15,0.0,1.7763568394002505e-15
mixed_reset2,3.16,1.000000000000001,0.0,1.9984014443252818e-15,0.0,1.9984014443252818e-15
mixed_reset2,3.18,1.0,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,3.2,1.0000000000000004,0.0,1.3322676295501878e-15,0.0,8.881784197001252e-16
mixed_reset2,3.22,1.0000000000000007,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,3.24,1.0000000000000007,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,3.2600000000000002,1.0000000000000016,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,3.2800000000000002,1.0000000000000002,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
mixed_reset2,3.3000000000000003,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,3.3200000000000003,1.000000000000001,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,3.34,1.0,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
mixed_reset2,3.36,1.0000000000000013,0.0,1.0547118733938987e-15,0.0,1.1102230246251565e-15
mixed_reset2,3.38,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,3.4,1.000000000000001,0.0,2.7755575615628914e-16,0.0,0.0
mixed_reset2,3.42,1.0000000000000013,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
mixed_reset2,3.44,1.0000000000000002,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,3.46,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,3.48,1.0,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,3.5,1.0000000000000004,0.0,2.7755575615628914e-16,0.0,4.440892098500626e-16
mixed_reset2,3.52,1.0,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,3.54,0.9999999999999997,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
mixed_reset2,3.56,1.0000000000000022,0.0,1.7763568394002505e-15,0.0,1.7763568394002505e-15
mixed_reset2,3.58,1.0000000000000009,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
mixed_reset2,3.6,1.000000000000001,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,3.62,1.000000000000001,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,3.64,1.0000000000000009,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
mixed_reset2,3.66,1.000000000000001,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
mixed_reset2,3.68,1.0000000000000009,0.0,2.220446049250313e-16,0.0,6.661338147750939e-16
mixed_reset2,3.7,1.000000000000001,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
mixed_reset2,3.72,1.000000000000001,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,3.74,1.000000000000001,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,3.7600000000000002,1.000000000000001,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,3.7800000000000002,1.000000000000001,0.0,7.216449660063518e-16,0.0,6.661338147750939e-16
mixed_reset2,3.8000000000000003,1.0000000000000007,0.0,3.3306690738754696e-16,0.0,0.0
mixed_reset2,3.8200000000000003,1.0000000000000013,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,3.84,1.000000000000001,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
mixed_reset2,3.86,1.000000000000001,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
mixed_reset2,3.88,1.0000000000000009,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
mixed_reset2,3.9,1.0000000000000009,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,3.92,1.0000000000000013,0.0,4.440892098500626e-16,0.0,8.881784197001252e-16
mixed_reset2,3.94,1.0000000000000004,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,3.96,1.0000000000000013,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,3.98,1.0000000000000016,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,4.0,1.000000000000001,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
mixed_reset2,4.0200000000000005,1.0000000000000016,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,4.04,1.0000000000000007,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
mixed_reset2,4.0600000000000005,1.0000000000000009,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,4.08,1.0000000000000013,0.0,1.4432899320127035e-15,0.0,1.1102230246251565e-15
mixed_reset2,4.1,1.0000000000000013,0.0,1.4432899320127035e-15,0.0,1.3322676295501878e-15
mixed_reset2,4.12,1.0000000000000009,0.0,5.551115123125783e-16,0.0,6.661338147750939e-16
mixed_reset2,4.14,1.0000000000000004,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,4.16,1.000000000000001,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
mixed_reset2,4.18,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,4.2,1.0000000000000013,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,4.22,1.0000000000000013,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.24,1.0000000000000004,0.0,6.106226635438361e-16,0.0,6.661338147750939e-16
mixed_reset2,4.26,1.000000000000001,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,4.28,1.0000000000000002,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
mixed_reset2,4.3,1.0000000000000004,0.0,8.326672684688674e-16,0.0,8.881784197001252e-16
mixed_reset2,4.32,1.0000000000000013,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,4.34,1.000000000000001,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.36,1.0000000000000016,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,4.38,1.0000000000000007,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,4.4,1.0000000000000009,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
mixed_reset2,4.42,1.0000000000000009,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.44,1.0000000000000009,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,4.46,1.0000000000000018,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,4.48,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,4.5,1.0000000000000016,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.5200000000000005,1.0000000000000016,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
mixed_reset2,4.54,1.0000000000000004,0.0,1.1102230246251565e-15,0.0,7.771561172376096e-16
mixed_reset2,4.5600000000000005,1.000000000000002,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,4.58,1.000000000000001,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,4.6000000000000005,1.0000000000000013,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
mixed_reset2,4.62,1.0000000000000016,0.0,1.1102230246251565e-15,0.0,1.3322676295501878e-15
mixed_reset2,4.64,1.0000000000000007,0.0,1.3322676295501878e-15,0.0,1.2212453270876722e-15
mixed_reset2,4.66,1.0000000000000013,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,4.68,1.0000000000000007,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,4.7,1.0000000000000007,0.0,4.996003610813204e-16,0.0,6.661338147750939e-16
mixed_reset2,4.72,1.0000000000000007,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
mixed_reset2,4.74,1.0,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.76,1.0000000000000027,0.0,2.7755575615628914e-16,0.0,0.0
mixed_reset2,4.78,1.000000000000001,0.0,7.216449660063518e-16,0.0,6.661338147750939e-16
mixed_reset2,4.8,1.0000000000000016,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,4.82,1.0000000000000016,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
mixed_reset2,4.84,1.0000000000000013,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,4.86,1.0000000000000013,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,4.88,1.000000000000001,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,4.9,1.0000000000000016,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
mixed_reset2,4.92,1.0000000000000016,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
mixed_reset2,4.94,1.0000000000000016,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
mixed_reset2,4.96,1.0000000000000016,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,4.98,1.0000000000000016,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
mixed_reset2,5.0,1.0000000000000013,0.0,1.5543122344752192e-15,0.0,8.881784197001252e-16
mixed_reset2,5.0200000000000005,1.0000000000000016,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,5.04,1.0000000000000013,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,5.0600000000000005,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,5.08,1.0000000000000013,0.0,4.996003610813204e-16,0.0,4.440892098500626e-16
mixed_reset2,5.1000000000000005,1.0000000000000013,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,5.12,1.0000000000000018,0.0,1.7763568394002505e-15,0.0,1.5543122344752192e-15
mixed_reset2,5.14,1.000000000000001,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,5.16,1.0000000000000018,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,5.18,1.000000000000002,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,5.2,1.0000000000000013,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,5.22,1.000000000000002,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
mixed_reset2,5.24,1.000000000000001,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
mixed_reset2,5.26,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,5.28,1.0000000000000018,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,5.3,1.0000000000000018,0.0,5.551115123125783e-16,0.0,6.661338147750939e-16
mixed_reset2,5.32,1.0000000000000013,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,5.34,1.0000000000000007,0.0,6.106226635438361e-16,0.0,2.220446049250313e-16
mixed_reset2,5.36,1.0000000000000016,0.0,2.4424906541753444e-15,0.0,2.220446049250313e-15
mixed_reset2,5.38,1.0000000000000018,0.0,6.106226635438361e-16,0.0,2.220446049250313e-16
mixed_reset2,5.4,1.0000000000000018,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
mixed_reset2,5.42,1.0000000000000018,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,5.44,1.0000000000000007,0.0,1.0547118733938987e-15,0.0,8.881784197001252e-16
mixed_reset2,5.46,1.0000000000000018,0.0,6.106226635438361e-16,0.0,6.661338147750939e-16
mixed_reset2,5.48,1.0000000000000009,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
mixed_reset2,5.5,1.0000000000000009,0.0,2.7755575615628914e-16,0.0,4.440892098500626e-16
mixed_reset2,5.5200000000000005,1.0000000000000018,0.0,1.3322676295501878e-15,0.0,1.3322676295501878e-15
mixed_reset2,5.54,1.0000000000000013,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
mixed_reset2,5.5600000000000005,1.000000000000002,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,5.58,1.000000000000001,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
mixed_reset2,5.6000000000000005,1.000000000000001,0.0,4.440892098500626e-16,0.0,0.0
mixed_reset2,5.62,1.0000000000000018,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
mixed_reset2,5.64,1.0000000000000013,0.0,6.106226635438361e-16,0.0,2.220446049250313e-16
mixed_reset2,5.66,1.0000000000000022,0.0,4.996003610813204e-16,0.0,2.220446049250313e-16
mixed_reset2,5.68,1.0000000000000013,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
mixed_reset2,5.7,1.0000000000000018,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
mixed_reset2,5.72,1.000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,5.74,1.0000000000000009,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,5.76,1.0000000000000022,0.0,8.881784197001252e-16,0.0,1.1102230246251565e-15
mixed_reset2,5.78,1.0000000000000016,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
mixed_reset2,5.8,1.0000000000000016,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
mixed_reset2,5.82,1.000000000000002,0.0,3.885780586188048e-16,0.0,4.440892098500626e-16
mixed_reset2,5.84,1.000000000000001,0.0,1.27675647831893e-15,0.0,1.1102230246251565e-15
mixed_reset2,5.86,1.000000000000002,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
mixed_reset2,5.88,1.0000000000000007,0.0,1.5543122344752192e-15,0.0,8.881784197001252e-16
mixed_reset2,5.9,1.000000000000001,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
mixed_reset2,5.92,1.0000000000000009,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
mixed_reset2,5.94,1.0000000000000002,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
mixed_reset2,5.96,1.000000000000003,0.0,2.220446049250313e-16,0.0,0.0
mixed_reset2,5.98,1.0000000000000018,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
mixed_reset2,6.0,1.0000000000000022,0.0,3.3306690738754696e-16,0.0,4.440892098500626e-16
zero_reset2,0.0,0.9999999999999996,0.0,0.0,0.0,4.440892098500626e-16
zero_reset2,0.02,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,0.04,0.9999999999999999,0.0,1.1102230246251565e-16,0.0,1.1102230246251565e-16
zero_reset2,0.06,1.0,0.0,5.551115123125783e-16,1.2945200467129325e-13,3.3306690738754696e-16
zero_reset2,0.08,0.9999999999999997,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,0.1,1.0,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,0.12,1.0,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,0.14,1.0,0.0,7.771561172376096e-16,9.103828801926284e-15,2.220446049250313e-16
zero_reset2,0.16,1.0,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,0.18,1.0,0.0,5.551115123125783e-16,0.0,0.0
zero_reset2,0.2,0.9999999999999999,0.0,5.551115123125783e-16,0.0,5.551115123125783e-16
zero_reset2,0.22,1.0000000000000002,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,0.24,1.0,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,0.26,1.0,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
zero_reset2,0.28,0.9999999999999999,0.0,5.551115123125783e-16,0.0,1.1102230246251565e-16
zero_reset2,0.3,1.0,0.0,6.573517771779613e-16,0.0,2.220446049250313e-16
zero_reset2,0.32,1.0,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,0.34,0.9999999999999993,0.0,4.440892098500626e-16,7.993605777301127e-15,3.3306690738754696e-16
zero_reset2,0.36,1.0000000000000002,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,0.38,1.0000000000000004,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset2,0.4,1.0,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,0.42,1.0000000000000004,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,0.44,1.0000000000000022,0.0,2.7755575615628914e-16,4.169997680492088e-13,2.886579864025407e-15
zero_reset2,0.46,1.0,0.0,2.220446049250313e-16,5.839773109528323e-14,0.0
zero_reset2,0.48,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,0.5,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,0.52,0.9999999999999998,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
zero_reset2,0.54,0.9999999999999996,0.0,9.992007221626409e-16,0.0,6.661338147750939e-16
zero_reset2,0.56,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,0.58,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,0.6,1.0000000000000007,0.0,2.220446049250313e-16,1.9984014443252818e-15,0.0
zero_reset2,0.62,1.0000000000000004,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,0.64,0.9999999999999992,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset2,0.66,1.0000000000000002,0.0,8.222589276130066e-16,0.0,2.220446049250313e-16
zero_reset2,0.68,0.9999999999999992,0.0,5.551115123125783e-16,0.0,8.881784197001252e-16
zero_reset2,0.7000000000000001,0.9999999999999996,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
zero_reset2,0.72,1.0000000000000002,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,0.74,0.9999999999999997,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset2,0.76,1.0000000000000007,0.0,1.5543122344752192e-15,0.0,1.5543122344752192e-15
zero_reset2,0.78,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,5.551115123125783e-16
zero_reset2,0.8,0.9999999999999998,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,0.8200000000000001,1.0,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,0.84,1.0,0.0,3.885780586188048e-16,0.0,0.0
zero_reset2,0.86,1.000000000000001,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,0.88,0.9999999999999997,0.0,1.1102230246251565e-16,0.0,1.1102230246251565e-16
zero_reset2,0.9,1.0000000000000002,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,0.92,1.0000000000000004,0.0,5.551115123125783e-17,0.0,0.0
zero_reset2,0.9400000000000001,0.9999999999999994,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset2,0.96,1.0000000000000009,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset2,0.98,1.0,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,1.0,1.0000000000000002,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset2,1.02,1.0000000000000004,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,1.04,0.9999999999999997,0.0,4.440892098500626e-16,0.0,1.1102230246251565e-16
zero_reset2,1.06,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.08,0.9999999999999993,0.0,4.996003610813204e-16,0.0,4.440892098500626e-16
zero_reset2,1.1,0.9999999999999996,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,1.12,0.9999999999999994,0.0,4.440892098500626e-16,0.0,1.1102230246251565e-16
zero_reset2,1.1400000000000001,0.999999999999999,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,1.16,1.0000000000000016,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.18,1.0000000000000004,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,1.2,1.0000000000000004,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,1.22,1.0000000000000004,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,1.24,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.26,1.0000000000000004,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,1.28,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.3,1.0000000000000004,0.0,8.881784197001252e-16,0.0,2.220446049250313e-16
zero_reset2,1.32,1.0000000000000004,0.0,1.1102230246251565e-16,0.0,0.0
zero_reset2,1.34,1.0000000000000004,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.36,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.3800000000000001,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,1.4000000000000001,1.0000000000000002,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
zero_reset2,1.42,1.0000000000000004,0.0,2.7755575615628914e-16,0.0,0.0
zero_reset2,1.44,1.0000000000000007,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,1.46,1.0000000000000002,0.0,1.1102230246251565e-16,0.0,0.0
zero_reset2,1.48,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,1.5,1.0000000000000004,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,1.52,1.0000000000000004,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,1.54,1.0,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset2,1.56,1.0000000000000007,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,1.58,1.0000000000000007,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,1.6,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,1.62,1.0000000000000007,0.0,8.326672684688674e-16,0.0,7.771561172376096e-16
zero_reset2,1.6400000000000001,0.9999999999999999,0.0,1.1102230246251565e-15,0.0,7.771561172376096e-16
zero_reset2,1.6600000000000001,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,1.68,1.0000000000000007,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,1.7,1.0000000000000007,0.0,4.996003610813204e-16,0.0,2.220446049250313e-16
zero_reset2,1.72,1.0,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,1.74,1.0,0.0,5.551115123125783e-16,0.0,0.0
zero_reset2,1.76,1.0000000000000004,0.0,1.1657341758564144e-15,0.0,6.661338147750939e-16
zero_reset2,1.78,1.0000000000000007,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset2,1.8,1.0000000000000007,0.0,1.6653345369377348e-16,0.0,2.220446049250313e-16
zero_reset2,1.82,1.0000000000000009,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,1.84,0.9999999999999998,0.0,1.3322676295501878e-15,0.0,6.661338147750939e-16
zero_reset2,1.86,1.0000000000000004,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,1.8800000000000001,0.9999999999999996,0.0,2.220446049250313e-16,0.0,3.3306690738754696e-16
zero_reset2,1.9000000000000001,0.9999999999999999,0.0,7.771561172376096e-16,0.0,7.771561172376096e-16
zero_reset2,1.92,1.0000000000000004,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,1.94,1.0000000000000002,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset2,1.96,1.0000000000000009,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,1.98,0.9999999999999999,0.0,7.771561172376096e-16,0.0,9.992007221626409e-16
zero_reset2,2.0,0.9999999999999999,0.0,6.106226635438361e-16,0.0,1.1102230246251565e-16
zero_reset2,2.02,1.0000000000000002,0.0,1.2212453270876722e-15,0.0,1.3322676295501878e-15
zero_reset2,2.04,1.0000000000000004,0.0,1.1102230246251565e-15,0.0,4.440892098500626e-16
zero_reset2,2.06,1.0000000000000013,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
zero_reset2,2.08,1.0000000000000002,0.0,2.220446049250313e-16,0.0,3.3306690738754696e-16
zero_reset2,2.1,1.0000000000000009,0.0,4.996003610813204e-16,0.0,0.0
zero_reset2,2.12,1.0000000000000007,0.0,2.3314683517128287e-15,0.0,2.220446049250313e-15
zero_reset2,2.14,0.9999999999999997,0.0,6.661338147750939e-16,0.0,3.3306690738754696e-16
zero_reset2,2.16,1.000000000000001,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,2.18,1.0000000000000002,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset2,2.2,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
zero_reset2,2.22,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
zero_reset2,2.24,0.9999999999999999,0.0,7.771561172376096e-16,0.0,5.551115123125783e-16
zero_reset2,2.2600000000000002,1.0000000000000007,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,2.2800000000000002,0.9999999999999997,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
zero_reset2,2.3000000000000003,0.9999999999999999,0.0,4.440892098500626e-16,0.0,5.551115123125783e-16
zero_reset2,2.32,0.9999999999999998,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,2.34,0.9999999999999992,0.0,1.6653345369377348e-16,0.0,5.551115123125783e-16
zero_reset2,2.36,1.000000000000002,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
zero_reset2,2.38,1.0000000000000007,0.0,2.7755575615628914e-16,0.0,0.0
zero_reset2,2.4,1.0000000000000007,0.0,9.992007221626409e-16,0.0,9.992007221626409e-16
zero_reset2,2.42,1.0000000000000007,0.0,9.43689570931383e-16,0.0,6.661338147750939e-16
zero_reset2,2.44,1.0000000000000007,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,2.46,1.0000000000000007,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,2.48,1.0000000000000002,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
zero_reset2,2.5,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,4.440892098500626e-16
zero_reset2,2.52,1.0000000000000007,0.0,5.551115123125783e-16,0.0,2.220446049250313e-16
zero_reset2,2.54,1.0000000000000007,0.0,9.992007221626409e-16,0.0,8.881784197001252e-16
zero_reset2,2.56,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,2.58,1.0000000000000007,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,2.6,1.0000000000000004,0.0,1.9984014443252818e-15,0.0,1.7763568394002505e-15
zero_reset2,2.62,1.0000000000000007,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,2.64,1.0000000000000007,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
zero_reset2,2.66,1.0000000000000004,0.0,5.551115123125783e-16,0.0,2.220446049250313e-16
zero_reset2,2.68,1.0000000000000004,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,2.7,1.0000000000000007,0.0,1.3322676295501878e-15,0.0,8.881784197001252e-16
zero_reset2,2.72,1.0000000000000007,0.0,9.992007221626409e-16,0.0,1.1102230246251565e-15
zero_reset2,2.74,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,2.7600000000000002,1.0000000000000009,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,2.7800000000000002,1.0000000000000013,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset2,2.8000000000000003,1.0000000000000007,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,2.82,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,2.84,1.0000000000000002,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset2,2.86,1.0000000000000007,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,2.88,1.0000000000000009,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,2.9,1.0000000000000009,0.0,1.1102230246251565e-16,0.0,0.0
zero_reset2,2.92,1.0000000000000004,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,2.94,1.0000000000000002,0.0,1.3322676295501878e-15,0.0,8.881784197001252e-16
zero_reset2,2.96,1.0000000000000009,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,2.98,1.000000000000001,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,3.0,1.000000000000001,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset2,3.02,1.0000000000000009,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,3.04,1.0,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset2,3.06,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.08,0.9999999999999998,0.0,1.6653345369377348e-15,0.0,1.2212453270876722e-15
zero_reset2,3.1,1.0000000000000002,0.0,5.551115123125783e-16,0.0,2.220446049250313e-16
zero_reset2,3.12,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.14,1.0000000000000004,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,3.16,1.000000000000001,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
zero_reset2,3.18,1.0,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,3.2,1.0000000000000004,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset2,3.22,1.0000000000000007,0.0,8.326672684688674e-16,0.0,7.771561172376096e-16
zero_reset2,3.24,1.0000000000000007,0.0,4.996003610813204e-16,0.0,4.440892098500626e-16
zero_reset2,3.2600000000000002,1.0000000000000016,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,3.2800000000000002,1.0000000000000002,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
zero_reset2,3.3000000000000003,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.3200000000000003,1.000000000000001,0.0,8.326672684688674e-16,0.0,0.0
zero_reset2,3.34,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.36,1.0000000000000013,0.0,1.6653345369377348e-16,0.0,0.0
zero_reset2,3.38,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.4,1.000000000000001,0.0,2.7755575615628914e-16,0.0,0.0
zero_reset2,3.42,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,3.44,1.0000000000000002,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,3.46,1.000000000000001,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset2,3.48,1.0,0.0,1.1102230246251565e-15,0.0,4.440892098500626e-16
zero_reset2,3.5,1.0000000000000004,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,3.52,1.0,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,3.54,0.9999999999999997,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset2,3.56,1.0000000000000022,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,3.58,1.0000000000000009,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,3.6,1.000000000000001,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,3.62,1.000000000000001,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset2,3.64,1.0000000000000009,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
zero_reset2,3.66,1.000000000000001,0.0,3.885780586188048e-16,0.0,2.220446049250313e-16
zero_reset2,3.68,1.0000000000000009,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.7,1.000000000000001,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,3.72,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.74,1.000000000000001,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,3.7600000000000002,1.000000000000001,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
zero_reset2,3.7800000000000002,1.000000000000001,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,3.8000000000000003,1.0000000000000007,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,3.8200000000000003,1.0000000000000013,0.0,6.106226635438361e-16,0.0,4.440892098500626e-16
zero_reset2,3.84,1.000000000000001,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,3.86,1.000000000000001,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,3.88,1.0000000000000009,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
zero_reset2,3.9,1.0000000000000009,0.0,1.1657341758564144e-15,0.0,1.3322676295501878e-15
zero_reset2,3.92,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,3.94,1.0000000000000004,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,3.96,1.0000000000000013,0.0,5.551115123125783e-16,0.0,6.661338147750939e-16
zero_reset2,3.98,1.0000000000000016,0.0,1.1657341758564144e-15,0.0,8.881784197001252e-16
zero_reset2,4.0,1.000000000000001,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset2,4.0200000000000005,1.0000000000000016,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,4.04,1.0000000000000007,0.0,8.881784197001252e-16,0.0,1.4432899320127035e-15
zero_reset2,4.0600000000000005,1.0000000000000009,0.0,7.216449660063518e-16,0.0,6.661338147750939e-16
zero_reset2,4.08,1.0000000000000013,0.0,1.5543122344752192e-15,0.0,1.1102230246251565e-15
zero_reset2,4.1,1.0000000000000013,0.0,8.881784197001252e-16,0.0,1.1102230246251565e-15
zero_reset2,4.12,1.0000000000000009,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,4.14,1.0000000000000004,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset2,4.16,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,4.18,1.000000000000001,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,4.2,1.0000000000000013,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,4.22,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,4.24,1.0000000000000004,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,4.26,1.000000000000001,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,4.28,1.0000000000000002,0.0,2.220446049250313e-16,0.0,6.661338147750939e-16
zero_reset2,4.3,1.0000000000000004,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset2,4.32,1.0000000000000013,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset2,4.34,1.000000000000001,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset2,4.36,1.0000000000000016,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,4.38,1.0000000000000007,0.0,9.992007221626409e-16,0.0,1.1102230246251565e-15
zero_reset2,4.4,1.0000000000000009,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,4.42,1.0000000000000009,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,4.44,1.0000000000000009,0.0,4.440892098500626e-16,0.0,0.0
zero_reset2,4.46,1.0000000000000018,0.0,1.0547118733938987e-15,0.0,8.881784197001252e-16
zero_reset2,4.48,1.0000000000000007,0.0,7.216449660063518e-16,0.0,8.881784197001252e-16
zero_reset2,4.5,1.0000000000000016,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset2,4.5200000000000005,1.0000000000000016,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset2,4.54,1.0000000000000004,0.0,8.881784197001252e-16,0.0,5.551115123125783e-16
zero_reset2,4.5600000000000005,1.000000000000002,0.0,8.881784197001252e-16,0.0,2.220446049250313e-16
zero_reset2,4.58,1.000000000000001,0.0,1.6653345369377348e-16,0.0,2.220446049250313e-16
zero_reset2,4.6000000000000005,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,4.62,1.0000000000000016,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,4.64,1.0000000000000007,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset2,4.66,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,4.68,1.0000000000000007,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,4.7,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,9.992007221626409e-16
zero_reset2,4.72,1.0000000000000007,0.0,7.216449660063518e-16,0.0,1.1102230246251565e-15
zero_reset2,4.74,1.0,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,4.76,1.0000000000000027,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,4.78,1.000000000000001,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,4.8,1.0000000000000016,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,4.82,1.0000000000000016,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset2,4.84,1.0000000000000013,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
zero_reset2,4.86,1.0000000000000013,0.0,8.881784197001252e-16,0.0,1.1102230246251565e-15
zero_reset2,4.88,1.000000000000001,0.0,7.771561172376096e-16,0.0,4.440892098500626e-16
zero_reset2,4.9,1.0000000000000016,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,4.92,1.0000000000000016,0.0,2.7755575615628914e-16,0.0,0.0
zero_reset2,4.94,1.0000000000000016,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,4.96,1.0000000000000016,0.0,1.3322676295501878e-15,0.0,8.881784197001252e-16
zero_reset2,4.98,1.0000000000000016,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,5.0,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,5.0200000000000005,1.0000000000000016,0.0,6.661338147750939e-16,0.0,0.0
zero_reset2,5.04,1.0000000000000013,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset2,5.0600000000000005,1.0000000000000013,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset2,5.08,1.0000000000000013,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,5.1000000000000005,1.0000000000000013,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,5.12,1.0000000000000018,0.0,4.996003610813204e-16,0.0,4.440892098500626e-16
zero_reset2,5.14,1.000000000000001,0.0,4.996003610813204e-16,0.0,2.220446049250313e-16
zero_reset2,5.16,1.0000000000000018,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
zero_reset2,5.18,1.000000000000002,0.0,1.0547118733938987e-15,0.0,2.220446049250313e-16
zero_reset2,5.2,1.0000000000000013,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,5.22,1.000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset2,5.24,1.000000000000001,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,5.26,1.0000000000000013,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,5.28,1.0000000000000018,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset2,5.3,1.0000000000000018,0.0,1.5543122344752192e-15,0.0,1.3322676295501878e-15
zero_reset2,5.32,1.0000000000000013,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,5.34,1.0000000000000007,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,5.36,1.0000000000000016,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,5.38,1.0000000000000018,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,5.4,1.0000000000000018,0.0,3.885780586188048e-16,0.0,4.440892098500626e-16
zero_reset2,5.42,1.0000000000000018,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,5.44,1.0000000000000007,0.0,6.661338147750939e-16,0.0,7.771561172376096e-16
zero_reset2,5.46,1.0000000000000018,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
zero_reset2,5.48,1.0000000000000009,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,5.5,1.0000000000000009,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
zero_reset2,5.5200000000000005,1.0000000000000018,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset2,5.54,1.0000000000000013,0.0,8.881784197001252e-16,0.0,8.881784197001252e-16
zero_reset2,5.5600000000000005,1.000000000000002,0.0,2.7755575615628914e-16,0.0,2.220446049250313e-16
zero_reset2,5.58,1.000000000000001,0.0,1.7763568394002505e-15,0.0,1.1102230246251565e-15
zero_reset2,5.6000000000000005,1.000000000000001,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,5.62,1.0000000000000018,0.0,2.220446049250313e-16,0.0,4.440892098500626e-16
zero_reset2,5.64,1.0000000000000013,0.0,1.1102230246251565e-15,0.0,1.1102230246251565e-15
zero_reset2,5.66,1.0000000000000022,0.0,2.220446049250313e-16,0.0,0.0
zero_reset2,5.68,1.0000000000000013,0.0,8.881784197001252e-16,0.0,0.0
zero_reset2,5.7,1.0000000000000018,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset2,5.72,1.000000000000002,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset2,5.74,1.0000000000000009,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset2,5.76,1.0000000000000022,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset2,5.78,1.0000000000000016,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset2,5.8,1.0000000000000016,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,5.82,1.000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset2,5.84,1.000000000000001,0.0,1.5543122344752192e-15,0.0,8.881784197001252e-16
zero_reset2,5.86,1.000000000000002,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset2,5.88,1.0000000000000007,0.0,1.1102230246251565e-15,0.0,6.661338147750939e-16
zero_reset2,5.9,1.000000000000001,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset2,5.92,1.0000000000000009,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset2,5.94,1.0000000000000002,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset2,5.96,1.000000000000003,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset2,5.98,1.0000000000000018,0.0,9.992007221626409e-16,0.0,6.661338147750939e-16
zero_reset2,6.0,1.0000000000000022,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset0,0.0,0.9999999999999996,0.0,0.0,0.0,4.440892098500626e-16
zero_reset0,0.02,1.0000000000000002,0.0,2.220446049250313e-16,0.0,0.0
zero_reset0,0.04,1.0000000000000002,0.0,5.551115123125783e-16,0.0,0.0
zero_reset0,0.06,1.0,0.0,6.661338147750939e-16,1.2945200467129325e-13,6.661338147750939e-16
zero_reset0,0.08,1.0,0.0,2.220446049250313e-16,0.0,0.0
zero_reset0,0.1,1.0,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset0,0.12,0.9999999999999999,0.0,3.3306690738754696e-16,9.103828801926284e-15,2.220446049250313e-16
zero_reset0,0.14,1.0000000000000007,0.0,3.3306690738754696e-16,9.703349235223868e-14,6.661338147750939e-16
zero_reset0,0.16,1.000000000000003,0.0,3.3306690738754696e-16,6.972200594645983e-14,2.886579864025407e-15
zero_reset0,0.18,1.0,0.0,7.771561172376096e-16,0.0,2.220446049250313e-16
zero_reset0,0.2,1.0,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset0,0.22,0.9999999999999999,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
zero_reset0,0.24,0.9999999999999997,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,0.26,1.0000000000000002,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset0,0.28,1.0000000000000024,0.0,2.220446049250313e-16,4.169997680492088e-13,2.886579864025407e-15
zero_reset0,0.3,0.9999999999999999,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset0,0.32,0.9999999999999998,0.0,5.551115123125783e-16,0.0,2.220446049250313e-16
zero_reset0,0.34,1.0000000000000002,0.0,4.883246584874712e-16,0.0,2.220446049250313e-16
zero_reset0,0.36,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,0.38,0.9999999999999997,0.0,4.996003610813204e-16,0.0,2.220446049250313e-16
zero_reset0,0.4,1.0,0.0,1.1102230246251565e-16,0.0,2.220446049250313e-16
zero_reset0,0.42,1.0,0.0,6.661338147750939e-16,0.0,6.661338147750939e-16
zero_reset0,0.44,1.0000000000000002,0.0,1.6653345369377348e-16,0.0,0.0
zero_reset0,0.46,1.0,0.0,3.3306690738754696e-16,0.0,4.440892098500626e-16
zero_reset0,0.48,0.9999999999999974,0.0,4.440892098500626e-16,4.1744385725905886e-14,2.7755575615628914e-15
zero_reset0,0.5,1.0,0.0,5.551115123125783e-16,0.0,6.661338147750939e-16
zero_reset0,0.52,0.9999999999999999,0.0,2.220446049250313e-16,0.0,0.0
zero_reset0,0.54,0.9999999999999998,0.0,2.220446049250313e-16,9.792167077193881e-14,2.220446049250313e-16
zero_reset0,0.56,0.9999999999999973,0.0,4.440892098500626e-16,9.325873406851315e-14,2.4424906541753444e-15
zero_reset0,0.58,1.0000000000000002,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset0,0.6,0.9999999999999999,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
zero_reset0,0.62,0.9999999999999999,0.0,5.655198531684391e-16,0.0,0.0
zero_reset0,0.64,0.9999999999999997,0.0,6.661338147750939e-16,0.0,3.3306690738754696e-16
zero_reset0,0.66,0.9999999999999999,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset0,0.68,0.9999999999999998,0.0,4.440892098500626e-16,0.0,0.0
zero_reset0,0.7000000000000001,0.9999999999999999,0.0,2.7755575615628914e-16,0.0,1.1102230246251565e-16
zero_reset0,0.72,0.9999999999999999,0.0,5.551115123125783e-16,0.0,5.551115123125783e-16
zero_reset0,0.74,0.9999999999999998,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
zero_reset0,0.76,0.9999999999999998,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset0,0.78,1.0,0.0,1.6653345369377348e-16,0.0,2.220446049250313e-16
zero_reset0,0.8,0.9999999999999998,0.0,6.661338147750939e-15,0.0,6.661338147750939e-15
zero_reset0,0.8200000000000001,0.9999999999999999,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset0,0.84,0.9999999999999999,0.0,3.3306690738754696e-16,0.0,3.3306690738754696e-16
zero_reset0,0.86,1.0,0.0,1.5543122344752192e-15,0.0,1.3322676295501878e-15
zero_reset0,0.88,1.0,0.0,2.220446049250313e-16,0.0,0.0
zero_reset0,0.9,0.9999999999999999,0.0,3.608224830031759e-16,0.0,1.1102230246251565e-16
zero_reset0,0.92,0.9999999999999998,0.0,2.498001805406602e-16,0.0,0.0
zero_reset0,0.9400000000000001,0.9999999999999993,0.0,2.463307335887066e-16,0.0,1.1102230246251565e-16
zero_reset0,0.96,1.0,0.0,1.0417014473240727e-15,0.0,2.220446049250313e-16
zero_reset0,0.98,0.9999999999999997,0.0,4.440892098500626e-16,0.0,3.3306690738754696e-16
zero_reset0,1.0,1.0000000000000002,0.0,4.440892098500626e-16,1.3322676295501878e-15,2.220446049250313e-16
zero_reset0,1.02,1.0000000000000002,0.0,3.3306690738754696e-16,9.170442183403793e-14,3.3306690738754696e-16
zero_reset0,1.04,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset0,1.06,1.0000000000000002,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset0,1.08,0.9999999999999997,0.0,2.220446049250313e-16,1.1879386363489175e-13,0.0
zero_reset0,1.1,1.0,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,1.12,0.9999999999999996,0.0,1.4432899320127035e-15,0.0,1.5543122344752192e-15
zero_reset0,1.1400000000000001,0.9999999999999999,0.0,5.117434254131581e-16,0.0,1.1102230246251565e-16
zero_reset0,1.16,1.0,0.0,2.572594914873605e-15,5.706546346573305e-14,2.220446049250313e-15
zero_reset0,1.18,0.9999999999999999,0.0,9.992007221626409e-16,0.0,1.2212453270876722e-15
zero_reset0,1.2,1.0000000000000002,0.0,3.920475055707584e-16,0.0,2.220446049250313e-16
zero_reset0,1.22,0.9999999999999999,0.0,4.579669976578771e-16,0.0,3.3306690738754696e-16
zero_reset0,1.24,1.0000000000000002,0.0,7.105427357601002e-15,0.0,7.327471962526033e-15
zero_reset0,1.26,1.0000000000000002,0.0,1.8908485888147197e-15,0.0,5.551115123125783e-16
zero_reset0,1.28,1.0000000000000002,0.0,8.257283745649602e-16,0.0,2.220446049250313e-16
zero_reset0,1.3,1.0000000000000002,0.0,1.8214596497756474e-16,0.0,2.220446049250313e-16
zero_reset0,1.32,0.9999999999999993,0.0,3.3306690738754696e-16,0.0,2.220446049250313e-16
zero_reset0,1.34,0.9999999999999994,0.0,1.2663481374630692e-15,1.8451906669270102e-13,7.771561172376096e-16
zero_reset0,1.36,1.0000000000000002,0.0,5.551115123125783e-16,7.704947790898586e-14,8.881784197001252e-16
zero_reset0,1.3800000000000001,0.9999999999999992,0.0,8.31799906730879e-16,0.0,1.1102230246251565e-16
zero_reset0,1.4000000000000001,0.9999999999999998,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset0,1.42,1.0000000000000002,0.0,1.56472057533108e-15,0.0,2.220446049250313e-16
zero_reset0,1.44,0.9999999999999987,0.0,8.881784197001252e-16,7.260858581048524e-13,2.6645352591003757e-15
zero_reset0,1.46,0.9999999999999996,0.0,3.365363543395006e-16,0.0,3.3306690738754696e-16
zero_reset0,1.48,0.9999999999999991,0.0,3.3306690738754696e-16,5.3512749786932545e-14,2.220446049250313e-16
zero_reset0,1.5,1.0000000000000002,0.0,4.440892098500626e-16,0.0,0.0
zero_reset0,1.52,0.9999999999999997,0.0,1.214306433183765e-15,0.0,0.0
zero_reset0,1.54,0.9999999999999999,0.0,2.498001805406602e-16,0.0,1.1102230246251565e-16
zero_reset0,1.56,0.9999999999999996,0.0,1.2888995426507677e-15,0.0,2.220446049250313e-16
zero_reset0,1.58,1.0000000000000009,0.0,5.828670879282072e-16,4.39648317751562e-14,1.5543122344752192e-15
zero_reset0,1.6,1.0000000000000002,0.0,1.887379141862766e-15,2.7133850721838826e-13,1.9984014443252818e-15
zero_reset0,1.62,0.9999999999999992,0.0,7.771561172376096e-16,0.0,7.771561172376096e-16
zero_reset0,1.6400000000000001,0.9999999999999993,0.0,4.2327252813834093e-16,0.0,0.0
zero_reset0,1.6600000000000001,1.0000000000000004,0.0,7.771561172376096e-16,0.0,7.771561172376096e-16
zero_reset0,1.68,0.999999999999998,0.0,4.475586568020162e-16,4.625189120588402e-13,1.887379141862766e-15
zero_reset0,1.7,0.9999999999999999,0.0,2.671474153004283e-16,0.0,0.0
zero_reset0,1.72,0.9999999999999998,0.0,3.95516952522712e-16,0.0,0.0
zero_reset0,1.74,0.9999999999999997,0.0,1.3322676295501878e-15,0.0,9.992007221626409e-16
zero_reset0,1.76,0.9999999999999997,0.0,3.2959746043559335e-16,0.0,3.3306690738754696e-16
zero_reset0,1.78,1.0,0.0,6.661338147750939e-16,0.0,4.440892098500626e-16
zero_reset0,1.8,1.0000000000000002,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset0,1.82,1.0,0.0,1.3739009929736312e-15,0.0,1.2212453270876722e-15
zero_reset0,1.84,0.9999999999999993,0.0,4.718447854656915e-16,0.0,1.1102230246251565e-16
zero_reset0,1.86,0.9999999999999992,0.0,6.661338147750939e-16,0.0,5.551115123125783e-16
zero_reset0,1.8800000000000001,0.9999999999999993,0.0,1.5543122344752192e-15,0.0,1.7763568394002505e-15
zero_reset0,1.9000000000000001,0.999999999999998,0.0,1.1102230246251565e-15,2.90878432451791e-14,3.3306690738754696e-16
zero_reset0,1.92,0.999999999999999,0.0,5.724587470723463e-16,0.0,2.220446049250313e-16
zero_reset0,1.94,0.9999999999999993,0.0,3.3306690738754696e-15,0.0,3.3306690738754696e-15
zero_reset0,1.96,1.0000000000000002,0.0,9.43689570931383e-16,0.0,4.440892098500626e-16
zero_reset0,1.98,1.0,0.0,7.91033905045424e-16,0.0,4.440892098500626e-16
zero_reset0,2.0,0.9999999999999998,0.0,8.881784197001252e-16,0.0,6.661338147750939e-16
zero_reset0,2.02,0.9999999999999996,0.0,2.220446049250313e-16,4.218847493575595e-15,2.220446049250313e-16
zero_reset0,2.04,0.9999999999999998,0.0,9.610368056911511e-16,0.0,6.661338147750939e-16
zero_reset0,2.06,0.999999999999996,0.0,2.147587663259287e-15,1.2434497875801753e-13,5.551115123125783e-15
zero_reset0,2.08,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset0,2.1,0.9999999999999993,0.0,2.220446049250313e-16,1.8318679906315083e-13,0.0
zero_reset0,2.12,0.9999999999999993,0.0,2.0539125955565396e-15,0.0,1.6653345369377348e-15
zero_reset0,2.14,0.9999999999999994,0.0,2.8275992658421956e-16,0.0,1.1102230246251565e-16
zero_reset0,2.16,0.9999999999999992,0.0,3.3306690738754696e-16,0.0,3.3306690738754696e-16
zero_reset0,2.18,0.9999999999999991,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset0,2.2,0.9999999999999997,0.0,3.694961003830599e-16,0.0,1.1102230246251565e-16
zero_reset0,2.22,0.9999999999999996,0.0,3.0531133177191805e-16,0.0,2.220446049250313e-16
zero_reset0,2.24,0.9999999999999989,0.0,1.7104373473131318e-15,0.0,2.220446049250313e-16
zero_reset0,2.2600000000000002,0.9999999999999993,0.0,6.661338147750939e-16,0.0,7.771561172376096e-16
zero_reset0,2.2800000000000002,0.9999999999999993,0.0,3.5735303605122226e-16,4.241051954068098e-14,1.1102230246251565e-16
zero_reset0,2.3000000000000003,0.9999999999999992,0.0,1.1102230246251565e-15,1.9984014443252818e-15,1.4432899320127035e-15
zero_reset0,2.32,1.0000000000000002,0.0,6.661338147750939e-16,0.0,2.220446049250313e-16
zero_reset0,2.34,1.0000000000000002,0.0,4.787836793695988e-16,0.0,2.220446049250313e-16
zero_reset0,2.36,1.0000000000000002,0.0,6.245004513516506e-16,0.0,0.0
zero_reset0,2.38,1.0000000000000002,0.0,1.5543122344752192e-15,0.0,1.3322676295501878e-15
zero_reset0,2.4,1.0000000000000004,0.0,9.957312752106873e-16,0.0,4.440892098500626e-16
zero_reset0,2.42,0.9999999999999997,0.0,3.920475055707584e-16,3.26405569239796e-14,1.1102230246251565e-16
zero_reset0,2.44,0.9999999999999996,0.0,7.771561172376096e-16,3.26405569239796e-14,8.881784197001252e-16
zero_reset0,2.46,1.0000000000000004,0.0,3.3306690738754696e-16,6.972200594645983e-14,7.771561172376096e-16
zero_reset0,2.48,1.0000000000000004,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset0,2.5,1.0,0.0,1.2212453270876722e-15,0.0,8.881784197001252e-16
zero_reset0,2.52,0.9999999999999998,0.0,1.3322676295501878e-15,0.0,1.3322676295501878e-15
zero_reset0,2.54,0.9999999999999997,0.0,4.2500725161431774e-16,0.0,3.3306690738754696e-16
zero_reset0,2.56,1.0,0.0,5.251875323519783e-16,0.0,4.440892098500626e-16
zero_reset0,2.58,1.000000000000001,0.0,1.3322676295501878e-15,5.149214388211476e-13,6.661338147750939e-16
zero_reset0,2.6,0.9999999999999988,0.0,2.1094237467877974e-15,2.993161274389422e-13,1.2212453270876722e-15
zero_reset0,2.62,0.9999999999999994,0.0,8.847089727481716e-16,0.0,1.1102230246251565e-16
zero_reset0,2.64,0.9999999999999996,0.0,5.828670879282072e-16,0.0,4.440892098500626e-16
zero_reset0,2.66,0.9999999999999994,0.0,3.028827189055505e-15,0.0,1.1102230246251565e-16
zero_reset0,2.68,0.9999999999999994,0.0,5.551115123125783e-16,0.0,3.3306690738754696e-16
zero_reset0,2.7,1.0,0.0,2.3418766925686896e-15,0.0,3.3306690738754696e-16
zero_reset0,2.72,0.9999999999999997,0.0,5.551115123125783e-16,0.0,7.771561172376096e-16
zero_reset0,2.74,0.999999999999999,0.0,8.881784197001252e-16,0.0,7.771561172376096e-16
zero_reset0,2.7600000000000002,0.9999999999999996,0.0,2.949029909160572e-16,0.0,0.0
zero_reset0,2.7800000000000002,0.9999999999999983,0.0,1.779826286352204e-15,0.0,1.1102230246251565e-16
zero_reset0,2.8000000000000003,0.999999999999999,0.0,1.2221126888256606e-15,0.0,4.440892098500626e-16
zero_reset0,2.82,1.0,0.0,3.400058012914542e-16,0.0,0.0
zero_reset0,2.84,0.9999999999999998,0.0,2.8275992658421956e-16,0.0,3.3306690738754696e-16
zero_reset0,2.86,1.0000000000000002,0.0,4.440892098500626e-16,1.0191847366058937e-13,6.661338147750939e-16
zero_reset0,2.88,1.0000000000000004,0.0,5.93275428784068e-16,0.0,0.0
zero_reset0,2.9,1.0000000000000002,0.0,8.907805049140904e-16,1.6964207816272392e-13,3.3306690738754696e-16
zero_reset0,2.92,0.9999999999999996,0.0,3.191891195797325e-16,0.0,2.220446049250313e-16
zero_reset0,2.94,0.9999999999999999,0.0,2.1510571102112408e-16,0.0,1.1102230246251565e-16
zero_reset0,2.96,1.0,0.0,1.278924882663901e-15,6.994405055138486e-14,0.0
zero_reset0,2.98,0.9999999999999993,0.0,7.438494264988549e-15,0.0,7.327471962526033e-15
zero_reset0,3.0,1.0,0.0,2.3245294578089215e-16,0.0,2.220446049250313e-16
zero_reset0,3.02,0.9999999999999993,0.0,2.220446049250313e-16,1.0458300891968975e-13,6.661338147750939e-16
zero_reset0,3.04,0.9999999999999999,0.0,6.661338147750939e-16,6.52811138479592e-14,3.3306690738754696e-16
zero_reset0,3.06,1.0,0.0,4.937727744042109e-16,0.0,0.0
zero_reset0,3.08,0.9999999999999999,0.0,5.342948306008566e-16,5.333511410299252e-13,1.1102230246251565e-16
zero_reset0,3.1,1.0,0.0,3.5214886562329184e-16,0.0,5.551115123125783e-16
zero_reset0,3.12,0.9999999999999999,0.0,1.124100812432971e-15,0.0,7.771561172376096e-16
zero_reset0,3.14,1.0,0.0,1.1102230246251565e-15,0.0,8.881784197001252e-16
zero_reset0,3.16,1.0000000000000002,0.0,7.042977312465837e-16,0.0,2.220446049250313e-16
zero_reset0,3.18,1.0,0.0,8.847089727481716e-16,0.0,0.0
zero_reset0,3.2,1.0,0.0,8.881784197001252e-16,0.0,4.440892098500626e-16
zero_reset0,3.22,0.9999999999999999,0.0,7.771561172376096e-16,0.0,9.992007221626409e-16
zero_reset0,3.24,0.9999999999999997,0.0,9.992007221626409e-16,0.0,9.992007221626409e-16
zero_reset0,3.2600000000000002,1.0000000000000002,0.0,9.769962616701378e-15,0.0,9.880984919163893e-15
zero_reset0,3.2800000000000002,0.9999999999999996,0.0,3.282096816548119e-15,0.0,2.220446049250313e-16
zero_reset0,3.3000000000000003,0.9999999999999996,0.0,2.3592239273284576e-16,4.884981308350689e-15,4.440892098500626e-16
zero_reset0,3.3200000000000003,0.9999999999999998,0.0,1.9984014443252818e-15,0.0,1.9984014443252818e-15
zero_reset0,3.34,1.0000000000000002,0.0,7.832276494035284e-16,0.0,4.440892098500626e-16
zero_reset0,3.36,1.0,0.0,3.469446951953614e-16,8.815170815523743e-14,0.0
zero_reset0,3.38,0.9999999999999997,0.0,1.6653345369377348e-15,0.0,1.6653345369377348e-15
zero_reset0,3.4,1.0,0.0,4.2674197509029455e-16,0.0,2.220446049250313e-16
zero_reset0,3.42,1.0,0.0,3.7470027081099033e-16,0.0,0.0
zero_reset0,3.44,1.0000000000000002,0.0,6.175615574477433e-16,0.0,2.220446049250313e-16
zero_reset0,3.46,1.0,0.0,2.5847379792054426e-16,0.0,0.0
zero_reset0,3.48,0.9999999999999999,0.0,5.516420653606247e-16,0.0,1.1102230246251565e-16
zero_reset0,3.5,1.0,0.0,4.440892098500626e-16,1.1102230246251565e-15,2.220446049250313e-16
zero_reset0,3.52,0.9999999999999999,0.0,5.551115123125783e-16,0.0,1.1102230246251565e-16
zero_reset0,3.54,0.9999999999999998,0.0,5.568462357885551e-16,0.0,3.3306690738754696e-16
zero_reset0,3.56,0.9999999999999996,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset0,3.58,1.0000000000000002,0.0,6.661338147750939e-16,0.0,5.551115123125783e-16
zero_reset0,3.6,0.9999999999999999,0.0,5.967448757360216e-16,0.0,1.1102230246251565e-16
zero_reset0,3.62,0.9999999999999999,0.0,1.734723475976807e-16,0.0,1.1102230246251565e-16
zero_reset0,3.64,0.9999999999999999,0.0,2.220446049250313e-16,7.993605777301127e-14,3.3306690738754696e-16
zero_reset0,3.66,0.9999999999999999,0.0,4.440892098500626e-16,0.0,5.551115123125783e-16
zero_reset0,3.68,1.0000000000000009,0.0,1.1102230246251565e-15,1.056932319443149e-13,0.0
zero_reset0,3.7,0.9999999999999999,0.0,1.979753166958531e-16,0.0,1.1102230246251565e-16
zero_reset0,3.72,0.9999999999999999,0.0,7.771561172376096e-16,0.0,7.771561172376096e-16
zero_reset0,3.74,0.9999999999999998,0.0,4.440892098500626e-16,0.0,6.661338147750939e-16
zero_reset0,3.7600000000000002,0.9999999999999991,0.0,6.175615574477433e-16,3.4638958368304884e-14,1.1102230246251565e-15
zero_reset0,3.7800000000000002,1.0,0.0,1.4224732503009818e-16,0.0,0.0
zero_reset0,3.8000000000000003,0.9999999999999998,0.0,1.9984014443252818e-15,0.0,1.9984014443252818e-15
zero_reset0,3.8200000000000003,0.9999999999999999,0.0,2.463307335887066e-16,0.0,3.3306690738754696e-16
zero_reset0,3.84,0.9999999999999999,0.0,4.735795089416683e-16,0.0,1.1102230246251565e-16
zero_reset0,3.86,1.0,0.0,1.9426361832098477e-16,0.0,1.1102230246251565e-16
zero_reset0,3.88,1.0000000000000004,0.0,2.220446049250313e-15,7.72715225139109e-14,2.6645352591003757e-15
zero_reset0,3.9,0.9999999999999996,0.0,1.4432899320127035e-15,3.383959779057477e-13,8.881784197001252e-16
zero_reset0,3.92,0.9999999999999998,0.0,1.2888995426507677e-15,0.0,0.0
zero_reset0,3.94,0.9999999999999993,0.0,3.3306690738754696e-16,0.0,3.3306690738754696e-16
zero_reset0,3.96,1.0,0.0,1.3322676295501878e-15,0.0,1.1102230246251565e-15
zero_reset0,3.98,0.9999999999999997,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset0,4.0,1.0000000000000002,0.0,4.198030811863873e-16,0.0,4.440892098500626e-16
zero_reset0,4.0200000000000005,1.0000000000000002,0.0,9.645062526431047e-16,0.0,2.220446049250313e-16
zero_reset0,4.04,1.0000000000000002,0.0,1.3877787807814457e-16,0.0,0.0
zero_reset0,4.0600000000000005,1.0000000000000002,0.0,4.614364446098307e-16,0.0,2.220446049250313e-16
zero_reset0,4.08,0.9999999999999997,0.0,2.220446049250313e-16,4.2543746303636e-13,5.551115123125783e-16
zero_reset0,4.1,1.0,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset0,4.12,0.9999999999999996,0.0,6.661338147750939e-16,0.0,8.881784197001252e-16
zero_reset0,4.14,0.9999999999999999,0.0,3.226585665316861e-16,0.0,0.0
zero_reset0,4.16,1.0000000000000002,0.0,1.5265566588595902e-16,0.0,2.220446049250313e-16
zero_reset0,4.18,0.9999999999999999,0.0,4.458239333260394e-16,0.0,1.1102230246251565e-16
zero_reset0,4.2,1.0000000000000002,0.0,6.349087922075114e-16,0.0,2.220446049250313e-16
zero_reset0,4.22,0.9999999999999999,0.0,1.1622647289044608e-16,0.0,1.1102230246251565e-16
zero_reset0,4.24,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,4.26,1.0000000000000002,0.0,8.326672684688674e-17,0.0,2.220446049250313e-16
zero_reset0,4.28,0.9999999999999969,0.0,3.9968028886505635e-15,5.477840403500522e-13,7.105427357601002e-15
zero_reset0,4.3,1.0000000000000002,0.0,6.938893903907228e-16,0.0,6.661338147750939e-16
zero_reset0,4.32,0.9999999999999993,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset0,4.34,0.9999999999999996,0.0,2.3592239273284576e-16,0.0,2.220446049250313e-16
zero_reset0,4.36,0.9999999999999986,0.0,8.881784197001252e-16,2.0294876890147862e-13,2.220446049250313e-16
zero_reset0,4.38,0.9999999999999992,0.0,1.1796119636642288e-16,0.0,1.1102230246251565e-16
zero_reset0,4.4,0.9999999999999998,0.0,7.91033905045424e-16,0.0,0.0
zero_reset0,4.42,1.0000000000000002,0.0,2.949029909160572e-16,0.0,0.0
zero_reset0,4.44,1.0000000000000002,0.0,9.853229343548264e-16,0.0,0.0
zero_reset0,4.46,0.9999999999999996,0.0,3.0184188481996443e-16,0.0,0.0
zero_reset0,4.48,0.9999999999999996,0.0,5.551115123125783e-16,0.0,4.440892098500626e-16
zero_reset0,4.5,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,4.5200000000000005,0.9999999999999996,0.0,7.598088824778415e-16,9.658940314238862e-14,2.220446049250313e-16
zero_reset0,4.54,0.9999999999999999,0.0,4.3021142204224816e-16,0.0,0.0
zero_reset0,4.5600000000000005,0.9999999999999996,0.0,4.753142324176451e-16,0.0,2.220446049250313e-16
zero_reset0,4.58,0.9999999999999998,0.0,1.6132928326584306e-16,0.0,4.440892098500626e-16
zero_reset0,4.6000000000000005,1.0000000000000002,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset0,4.62,0.9999999999999994,0.0,3.3306690738754696e-16,2.220446049250313e-16,1.1102230246251565e-16
zero_reset0,4.64,0.9999999999999993,0.0,8.118505867571457e-16,0.0,2.220446049250313e-16
zero_reset0,4.66,1.0000000000000004,0.0,8.291978215169138e-16,0.0,0.0
zero_reset0,4.68,1.0000000000000002,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset0,4.7,0.9999999999999999,0.0,4.718447854656915e-16,0.0,1.1102230246251565e-16
zero_reset0,4.72,0.9999999999999998,0.0,2.0469737016526324e-16,0.0,2.220446049250313e-16
zero_reset0,4.74,0.9999999999999997,0.0,5.898059818321144e-17,0.0,1.1102230246251565e-16
zero_reset0,4.76,0.9999999999999997,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset0,4.78,1.0,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16
zero_reset0,4.8,1.0000000000000002,0.0,6.071532165918825e-16,0.0,2.220446049250313e-16
zero_reset0,4.82,1.0,0.0,6.036837696399289e-16,0.0,4.440892098500626e-16
zero_reset0,4.84,0.9999999999999993,0.0,6.227657278756737e-16,0.0,2.220446049250313e-16
zero_reset0,4.86,0.9999999999999992,0.0,7.181755190543981e-16,0.0,5.551115123125783e-16
zero_reset0,4.88,0.9999999999999993,0.0,7.771561172376096e-16,0.0,6.661338147750939e-16
zero_reset0,4.9,0.9999999999999993,0.0,4.440892098500626e-16,0.0,4.440892098500626e-16
zero_reset0,4.92,0.999999999999999,0.0,4.440892098500626e-16,0.0,3.3306690738754696e-16
zero_reset0,4.94,0.9999999999999993,0.0,1.0408340855860843e-15,0.0,2.220446049250313e-16
zero_reset0,4.96,1.0000000000000002,0.0,6.002143226879753e-16,0.0,0.0
zero_reset0,4.98,1.0,0.0,1.5508427875232655e-15,0.0,5.551115123125783e-16
zero_reset0,5.0,1.0000000000000002,0.0,1.3322676295501878e-15,7.327471962526033e-14,4.440892098500626e-16
zero_reset0,5.0200000000000005,1.0000000000000004,0.0,4.2847669856627135e-16,7.327471962526033e-14,6.661338147750939e-16
zero_reset0,5.04,1.0000000000000002,0.0,5.551115123125783e-16,7.327471962526033e-14,6.661338147750939e-16
zero_reset0,5.0600000000000005,1.0000000000000009,0.0,7.91033905045424e-16,7.327471962526033e-14,4.440892098500626e-16
zero_reset0,5.08,1.0000000000000007,0.0,3.3306690738754696e-16,7.327471962526033e-14,6.661338147750939e-16
zero_reset0,5.1000000000000005,0.9999999999999998,0.0,1.0113437864944785e-15,7.327471962526033e-14,6.661338147750939e-16
zero_reset0,5.12,0.9999999999999998,0.0,3.3306690738754696e-16,2.9976021664879227e-14,3.3306690738754696e-16
zero_reset0,5.14,0.9999999999999999,0.0,5.551115123125783e-16,2.9976021664879227e-14,1.1102230246251565e-16
zero_reset0,5.16,0.9999999999999997,0.0,7.771561172376096e-16,2.9976021664879227e-14,7.771561172376096e-16
zero_reset0,5.18,0.9999999999999991,0.0,5.551115123125783e-16,0.0,6.661338147750939e-16
zero_reset0,5.2,0.9999999999999997,0.0,7.4593109467002705e-16,0.0,5.551115123125783e-16
zero_reset0,5.22,0.9999999999999996,0.0,3.3306690738754696e-16,0.0,6.661338147750939e-16
zero_reset0,5.24,0.9999999999999989,0.0,1.2073675392798577e-15,0.0,1.5543122344752192e-15
zero_reset0,5.26,0.9999999999999993,0.0,1.3322676295501878e-15,0.0,1.5543122344752192e-15
zero_reset0,5.28,0.9999999999999993,0.0,2.723515857283587e-15,0.0,1.1102230246251565e-15
zero_reset0,5.3,0.9999999999999993,0.0,3.4416913763379853e-15,0.0,3.219646771412954e-15
zero_reset0,5.32,0.9999999999999998,0.0,1.1102230246251565e-15,5.861977570020827e-14,1.5543122344752192e-15
zero_reset0,5.34,1.0000000000000002,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,5.36,1.0000000000000002,0.0,4.475586568020162e-16,0.0,2.220446049250313e-16
zero_reset0,5.38,1.0000000000000002,0.0,6.661338147750939e-16,0.0,5.551115123125783e-16
zero_reset0,5.4,1.0000000000000004,0.0,2.220446049250313e-16,0.0,2.220446049250313e-16
zero_reset0,5.42,0.9999999999999997,0.0,1.2212453270876722e-15,0.0,1.2212453270876722e-15
zero_reset0,5.44,0.9999999999999996,0.0,4.440892098500626e-16,0.0,2.220446049250313e-16
zero_reset0,5.46,1.0000000000000002,0.0,2.220446049250313e-16,6.17284001691587e-14,5.551115123125783e-16
zero_reset0,5.48,1.0000000000000004,0.0,2.220446049250313e-16,0.0,0.0
zero_reset0,5.5,1.0,0.0,1.6306400674181987e-16,0.0,0.0
zero_reset0,5.5200000000000005,0.9999999999999998,0.0,7.771561172376096e-16,0.0,9.992007221626409e-16
zero_reset0,5.54,0.9999999999999999,0.0,5.551115123125783e-16,1.1746159600534156e-13,9.992007221626409e-16
zero_reset0,5.5600000000000005,1.0,0.0,3.3306690738754696e-16,0.0,0.0
zero_reset0,5.58,1.0000000000000007,0.0,5.568462357885551e-16,0.0,0.0
zero_reset0,5.6000000000000005,0.9999999999999997,0.0,3.3306690738754696e-16,0.0,3.3306690738754696e-16
zero_reset0,5.62,0.9999999999999994,0.0,3.3306690738754696e-16,0.0,5.551115123125783e-16
zero_reset0,5.64,0.9999999999999996,0.0,1.8041124150158794e-16,0.0,4.440892098500626e-16
zero_reset0,5.66,0.9999999999999994,0.0,5.551115123125783e-16,0.0,1.1102230246251565e-16
zero_reset0,5.68,0.9999999999999994,0.0,5.134781488891349e-16,0.0,3.3306690738754696e-16
zero_reset0,5.7,1.0,0.0,1.0755285551056204e-16,0.0,1.1102230246251565e-16
zero_reset0,5.72,0.9999999999999997,0.0,1.1102230246251565e-16,0.0,1.1102230246251565e-16
zero_reset0,5.74,0.9999999999999991,0.0,3.3306690738754696e-16,3.241851231905457e-13,3.3306690738754696e-16
zero_reset0,5.76,0.9999999999999996,0.0,2.636779683484747e-16,0.0,1.1102230246251565e-16
zero_reset0,5.78,0.9999999999999983,0.0,8.98586760555986e-16,0.0,7.771561172376096e-16
zero_reset0,5.8,0.999999999999999,0.0,2.671474153004283e-16,0.0,1.1102230246251565e-16
zero_reset0,5.82,1.0000000000000009,0.0,6.661338147750939e-16,1.5565326805244695e-13,2.220446049250313e-16
zero_reset0,5.84,1.0000000000000007,0.0,5.551115123125783e-16,1.5565326805244695e-13,1.3322676295501878e-15
zero_reset0,5.86,1.0000000000000004,0.0,2.220446049250313e-15,0.0,2.4424906541753444e-15
zero_reset0,5.88,1.0000000000000007,0.0,4.440892098500626e-16,6.750155989720952e-14,2.220446049250313e-16
zero_reset0,5.9,1.0000000000000004,0.0,1.3010426069826053e-16,6.750155989720952e-14,2.220446049250313e-16
zero_reset0,5.92,0.9999999999999996,0.0,2.706168622523819e-16,0.0,2.220446049250313e-16
zero_reset0,5.94,0.9999999999999999,0.0,3.3306690738754696e-16,0.0,1.1102230246251565e-16
zero_reset0,5.96,0.9999999999999996,0.0,1.3704315460216776e-16,0.0,2.220446049250313e-16
zero_reset0,5.98,0.9999999999999993,0.0,2.0296264668928643e-16,0.0,1.1102230246251565e-16
zero_reset0,6.0,1.0,0.0,1.2212453270876722e-15,0.0,1.4432899320127035e-15


==> dynamics_k34/LP_crosschecks.csv <==
N,RoM_minus_one_LP,RoM_minus_one_X_formula,gamma_t,max_Pauli_reconstruction_error,max_abs_dual_stabilizer_value,primal_dual_gap,source,wall_seconds
3,2.220446049250313e-16,0.0,0.0,9.367506770274758e-16,1.0000000000008196,1.2212453270876722e-15,I_over_d,0.016518354415893555
3,0.06325153469200706,0.0632515346920074,0.5,8.1601392309949e-15,1.0000000000021012,1.9984014443252818e-15,I_over_d,0.016382455825805664
3,0.1126536141473109,0.1126536141473097,2.0,2.220446049250313e-16,1.0000000000001301,4.440892098500626e-16,I_over_d,0.014108896255493164
3,0.0,0.0,0.0,0.0,1.0,0.0,zero,0.009048700332641602
3,0.15317723174107822,0.15317723174107764,0.5,1.9984014443252818e-15,1.0000000000003362,6.661338147750939e-16,zero,0.016617298126220703
3,0.11297056742616407,0.11297056742616388,2.0,2.220446049250313e-15,1.0000000000008198,8.881784197001252e-16,zero,0.016384363174438477
3,0.31456103868615126,0.31456103868615115,0.28,6.661338147750939e-16,1.0000000000004832,0.0,zero_no_reset,0.01937127113342285
3,0.11282206704006437,0.11282206704006464,,5.551115123125783e-16,1.0000000000005906,1.5543122344752192e-15,steady,0.017659664154052734
4,0.0,0.0,0.0,3.86843335142828e-15,1.0,1.1102230246251565e-16,I_over_d,1.5768928527832031
4,0.05014229315527996,0.05014229315521544,0.5,1.5737411374061594e-13,1.000000000562569,6.661338147750939e-15,I_over_d,3.46345591545105
4,0.09235086314742125,0.0923508631474212,2.0,7.216449660063518e-16,1.00000000000064,4.440892098500626e-16,I_over_d,4.133961200714111
4,0.0,0.0,0.0,0.0,1.0,0.0,zero,0.6033196449279785
4,0.12436027027024532,0.12436027027024574,0.5,4.440892098500626e-16,1.0000000000074734,4.440892098500626e-16,zero,4.505624055862427
4,0.09268000180910829,0.09268000180910894,2.0,1.0547118733938987e-15,1.0000000000030576,2.220446049250313e-16,zero,4.037959337234497
4,0.319654606387495,0.31965460638749804,0.26,5.1514348342607263e-14,1.000000000001086,1.5543122344752192e-15,zero_no_reset,5.33182954788208
4,0.09254174373362511,0.09254174373368368,,3.1136204725612515e-13,1.000000000043358,6.039613253960852e-14,steady,4.441157579421997


==> dynamics_k34/audit_summary.json <==
{
  "status": "PASS",
  "models": {
    "3": {
      "stationary_magic": 0.11282206704006464,
      "points_per_curve": 1001,
      "no_reset_peak": 0.31456103868615115,
      "max_LP_formula_difference": 1.1934897514720433e-15
    },
    "4": {
      "stationary_magic": 0.09254174373368368,
      "points_per_curve": 1001,
      "no_reset_peak": 0.31965460638749804,
      "max_LP_formula_difference": 6.451783551852941e-14
    }
  }
}

==> dynamics_k34/k3_I_over_d.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.3997046904243102,0.125,0.0,0.0
0.02,0.0,0.38488107967610086,0.1110000493970248,0.0,0.0
0.04,0.0,0.3697882205752937,0.09881565844267212,2.220446049250313e-16,0.0
0.06,0.0,0.3545543636610414,0.0882009006290984,0.0,0.0
0.08,0.0,0.33929375307557524,0.07894563166695794,0.0,0.0
0.1,0.0,0.3241067378909632,0.07086976440776938,0.0,0.0
0.12,0.0,0.30908027952615424,0.06381856057075533,4.440892098500626e-16,0.0
0.14,0.0,0.2942887105116968,0.05765874219088704,0.0,0.0
0.16,0.0,0.27979464098697315,0.05227526535695822,0.0,0.0
0.18,0.0,0.26564993958434124,0.0475686309182704,0.0,0.0
0.2,0.0,0.2518967374908229,0.04345263247614631,2.220446049250313e-16,0.0
0.22,0.0,0.23856842058583658,0.039852462259424314,2.220446049250313e-16,0.0
0.24,0.0,0.22569058622438629,0.03670311144514645,2.220446049250313e-16,0.0
0.26,0.0,0.2132819496549661,0.03394801402019992,0.0,0.0
0.28,0.0,0.2013551911052266,0.0315378931261477,0.0,0.0
0.3,0.004942153487748666,0.18991773887785265,0.029429776582557847,0.0,0.0
0.32,0.013098767723906272,0.17897248684302305,0.027586154412760935,0.0,0.0
0.34,0.020617604265139255,0.16851844683432243,0.025974256065077844,4.440892098500626e-16,0.0
0.36,0.027551328802851764,0.1585513379017226,0.024565428913728343,4.440892098500626e-16,0.0
0.38,0.03394795410695246,0.14906411533059147,0.023334602753044303,2.220446049250313e-16,0.0
0.4,0.039851267993520435,0.14004744293326352,0.02225982753188861,2.220446049250313e-16,0.0
0.42,0.04530122522737697,0.13149011245755018,0.021321873639278538,0.0,0.0
0.44,0.05033430479092996,0.12337941410703898,0.020503885744637095,2.220446049250313e-16,0.0
0.46,0.05498383443284302,0.11570146218451662,0.019791082592067993,0.0,0.0
0.48,0.05928028468826149,0.10844147979195665,0.01917049630585786,2.220446049250313e-16,0.0
0.5,0.0632515346920074,0.10158404637768335,0.018630745729549383,2.220446049250313e-16,0.0
0.52,0.06692311212992616,0.09511331173538548,0.018161839129123985,0.0,0.0
0.54,0.07031840962386204,0.08901317984687504,0.017755002270353124,2.220446049250313e-16,0.0
0.56,0.0734588797470159,0.08326746573288758,0.01740252845378172,2.220446049250313e-16,0.0
0.58,0.0763642107369654,0.07786002824265853,0.017097647576202395,6.661338147750939e-16,0.0
0.6,0.0790524848268564,0.07277488147994687,0.016834411699533994,4.440892098500626e-16,0.0
0.62,0.08154032096094294,0.06799628733525329,0.016607594958682984,6.661338147750939e-16,0.0
0.64,0.08384300350566765,0.0635088313744373,0.016412605939048752,0.0,0.0
0.66,0.085974598416588,0.05929748412499732,0.016245410909921605,0.0,0.0
0.68,0.08794805817778059,0.05534764960431021,0.016102466518834166,4.440892098500626e-16,0.0
0.7000000000000001,0.08977531669583426,0.05164520274995607,0.015980660739549724,0.0,0.0
0.72,0.09146737520619139,0.04817651724117185,0.015877261027502913,4.440892098500626e-16,0.0
0.74,0.09303438013583545,0.04492848504252881,0.01578986877506643,2.220446049250313e-16,0.0
0.76,0.09448569376309326,0.041888528855800994,0.015716379278337182,2.220446049250313e-16,0.0
0.78,0.09582995842227107,0.03904460853329741,0.01565494653000242,2.220446049250313e-16,0.0
0.8,0.09707515491744648,0.03638522238507776,0.015603952241647592,0.0,0.0
0.8200000000000001,0.09822865573530003,0.03389940420282235,0.01556197857561093,2.220446049250313e-16,0.0
0.84,0.09929727358069448,0.03157671672400693,0.015527784132889078,1.1102230246251565e-16,0.0
0.86,0.10028730570003516,0.029407242170700707,0.015500282801119526,8.881784197001252e-16,0.0
0.88,0.10120457440555211,0.027394295245623805,0.015478525116540683,1.1102230246251565e-16,0.0
0.9,0.1020544641678217,0.025528598282354358,0.015461681837138088,0.0,0.0
0.92,0.10284195560344234,0.02378465423784447,0.015449029461820023,2.220446049250313e-16,0.0
0.9400000000000001,0.1035716566491788,0.02215514656143889,0.01543993746321474,2.220446049250313e-16,0.0
0.96,0.10424783118253408,0.02063312105738263,0.015433857030206265,4.440892098500626e-16,0.0
0.98,0.10487442532109392,0.019211978202050856,0.015430311141200019,0.0,0.0
1.0,0.10545509160866832,0.017885463980631053,0.015428885810821932,4.440892098500626e-16,0.0
1.02,0.1059932112747989,0.016647659571183315,0.015429222371730231,2.220446049250313e-16,0.0
1.04,0.10649191473529324,0.01549297015678184,0.01543101066981544,1.1102230246251565e-16,0.0
1.06,0.10695410048472198,0.014416113105068276,0.015433983065599484,0.0,0.0
1.08,0.10738245251703198,0.013412105718350728,0.015437909147382745,7.771561172376096e-16,0.0
1.1,0.10777945639732758,0.012476252725779239,0.015442591072864855,5.551115123125783e-16,0.0
1.12,0.10814741409623457,0.011604133661598515,0.01544785946577971,2.220446049250313e-16,0.0
1.1400000000000001,0.10848845768792134,0.010791590249513908,0.015453569802711183,5.551115123125783e-16,0.0
1.16,0.10880456200362523,0.0100347138924245,0.015459599232844975,1.1102230246251565e-15,0.0
1.18,0.10909755632429316,0.009329833348781623,0.015465843780091061,4.440892098500626e-16,0.0
1.2,0.10936913518857612,0.0086735026612776,0.015472215882898644,4.440892098500626e-16,0.0
1.22,0.10962086838578583,0.008062489390193456,0.015478642232272632,6.661338147750939e-16,0.0
1.24,0.10985421019748225,0.007493763192238203,0.015485061873080054,1.1102230246251565e-15,0.0
1.26,0.11007050794598344,0.006964484775876089,0.015491424537775111,2.220446049250313e-16,0.0
1.28,0.1102710099032484,0.006471995255766182,0.015497689185241676,4.440892098500626e-16,0.0
1.3,0.11045687260918516,0.006013805921827004,0.015503822720604285,0.0,0.0
1.32,0.11062916764446629,0.005587588432429,0.015509798874650772,2.220446049250313e-16,0.0
1.34,0.1107888878992988,0.005191165436192229,0.015515597223972317,4.440892098500626e-16,0.0
1.36,0.11093695337631176,0.0048225016226564055,0.015521202335110914,1.4432899320127035e-15,0.0
1.3800000000000001,0.11107421656270708,0.0044796951986182006,0.015526603017936206,8.881784197001252e-16,0.0
1.4000000000000001,0.11120146740407369,0.004160969784091348,0.015531791675179856,1.1102230246251565e-15,0.0
1.42,0.11131943790975388,0.0038646667195361647,0.015536763736573828,8.881784197001252e-16,0.0
1.44,0.1114288064173356,0.00358923777417081,0.015541517167376357,8.881784197001252e-16,0.0
1.46,0.11153020154173897,0.003333238243745882,0.015546052042257084,4.440892098500626e-16,0.0
1.48,0.1116242058324147,0.003095320425067348,0.015550370176565952,8.881784197001252e-16,0.0
1.5,0.11171135916038971,0.0028742274537543015,0.01555447480793945,8.881784197001252e-16,0.0
1.52,0.11179216185524816,0.002668787491166053,0.01555837032202555,8.881784197001252e-16,0.0
1.54,0.11186707761062213,0.0024779082460877778,0.015562062016836582,8.881784197001252e-16,0.0
1.56,0.11193653617536822,0.0023005718165983735,0.015565555900888003,8.881784197001252e-16,0.0
1.58,0.1120009358463201,0.002135829837519845,0.015568858520854168,4.440892098500626e-16,0.0
1.6,0.11206064577731539,0.001982798918946326,0.015571976814977673,1.1102230246251565e-15,0.0
1.62,0.1121160081181004,0.001840656361554045,0.01557491798891979,6.661338147750939e-16,0.0
1.6400000000000001,0.1121673399956973,0.0017086361346611686,0.015577689411135213,6.661338147750939e-16,0.0
1.6600000000000001,0.11221493534988772,0.0015860251033641502,0.015580298525206754,1.1102230246251565e-15,0.0
1.68,0.11225906663359261,0.0014721594914525026,0.015582752776885927,6.661338147750939e-16,0.0
1.7,0.1122999863881337,0.0013664215672489954,0.015585059553859464,8.881784197001252e-16,0.0
1.72,0.11233792870261466,0.0012682365399728258,0.015587226136506292,1.1102230246251565e-15,0.0
1.74,0.11237311056598055,0.001177069654703095,0.015589259658121779,8.881784197001252e-16,0.0
1.76,0.11240573311967539,0.0010924234745117098,0.01559116707327726,4.440892098500626e-16,0.0
1.78,0.11243598281823222,0.0010138353388296113,0.015592955133147872,1.3322676295501878e-15,0.0
1.8,0.11246403250458659,0.0009408749876117904,0.015594630366791281,1.3322676295501878e-15,0.0
1.82,0.11249004240640342,0.000873142341351987,0.015596199067487666,6.661338147750939e-16,0.0
1.84,0.11251416105923773,0.0008102654274976771,0.015597667283367004,6.661338147750939e-16,0.0
1.86,0.11253652616192347,0.000751898444285453,0.015599040811649733,8.881784197001252e-16,0.0
1.8800000000000001,0.11255726536918358,0.0006977199534893373,0.015600325195915666,1.3322676295501878e-15,0.0
1.9000000000000001,0.11257649702608308,0.0006474311940231452,0.015601525725893331,8.881784197001252e-16,0.0
1.92,0.11259433084861115,0.0006007545087832848,0.015602647439331286,8.881784197001252e-16,0.0
1.94,0.11261086855435568,0.0005574318775367123,0.01560369512557155,8.881784197001252e-16,0.0
1.96,0.11262620444694293,0.0005172235490703489,0.015604673330498696,8.881784197001252e-16,0.0
1.98,0.11264042595764609,0.00047990676620294874,0.015605586362584587,4.440892098500626e-16,0.0
2.0,0.1126536141473097,0.0004452745776400719,0.015606438299787091,1.3322676295501878e-15,0.0
2.02,0.11266584417151079,0.0004131347310080865,0.015607232997098885,1.3322676295501878e-15,0.0
2.04,0.11267718571165827,0.0003833086417376272,0.01560797409457051,1.1102230246251565e-15,0.0
2.06,0.11268770337453156,0.00035563043279753133,0.015608665025660908,6.661338147750939e-16,0.0
2.08,0.11269745706258039,0.0003299460405826269,0.01560930902578988,6.661338147750939e-16,0.0
2.1,0.11270650231712964,0.0003061123825488857,0.015609909140988578,2.220446049250313e-16,0.0
2.12,0.11271489063648088,0.00028399658246910237,0.015610468236560843,4.440892098500626e-16,0.0
2.14,0.11272266977075192,0.0002634752494370309,0.01561098900568345,1.7763568394002505e-15,0.0
2.16,0.11272988399516032,0.0002444338069982968,0.015611473977887034,6.661338147750939e-16,0.0
2.18,0.11273657436333463,0.00022676586901493496,0.015611925527369647,1.3322676295501878e-15,0.0
2.2,0.11274277894211365,0.000210372659091438,0.015612345881105117,4.440892098500626e-16,0.0
2.22,0.11274853302919591,0.00019516247059482572,0.015612737126717166,6.661338147750939e-16,0.0
2.24,0.11275386935488953,0.00018105016449510535,0.01561310122009674,4.440892098500626e-16,0.0
2.2600000000000002,0.11275881826913489,0.00016795670243305826,0.015613439992745344,6.661338147750939e-16,0.0
2.2800000000000002,0.11276340791487105,0.0001558087125969471,0.015613755158834074,1.3322676295501878e-15,0.0
2.3000000000000003,0.1127676643887518,0.00014453808614505598,0.015614048321970738,8.881784197001252e-16,0.0
2.32,0.11277161189013377,0.00013408160206686455,0.015614320981671533,8.881784197001252e-16,0.0
2.34,0.11277527285919522,0.000124380578512176,0.015614574539537216,8.881784197001252e-16,0.0
2.36,0.11277866810498179,0.00011538054875241156,0.01561481030513533,2.220446049250313e-16,0.0
2.38,0.11278181692411553,0.00010703096006286876,0.015615029501592822,1.3322676295501878e-15,0.0
2.4,0.11278473721084734,9.928489392482288e-05,0.015615233270904616,4.440892098500626e-16,0.0
2.42,0.11278744555909029,9.209880606566613e-05,0.015615422678965167,8.881784197001252e-16,0.0
2.44,0.11278995735701522,8.54322849443423e-05,0.015615598720330873,8.881784197001252e-16,0.0
2.46,0.11279228687475343,7.924782739247675e-05,0.01561576232272205,2.220446049250313e-16,0.0
2.48,0.11279444734571228,7.351063020686124e-05,0.015615914351274381,6.661338147750939e-16,0.0
2.5,0.112796451041965,6.818839657571178e-05,0.015616055612548547,0.0,0.0
2.52,0.11279830934415327,6.325115628767058e-05,0.015616186858308907,2.220446049250313e-16,0.0
2.54,0.11280003280629719,5.867109875990276e-05,0.015616308789080855,4.440892098500626e-16,0.0
2.56,0.11280163121588868,5.4422417976618745e-05,0.01561642205749711,2.220446049250313e-16,0.0
2.58,0.11280311364961022,5.048116849658106e-05,0.015616527271443003,1.9984014443252818e-15,0.0
2.6,0.11280448852499739,4.6825131749014814e-05,0.01561662499701049,1.3322676295501878e-15,0.0
2.62,0.11280576364834413,4.343369188690785e-05,0.015616715761270812,1.1102230246251565e-15,0.0
2.64,0.11280694625912026,4.028772052072464e-05,0.01561680005487508,1.3322676295501878e-15,0.0
2.66,0.1128080430711583,3.736946970359263e-05,0.015616878334492202,1.9984014443252818e-15,0.0
2.68,0.11280906031084473,3.466247258033378e-05,0.015616951025092802,4.440892098500626e-16,0.0
2.7,0.11281000375253405,3.215145115551335e-05,0.015617018522088057,6.661338147750939e-16,0.0
2.72,0.11281087875138543,2.9822230676190484e-05,0.015617081193331063,4.440892098500626e-16,0.0
2.74,0.1128116902738136,2.7661660152947937e-05,0.015617139380989497,8.881784197001252e-16,0.0
2.7600000000000002,0.11281244292572526,2.5657538589365925e-05,0.015617193403296512,1.3322676295501878e-15,0.0
2.7800000000000002,0.112813140978702,2.379854650498385e-05,0.015617243556187162,6.661338147750939e-16,0.0
2.8000000000000003,0.11281378839428179,2.207418237708432e-05,0.01561729011482757,2.220446049250313e-16,0.0
2.82,0.11281438884647274,2.0474703653506482e-05,0.015617333335042878,1.1102230246251565e-16,0.0
2.84,0.11281494574263368,1.899107200313901e-05,0.01561737345465067,1.7763568394002505e-15,0.0
2.86,0.11281546224283474,1.7614902504113975e-05,0.01561741069470542,1.7763568394002505e-15,0.0
2.88,0.11281594127781344,1.6338416489302537e-05,0.01561744526065936,1.7763568394002505e-15,0.0
2.9,0.11281638556562437,1.5154397784229029e-05,0.015617477343445995,1.9984014443252818e-15,0.0
2.92,0.11281679762708013,1.4056152096934144e-05,0.015617507120489737,1.9984014443252818e-15,0.0
2.94,0.11281717980007017,1.3037469330654666e-05,0.015617534756647681,1.7763568394002505e-15,0.0
2.96,0.11281753425283983,1.2092588613954458e-05,0.01561756040508715,2.220446049250313e-15,0.0
2.98,0.11281786299630463,1.1216165848379825e-05,0.015617584208103321,1.7763568394002505e-15,0.0
3.0,0.11281816789547011,1.040324359770188e-05,0.015617606297881434,1.7763568394002505e-15,0.0
3.02,0.11281845068002257,9.649223145757543e-06,0.015617626797205963,1.9984014443252818e-15,0.0
3.04,0.11281871295415094,8.949838571546687e-06,0.015617645820121713,1.9984014443252818e-15,0.0
3.06,0.11281895620565412,8.301132693013316e-06,0.015617663472548927,1.7763568394002505e-15,0.0
3.08,0.11281918181438857,7.699434747831385e-06,0.015617679852856108,2.4424906541753444e-15,0.0
3.1,0.11281939106010211,7.141339683734704e-06,0.015617695052392902,1.7763568394002505e-15,0.0
3.12,0.11281958512969845,6.623688943718786e-06,0.015617709155986318,1.7763568394002505e-15,0.0
3.14,0.11281976512397468,6.143552640532415e-06,0.015617722242402078,2.220446049250313e-15,0.0
3.16,0.11281993206386931,5.698213015849912e-06,0.015617734384774175,1.7763568394002505e-15,0.0
3.18,0.112820086896258,5.285149095517888e-06,0.015617745651004005,1.1102230246251565e-15,0.0
3.2,0.11282023049932648,4.9020224528236594e-06,0.015617756104131967,2.220446049250313e-15,0.0
3.22,0.11282036368755521,4.546664000910916e-06,0.01561776580268292,2.220446049250313e-15,0.0
3.24,0.11282048721634175,4.217061739242994e-06,0.01561777480098694,1.7763568394002505e-15,0.0
3.2600000000000002,0.11282060178628722,3.911349384971147e-06,0.015617783149478509,1.7763568394002505e-15,0.0
3.2800000000000002,0.11282070804717188,3.627795828279115e-06,0.015617790894973602,1.5543122344752192e-15,0.0
3.3000000000000003,0.11282080660164291,3.3647953465460595e-06,0.015617798080927827,1.9984014443252818e-15,0.0
3.3200000000000003,0.11282089800863324,3.1208585298814207e-06,0.015617804747676229,2.220446049250313e-15,0.0
3.34,0.11282098278653316,2.8946038601561364e-06,0.015617810932656032,1.7763568394002505e-15,0.0
3.36,0.11282106141613168,2.684749899927938e-06,0.015617816670613882,1.7763568394002505e-15,0.0
3.38,0.11282113434334433,2.490108046650577e-06,0.015617821993798037,1.7763568394002505e-15,0.0
3.4,0.11282120198174306,2.3095758111719984e-06,0.01561782693213721,1.5543122344752192e-15,0.0
3.42,0.11282126471490259,2.142130581229973e-06,0.01561783151340666,2.220446049250313e-15,0.0
3.44,0.11282132289857583,1.9868238372959535e-06,0.015617835763382429,2.220446049250313e-15,0.0
3.46,0.11282137686271329,1.842775787372006e-06,0.015617839705984612,2.220446049250313e-15,0.0
3.48,0.11282142691333366,1.7091703888964802e-06,0.015617843363410374,1.3322676295501878e-15,0.0
3.5,0.11282147333426057,1.5852507309899178e-06,0.015617846756257771,1.7763568394002505e-15,0.0
3.52,0.11282151638873189,1.4703147523439236e-06,0.015617849903640395,1.1102230246251565e-15,0.0
3.54,0.11282155632089379,1.3637112679220492e-06,0.015617852823293928,1.3322676295501878e-15,0.0
3.56,0.11282159335718472,1.2648362824850545e-06,0.01561785553167528,2.220446049250313e-15,0.0
3.58,0.11282162770762015,1.1731295738604676e-06,0.015617858044054321,1.3322676295501878e-15,0.0
3.6,0.1128216595669841,1.088071519958142e-06,0.015617860374599413,2.220446049250313e-15,0.0
3.62,0.11282168911593354,1.009180158344572e-06,0.015617862536456507,8.881784197001252e-16,0.0
3.64,0.11282171652202339,9.360084572817421e-07,0.015617864541822866,1.5543122344752192e-15,0.0
3.66,0.11282174194065603,8.681417851767043e-07,0.015617866402015144,1.7763568394002505e-15,0.0
3.68,0.11282176551596404,8.051955630271335e-07,0.015617868127532951,1.9984014443252818e-15,0.0
3.7,0.11282178738162643,7.468130861464084e-07,0.01561786972811758,2.220446049250313e-15,0.0
3.72,0.11282180766162753,6.926635050599761e-07,0.015617871212806769,1.9984014443252818e-15,0.0
3.74,0.11282182647095994,6.42439951502663e-07,0.015617872589985383,1.3322676295501878e-15,0.0
3.7600000000000002,0.11282184391627623,5.958578006351467e-07,0.01561787386743242,1.9984014443252818e-15,0.0
3.7800000000000002,0.11282186009649459,5.526530594320705e-07,0.015617875052364685,1.1102230246251565e-15,0.0
3.8000000000000003,0.11282187510335968,5.125808709063179e-07,0.015617876151477375,2.220446049250313e-15,0.0
3.8200000000000003,0.11282188902196169,4.754141272825946e-07,0.015617877170981773,1.3322676295501878e-15,0.0
3.84,0.11282190193122098,4.4094218472172375e-07,0.015617878116640033,1.9984014443252818e-15,0.0
3.86,0.11282191390433416,4.0896966859230155e-07,0.015617878993797744,2.220446049250313e-15,0.0
3.88,0.11282192500918901,3.7931536779438335e-07,0.015617879807413781,8.881784197001252e-16,0.0
3.9,0.11282193530875076,3.51811207419811e-07,0.015617880562088597,1.5543122344752192e-15,0.0
3.92,0.11282194486141775,3.2630129710373157e-07,0.015617881262089628,1.1102230246251565e-15,0.0
3.94,0.11282195372135365,3.0264104858984675e-07,0.015617881911375791,1.1102230246251565e-15,0.0
3.96,0.11282196193879426,2.806963543978274e-07,0.015617882513619497,1.3322676295501878e-15,0.0
3.98,0.11282196956033191,2.603428306251904e-07,0.015617883072227407,6.661338147750939e-16,0.0
4.0,0.11282197662918043,2.414651101827897e-07,0.015617883590359798,2.6645352591003757e-15,0.0
4.0200000000000005,0.1128219831854192,2.239561902490916e-07,0.015617884070948097,2.220446049250313e-15,0.0
4.04,0.11282198926622157,2.0771682552288284e-07,0.015617884516711549,2.220446049250313e-15,0.0
4.0600000000000005,0.11282199490606545,1.9265496593000309e-07,0.015617884930172691,2.4424906541753444e-15,0.0
4.08,0.11282200013692743,1.786852351134266e-07,0.015617885313671517,2.4424906541753444e-15,0.0
4.1,0.112822004988466,1.657284466310277e-07,0.015617885669378346,1.1102230246251565e-15,0.0
4.12,0.11282200948818885,1.5371115513404532e-07,0.015617885999306629,1.3322676295501878e-15,0.0
4.14,0.11282201366160849,1.4256524026590167e-07,0.015617886305323932,1.3322676295501878e-15,0.0
4.16,0.11282201753238744,1.3222752068102472e-07,0.015617886589162638,1.5543122344752192e-15,0.0
4.18,0.11282202112247225,1.2263939580883784e-07,0.015617886852429588,1.9984014443252818e-15,0.0
4.2,0.11282202445221783,1.1374651416769244e-07,0.015617887096615303,0.0,0.0
4.22,0.11282202754050355,1.0549846414173447e-07,0.015617887323102398,6.661338147750939e-16,0.0
4.24,0.11282203040483899,9.784848993554808e-08,0.015617887533173367,6.661338147750939e-16,0.0
4.26,0.11282203306146453,9.075322584227441e-08,0.015617887728017768,2.886579864025407e-15,0.0
4.28,0.11282203552544218,8.417245012798388e-08,0.015617887908738961,2.886579864025407e-15,0.0
4.3,0.11282203781074222,7.80688573735061e-08,0.0156178880763604,2.886579864025407e-15,0.0
4.32,0.11282203993032178,7.240784723541727e-08,0.015617888231831486,3.1086244689504383e-15,0.0
4.34,0.11282204189619832,6.715732805799568e-08,0.015617888376032696,3.1086244689504383e-15,0.0
4.36,0.11282204371951782,6.228753495970961e-08,0.015617888509780803,3.1086244689504383e-15,0.0
4.38,0.11282204541061785,5.7770861294423326e-08,0.01561788863383352,3.1086244689504383e-15,0.0
4.4,0.11282204697908664,5.3581702156788036e-08,0.015617888748893345,2.886579864025407e-15,0.0
4.42,0.11282204843381677,4.969630915639678e-08,0.015617888855612232,2.6645352591003757e-15,0.0
4.44,0.11282204978305618,4.609265590385658e-08,0.015617888954594669,3.1086244689504383e-15,0.0
4.46,0.11282205103445471,4.275031341947899e-08,0.015617889046401427,2.6645352591003757e-15,0.0
4.48,0.11282205219510735,3.965033307067046e-08,0.015617889131552577,3.1086244689504383e-15,0.0
4.5,0.11282205327159461,3.677514136962712e-08,0.015617889210530585,3.1086244689504383e-15,0.0
4.5200000000000005,0.11282205427001969,3.410843834282529e-08,0.015617889283782917,2.6645352591003757e-15,0.0
4.54,0.11282205519604348,3.163510602956221e-08,0.015617889351724604,2.886579864025407e-15,0.0
4.5600000000000005,0.11282205605491631,2.9341122699880207e-08,0.015617889414740647,3.3306690738754696e-15,0.0
4.58,0.11282205685150741,2.721348359678577e-08,0.015617889473188023,2.886579864025407e-15,0.0
4.6000000000000005,0.11282205759033348,2.5240126639777816e-08,0.015617889527397913,2.4424906541753444e-15,0.0
4.62,0.11282205827558325,2.3409864305726228e-08,0.01561788957767766,3.552713678800501e-15,0.0
4.64,0.11282205891114179,2.1712320627184645e-08,0.015617889624311982,3.1086244689504383e-15,0.0
4.66,0.11282205950061265,2.013787185443927e-08,0.015617889667565214,2.6645352591003757e-15,0.0
4.68,0.11282206004733777,1.8677591834270757e-08,0.015617889707682518,2.6645352591003757e-15,0.0
4.7,0.11282206055441676,1.7323201980529168e-08,0.015617889744891207,2.886579864025407e-15,0.0
4.72,0.11282206102472492,1.6067024155574927e-08,0.015617889779402051,2.886579864025407e-15,0.0
4.74,0.11282206146092849,1.4901936285643957e-08,0.01561788981141078,3.3306690738754696e-15,0.0
4.76,0.11282206186550058,1.3821333464877902e-08,0.015617889841098746,3.1086244689504383e-15,0.0
4.78,0.11282206224073507,1.2819089361196245e-08,0.015617889868634136,2.886579864025407e-15,0.0
4.8,0.11282206258875921,1.1889521592950425e-08,0.015617889894173094,2.886579864025407e-15,0.0
4.82,0.11282206291154642,1.1027360762375094e-08,0.01561788991786035,2.6645352591003757e-15,0.0
4.84,0.11282206321092664,1.0227718463817759e-08,0.015617889939830083,3.552713678800501e-15,0.0
4.86,0.11282206348859716,9.486061630648024e-09,0.01561788996020687,3.3306690738754696e-15,0.0
4.88,0.11282206374613234,8.798185414590765e-09,0.015617889979106224,3.1086244689504383e-15,0.0
4.9,0.11282206398499225,8.160189694100813e-09,0.015617889996635194,2.886579864025407e-15,0.0
4.92,0.11282206420653135,7.568457804918438e-09,0.015617890012893222,3.1086244689504383e-15,0.0
4.94,0.11282206441200525,7.019634892455051e-09,0.015617890027972352,2.4424906541753444e-15,0.0
4.96,0.11282206460257937,6.510609603521677e-09,0.015617890041958208,2.6645352591003757e-15,0.0
4.98,0.11282206477933396,6.038495568155833e-09,0.015617890054929914,3.3306690738754696e-15,0.0
5.0,0.11282206494327109,5.600616722126195e-09,0.015617890066961067,2.886579864025407e-15,0.0
5.0200000000000005,0.1128220650953203,5.194490504401017e-09,0.01561789007811982,3.1086244689504383e-15,0.0
5.04,0.11282206523634358,4.8178140678312165e-09,0.01561789008846948,2.220446049250313e-15,0.0
5.0600000000000005,0.11282206536714068,4.468452174249958e-09,0.015617890098068698,2.220446049250313e-15,0.0
5.08,0.11282206548845293,4.1444238891435994e-09,0.015617890106971883,3.1086244689504383e-15,0.0
5.1000000000000005,0.11282206560096819,3.843892600052801e-09,0.015617890115229469,3.1086244689504383e-15,0.0
5.12,0.11282206570532444,3.565153885651262e-09,0.015617890122888396,3.552713678800501e-15,0.0
5.14,0.11282206580211315,3.306627803165152e-09,0.015617890129991844,2.886579864025407e-15,0.0
5.16,0.11282206589188333,3.066848887692264e-09,0.015617890136580272,3.1086244689504383e-15,0.0
5.18,0.11282206597514385,2.8444571888858183e-09,0.01561789014269096,3.1086244689504383e-15,0.0
5.2,0.11282206605236661,2.6381921629931027e-09,0.015617890148358524,2.6645352591003757e-15,0.0
5.22,0.11282206612398979,2.4468844814912183e-09,0.015617890153615142,3.552713678800501e-15,0.0
5.24,0.11282206619041898,2.2694494027086787e-09,0.015617890158490631,2.4424906541753444e-15,0.0
5.26,0.11282206625203105,2.1048806534557096e-09,0.015617890163012566,3.1086244689504383e-15,0.0
5.28,0.11282206630917549,1.952245805986186e-09,0.01561789016720659,3.1086244689504383e-15,0.0
5.3,0.11282206636217587,1.8106793078787042e-09,0.015617890171096523,2.220446049250313e-15,0.0
5.32,0.11282206641133308,1.679378117472319e-09,0.015617890174704385,2.6645352591003757e-15,0.0
5.34,0.1128220664569255,1.557598397483595e-09,0.015617890178050637,1.9984014443252818e-15,0.0
5.36,0.11282206649921184,1.444649509393936e-09,0.01561789018115422,2.220446049250313e-15,0.0
5.38,0.1128220665384318,1.3398909065598374e-09,0.015617890184032807,2.220446049250313e-15,0.0
5.4,0.11282206657480778,1.2427290741606756e-09,0.015617890186702591,1.5543122344752192e-15,0.0
5.42,0.1128220666085461,1.1526125782979069e-09,0.015617890189178833,3.9968028886505635e-15,0.0
5.44,0.11282206663983774,1.0690310789374102e-09,0.015617890191475471,3.3306690738754696e-15,0.0
5.46,0.11282206666886006,9.915105802366098e-10,0.015617890193605663,3.1086244689504383e-15,0.0
5.48,0.1128220666957781,9.196113003040463e-10,0.015617890195581316,3.3306690738754696e-15,0.0
5.5,0.11282206672074413,8.529259069856021e-10,0.015617890197413723,3.552713678800501e-15,0.0
5.5200000000000005,0.11282206674389944,7.910761351537231e-10,0.015617890199113261,2.220446049250313e-15,0.0
5.54,0.11282206676537597,7.337113156619114e-10,0.015617890200689526,2.6645352591003757e-15,0.0
5.5600000000000005,0.11282206678529508,6.805063561265978e-10,0.015617890202151524,2.6645352591003757e-15,0.0
5.58,0.11282206680376985,6.311594059893456e-10,0.015617890203507477,2.6645352591003757e-15,0.0
5.6000000000000005,0.11282206682090486,5.853908278258269e-10,0.015617890204765153,3.1086244689504383e-15,0.0
5.62,0.11282206683679696,5.429417089530818e-10,0.015617890205931585,1.1102230246251565e-15,0.0
5.64,0.112822066851537,5.035703538186499e-10,0.015617890207013442,1.5543122344752192e-15,0.0
5.66,0.1128220668652081,4.670536839224138e-10,0.0156178902080169,1.7763568394002505e-15,0.0
5.68,0.11282206687788805,4.3318537819303504e-10,0.015617890208947572,3.552713678800501e-15,0.0
5.7,0.11282206688964838,4.017729135497029e-10,0.015617890209810746,3.552713678800501e-15,0.0
5.72,0.11282206690055582,3.7263843573331896e-10,0.015617890210611328,3.552713678800501e-15,0.0
5.74,0.11282206691067231,3.4561655620768406e-10,0.015617890211353867,3.774758283725532e-15,0.0
5.76,0.11282206692005531,3.2055425328025855e-10,0.015617890212042516,3.774758283725532e-15,0.0
5.78,0.11282206692875779,2.97309270952395e-10,0.015617890212681288,3.774758283725532e-15,0.0
5.8,0.11282206693682924,2.7574993850809637e-10,0.015617890213273722,3.9968028886505635e-15,0.0
5.82,0.11282206694431542,2.55753833042216e-10,0.015617890213823158,3.774758283725532e-15,0.0
5.84,0.11282206695125871,2.372078852785897e-10,0.015617890214332799,3.552713678800501e-15,0.0
5.86,0.11282206695769847,2.2000682005363092e-10,0.015617890214805478,3.9968028886505635e-15,0.0
5.88,0.11282206696367131,2.040530869273916e-10,0.01561789021524386,3.552713678800501e-15,0.0
5.9,0.112822066969211,1.8925594945373716e-10,0.015617890215650502,3.774758283725532e-15,0.0
5.92,0.11282206697434907,1.7553212355858605e-10,0.015617890216027578,3.9968028886505635e-15,0.0
5.94,0.1128220669791144,1.6280343913266377e-10,0.015617890216377354,3.552713678800501e-15,0.0
5.96,0.11282206698353431,1.5099781668082013e-10,0.015617890216701747,3.552713678800501e-15,0.0
5.98,0.11282206698763361,1.400481362823225e-10,0.015617890217002661,4.218847493575595e-15,0.0
6.0,0.11282206699143568,1.2989260882168008e-10,0.015617890217281704,3.552713678800501e-15,0.0
6.0200000000000005,0.11282206699496201,1.2047348015020718e-10,0.015617890217540545,3.3306690738754696e-15,0.0
6.04,0.11282206699823275,1.1173725833479864e-10,0.015617890217780648,3.9968028886505635e-15,0.0
6.0600000000000005,0.11282206700126621,1.0363469457597141e-10,0.015617890218003267,3.9968028886505635e-15,0.0
6.08,0.1128220670040797,9.611965043343496e-11,0.015617890218209755,3.552713678800501e-15,0.0
6.1000000000000005,0.11282206700668926,8.914930946235522e-11,0.01561789021840129,3.9968028886505635e-15,0.0
6.12,0.1128220670091094,8.268479650963556e-11,0.015617890218578954,3.552713678800501e-15,0.0
6.140000000000001,0.1128220670113542,7.668891910395104e-11,0.015617890218743699,3.774758283725532e-15,0.0
6.16,0.11282206701343617,7.112781717777406e-11,0.015617890218896511,3.9968028886505635e-15,0.0
6.18,0.11282206701536715,6.596992743745922e-11,0.015617890219038274,3.774758283725532e-15,0.0
6.2,0.11282206701715823,6.118606142579974e-11,0.015617890219169718,3.552713678800501e-15,0.0
6.22,0.11282206701881922,5.6749133170441723e-11,0.015617890219291625,3.774758283725532e-15,0.0
6.24,0.11282206702035989,5.263404122268777e-11,0.015617890219404715,3.552713678800501e-15,0.0
6.26,0.11282206702178885,4.881723150718109e-11,0.015617890219509604,4.440892098500626e-15,0.0
6.28,0.11282206702311415,4.527721947367169e-11,0.015617890219606892,3.9968028886505635e-15,0.0
6.3,0.11282206702434341,4.1993917024307776e-11,0.015617890219697131,3.9968028886505635e-15,0.0
6.32,0.11282206702548342,3.8948679351169524e-11,0.015617890219780809,3.9968028886505635e-15,0.0
6.34,0.11282206702654085,3.6124500960021955e-11,0.01561789021985843,3.774758283725532e-15,0.0
6.36,0.11282206702752147,3.350477013885911e-11,0.015617890219930371,3.3306690738754696e-15,0.0
6.38,0.11282206702843114,3.107526562462493e-11,0.015617890219997113,3.3306690738754696e-15,0.0
6.4,0.11282206702927486,2.8821743602858163e-11,0.015617890220059048,4.440892098500626e-15,0.0
6.42,0.11282206703005729,2.673170018674398e-11,0.0156178902201165,3.1086244689504383e-15,0.0
6.44,0.11282206703078299,2.4793394767796965e-11,0.015617890220169786,3.9968028886505635e-15,0.0
6.46,0.11282206703145603,2.299547878503727e-11,0.01561789022021918,3.1086244689504383e-15,0.0
6.48,0.11282206703208036,2.132793941456157e-11,0.015617890220265003,3.3306690738754696e-15,0.0
6.5,0.1128220670326594,1.9781197513335513e-11,0.015617890220307481,3.774758283725532e-15,0.0
6.5200000000000005,0.11282206703319644,1.8346789365519818e-11,0.015617890220346911,3.9968028886505635e-15,0.0
6.54,0.11282206703369452,1.7016402176217582e-11,0.01561789022038351,4.218847493575595e-15,0.0
6.5600000000000005,0.11282206703415647,1.578243265243362e-11,0.015617890220417366,3.552713678800501e-15,0.0
6.58,0.11282206703458497,1.4637950573881398e-11,0.015617890220448802,3.774758283725532e-15,0.0
6.6000000000000005,0.11282206703498233,1.3576481952548569e-11,0.015617890220477973,3.9968028886505635e-15,0.0
6.62,0.11282206703535076,1.2591925765970124e-11,0.015617890220505045,3.1086244689504383e-15,0.0
6.640000000000001,0.11282206703569292,1.1679039679801663e-11,0.015617890220530138,3.9968028886505635e-15,0.0
6.66,0.11282206703600985,1.0832083494061173e-11,0.015617890220553382,3.552713678800501e-15,0.0
6.68,0.11282206703630385,1.0046453252643415e-11,0.015617890220575007,3.9968028886505635e-15,0.0
6.7,0.11282206703657674,9.317860719115778e-12,0.015617890220594994,3.9968028886505635e-15,0.0
6.72,0.11282206703682962,8.642463480978966e-12,0.015617890220613549,2.886579864025407e-15,0.0
6.74,0.11282206703706427,8.015473701439287e-12,0.015617890220630804,3.774758283725532e-15,0.0
6.76,0.11282206703728179,7.434285825835827e-12,0.015617890220646769,3.1086244689504383e-15,0.0
6.78,0.11282206703748354,6.895185811206517e-12,0.015617890220661589,3.1086244689504383e-15,0.0
6.8,0.11282206703767071,6.395028603889408e-12,0.01561789022067533,3.1086244689504383e-15,0.0
6.82,0.11282206703784439,5.931415081317226e-12,0.015617890220688069,2.6645352591003757e-15,0.0
6.84,0.11282206703800567,5.501136005059415e-12,0.015617890220699922,4.884981308350689e-15,0.0
6.86,0.11282206703815499,5.1022051167359805e-12,0.015617890220710874,3.9968028886505635e-15,0.0
6.88,0.11282206703829337,4.7323533980403446e-12,0.015617890220721046,4.218847493575595e-15,0.0
6.9,0.112822067038422,4.389119276360097e-12,0.015617890220730441,4.440892098500626e-15,0.0
6.92,0.11282206703854113,4.0709258880555765e-12,0.01561789022073925,4.440892098500626e-15,0.0
6.94,0.11282206703865147,3.775623910740045e-12,0.015617890220747303,3.1086244689504383e-15,0.0
6.96,0.11282206703875405,3.501886280954381e-12,0.015617890220754839,3.1086244689504383e-15,0.0
6.98,0.11282206703884919,3.247945315476564e-12,0.015617890220761812,3.552713678800501e-15,0.0
7.0,0.11282206703893741,3.012291804882494e-12,0.015617890220768258,3.774758283725532e-15,0.0
7.0200000000000005,0.11282206703901917,2.7938675678518265e-12,0.015617890220774292,3.774758283725532e-15,0.0
7.04,0.11282206703909484,2.5914582979513767e-12,0.015617890220779838,1.9984014443252818e-15,0.0
7.0600000000000005,0.11282206703916525,2.4034663148597705e-12,0.015617890220785012,2.6645352591003757e-15,0.0
7.08,0.11282206703923044,2.2289548678999793e-12,0.015617890220789807,2.6645352591003757e-15,0.0
7.1000000000000005,0.11282206703929121,2.0674659900743464e-12,0.015617890220794284,4.440892098500626e-15,0.0
7.12,0.11282206703934734,1.9175546567273827e-12,0.015617890220798434,4.6629367034256575e-15,0.0
7.140000000000001,0.11282206703939937,1.7784766714878941e-12,0.015617890220802217,4.440892098500626e-15,0.0
7.16,0.11282206703944765,1.6495017157724945e-12,0.015617890220805793,4.6629367034256575e-15,0.0
7.18,0.11282206703949246,1.529812734823999e-12,0.01561789022080901,4.6629367034256575e-15,0.0
7.2,0.11282206703953393,1.4189448227508448e-12,0.015617890220812114,4.6629367034256575e-15,0.0
7.22,0.11282206703957254,1.31609306786018e-12,0.015617890220814922,4.884981308350689e-15,0.0
7.24,0.11282206703960826,1.2204647015234826e-12,0.015617890220817549,4.6629367034256575e-15,0.0
7.26,0.11282206703964137,1.1320076820364733e-12,0.015617890220819977,4.440892098500626e-15,0.0
7.28,0.11282206703967211,1.0498563823846396e-12,0.015617890220822257,4.884981308350689e-15,0.0
7.3,0.11282206703970063,9.738633510725236e-13,0.015617890220824337,4.440892098500626e-15,0.0
7.32,0.11282206703972708,9.030727554648622e-13,0.01561789022082627,4.440892098500626e-15,0.0
7.34,0.11282206703975164,8.376667415266327e-13,0.015617890220828077,4.884981308350689e-15,0.0
7.36,0.11282206703977438,7.76826519777174e-13,0.015617890220829761,4.440892098500626e-15,0.0
7.38,0.11282206703979546,7.205330082582506e-13,0.01561789022083127,4.884981308350689e-15,0.0
7.4,0.11282206703981501,6.68291810779209e-13,0.015617890220832749,4.884981308350689e-15,0.0
7.42,0.11282206703983316,6.196952673231948e-13,0.01561789022083407,4.6629367034256575e-15,0.0
7.44,0.11282206703984998,5.75026137816792e-13,0.015617890220835274,3.9968028886505635e-15,0.0
7.46,0.11282206703986562,5.331412394893319e-13,0.01561789022083644,5.10702591327572e-15,0.0
7.48,0.11282206703988006,4.945158865732324e-13,0.015617890220837486,4.884981308350689e-15,0.0
7.5,0.11282206703989348,4.586921120708355e-13,0.015617890220838494,4.440892098500626e-15,0.0
7.5200000000000005,0.11282206703990605,4.2544266720678787e-13,0.015617890220839434,4.6629367034256575e-15,0.0
7.54,0.11282206703991747,3.9453336431183327e-13,0.015617890220840236,4.440892098500626e-15,0.0
7.5600000000000005,0.11282206703992825,3.65898283893884e-13,0.015617890220841006,4.6629367034256575e-15,0.0
7.58,0.1128220670399382,3.392962993897796e-13,0.015617890220841781,4.884981308350689e-15,0.0
7.6000000000000005,0.11282206703994738,3.146788385421928e-13,0.015617890220842442,4.884981308350689e-15,0.0
7.62,0.11282206703995601,2.9196089990080054e-13,0.015617890220843063,4.440892098500626e-15,0.0
7.640000000000001,0.11282206703996384,2.706532914453774e-13,0.01561789022084364,4.6629367034256575e-15,0.0
7.66,0.11282206703997122,2.510214258677479e-13,0.015617890220844186,4.440892098500626e-15,0.0
7.68,0.11282206703997807,2.327721349004719e-13,0.015617890220844706,5.329070518200751e-15,0.0
7.7,0.11282206703998439,2.1586031573317402e-13,0.015617890220845171,5.10702591327572e-15,0.0
7.72,0.11282206703999031,2.0019402802162745e-13,0.015617890220845592,5.10702591327572e-15,0.0
7.74,0.11282206703999567,1.8573684257283674e-13,0.015617890220845984,4.440892098500626e-15,0.0
7.76,0.11282206704000078,1.7225110227059304e-13,0.015617890220846354,4.6629367034256575e-15,0.0
7.78,0.11282206704000536,1.5965354038804946e-13,0.01561789022084672,4.440892098500626e-15,0.0
7.8,0.11282206704000977,1.4818875293531875e-13,0.015617890220846994,4.440892098500626e-15,0.0
7.82,0.11282206704001385,1.3734152704003577e-13,0.015617890220847285,5.329070518200751e-15,0.0
7.84,0.11282206704001754,1.2748482824953553e-13,0.015617890220847563,4.218847493575595e-15,0.0
7.86,0.11282206704002101,1.182075271000116e-13,0.015617890220847816,5.329070518200751e-15,0.0
7.88,0.11282206704002418,1.0967268759820567e-13,0.015617890220848052,3.9968028886505635e-15,0.0
7.9,0.1128220670400272,1.0166173458614482e-13,0.015617890220848264,4.218847493575595e-15,0.0
7.92,0.11282206704002992,9.42267097681082e-14,0.015617890220848482,4.6629367034256575e-15,0.0
7.94,0.11282206704003253,8.743179791270705e-14,0.01561789022084869,4.884981308350689e-15,0.0
7.96,0.1128220670400349,8.106883220282413e-14,0.01561789022084886,5.10702591327572e-15,0.0
7.98,0.11282206704003703,7.510658761589184e-14,0.015617890220849027,4.6629367034256575e-15,0.0
8.0,0.11282206704003914,6.96803725830364e-14,0.015617890220849162,4.884981308350689e-15,0.0
8.02,0.1128220670400411,6.454038692371712e-14,0.015617890220849306,4.884981308350689e-15,0.0
8.040000000000001,0.11282206704004266,5.999888086360983e-14,0.015617890220849471,4.218847493575595e-15,0.0
8.06,0.1128220670400445,5.572625694227895e-14,0.015617890220849548,4.884981308350689e-15,0.0
8.08,0.11282206704004596,5.165139149720943e-14,0.01561789022084966,4.440892098500626e-15,0.0
8.1,0.11282206704004731,4.7772549804925303e-14,0.015617890220849756,4.884981308350689e-15,0.0
8.120000000000001,0.1128220670400487,4.420942778526893e-14,0.015617890220849888,5.10702591327572e-15,0.0
8.14,0.1128220670400498,4.1298561792579846e-14,0.015617890220849954,3.9968028886505635e-15,0.0
8.16,0.112822067040051,3.8012995529079774e-14,0.015617890220850023,4.6629367034256575e-15,0.0
8.18,0.11282206704005193,3.528774494832021e-14,0.015617890220850092,3.9968028886505635e-15,0.0
8.2,0.11282206704005276,3.282270288895717e-14,0.015617890220850202,3.9968028886505635e-15,0.0
8.22,0.11282206704005365,3.021714822804e-14,0.015617890220850271,4.218847493575595e-15,0.0
8.24,0.11282206704005457,2.8151092568151626e-14,0.015617890220850295,3.552713678800501e-15,0.0
8.26,0.11282206704005553,2.5987892393608547e-14,0.015617890220850403,5.773159728050814e-15,0.0
8.28,0.11282206704005623,2.4116125763029575e-14,0.015617890220850425,4.884981308350689e-15,0.0
8.3,0.11282206704005682,2.2488955142563327e-14,0.015617890220850467,4.884981308350689e-15,0.0
8.32,0.1128220670400575,2.076984417787031e-14,0.015617890220850547,5.329070518200751e-15,0.0
8.34,0.11282206704005807,1.93942084614207e-14,0.015617890220850575,5.551115123125783e-15,0.0
8.36,0.1128220670400584,1.786418235560916e-14,0.015617890220850588,3.9968028886505635e-15,0.0
8.38,0.11282206704005898,1.6566609195578508e-14,0.015617890220850666,4.218847493575595e-15,0.0
8.4,0.11282206704005948,1.540087501972209e-14,0.015617890220850679,4.440892098500626e-15,0.0
8.42,0.11282206704005987,1.4176160245682468e-14,0.015617890220850679,4.6629367034256575e-15,0.0
8.44,0.1128220670400604,1.3026038581109841e-14,0.01561789022085072,5.10702591327572e-15,0.0
8.46,0.11282206704006051,1.2427558981897844e-14,0.015617890220850748,3.1086244689504383e-15,0.0
8.48,0.11282206704006087,1.139192906673969e-14,0.015617890220850753,3.552713678800501e-15,0.0
8.5,0.11282206704006117,1.0354564428105558e-14,0.015617890220850831,3.552713678800501e-15,0.0
8.52,0.11282206704006163,9.705777848090237e-15,0.015617890220850875,5.551115123125783e-15,0.0
8.540000000000001,0.11282206704006192,8.965050923848139e-15,0.015617890220850856,5.329070518200751e-15,0.0
8.56,0.11282206704006213,8.265957363029486e-15,0.015617890220850875,5.551115123125783e-15,0.0
8.58,0.11282206704006234,7.729927808952652e-15,0.0156178902208509,5.329070518200751e-15,0.0
8.6,0.11282206704006262,7.121039868884793e-15,0.015617890220850883,5.551115123125783e-15,0.0
8.620000000000001,0.11282206704006283,6.63878674256324e-15,0.015617890220850921,5.551115123125783e-15,0.0
8.64,0.112822067040063,6.144390551909851e-15,0.015617890220850935,5.995204332975845e-15,0.0
8.66,0.11282206704006317,5.629177679544739e-15,0.01561789022085095,5.329070518200751e-15,0.0
8.68,0.11282206704006337,5.216313492262259e-15,0.015617890220850958,5.329070518200751e-15,0.0
8.700000000000001,0.11282206704006342,4.757864496441322e-15,0.01561789022085099,5.995204332975845e-15,0.0
8.72,0.11282206704006358,4.494668526255909e-15,0.015617890220850982,5.329070518200751e-15,0.0
8.74,0.11282206704006373,3.976942538262541e-15,0.015617890220850977,5.329070518200751e-15,0.0
8.76,0.11282206704006392,3.763299024758364e-15,0.01561789022085099,5.773159728050814e-15,0.0
8.78,0.11282206704006396,3.5510070470915186e-15,0.015617890220851006,5.329070518200751e-15,0.0
8.8,0.11282206704006412,3.289124656013098e-15,0.01561789022085101,5.551115123125783e-15,0.0
8.82,0.11282206704006419,3.223195611926742e-15,0.015617890220851005,5.995204332975845e-15,0.0
8.84,0.11282206704006419,3.021256258827341e-15,0.015617890220851038,5.551115123125783e-15,0.0
8.86,0.11282206704006431,2.8210426186455e-15,0.015617890220851064,4.884981308350689e-15,0.0
8.88,0.11282206704006442,3.1345184553851627e-15,0.015617890220851032,5.995204332975845e-15,0.0
8.9,0.11282206704006448,2.970940044950199e-15,0.01561789022085104,5.773159728050814e-15,0.0
8.92,0.11282206704006456,2.7846557225516757e-15,0.015617890220851041,5.329070518200751e-15,0.0
8.94,0.11282206704006467,2.8658569425899875e-15,0.015617890220851048,5.551115123125783e-15,0.0
8.96,0.11282206704006464,2.8452565413735747e-15,0.015617890220851093,5.551115123125783e-15,0.0
8.98,0.11282206704006478,2.8837506274420525e-15,0.01561789022085106,5.551115123125783e-15,0.0
9.0,0.11282206704006481,3.0026052670805825e-15,0.015617890220851062,5.773159728050814e-15,0.0
9.02,0.11282206704006484,2.864511032394119e-15,0.015617890220851097,5.773159728050814e-15,0.0
9.040000000000001,0.11282206704006495,2.826399096589605e-15,0.015617890220851074,5.551115123125783e-15,0.0
9.06,0.11282206704006487,2.718542470537555e-15,0.015617890220851095,5.329070518200751e-15,0.0
9.08,0.11282206704006495,2.785965902418752e-15,0.015617890220851065,5.551115123125783e-15,0.0
9.1,0.11282206704006499,3.165870343657672e-15,0.015617890220851088,6.217248937900877e-15,0.0
9.120000000000001,0.112822067040065,3.00454106039183e-15,0.015617890220851067,5.995204332975845e-15,0.0
9.14,0.11282206704006512,3.0340313594834356e-15,0.015617890220851109,5.995204332975845e-15,0.0
9.16,0.11282206704006503,2.7807617319908214e-15,0.015617890220851076,5.329070518200751e-15,0.0
9.18,0.11282206704006512,2.931682674400804e-15,0.015617890220851109,5.773159728050814e-15,0.0
9.200000000000001,0.11282206704006506,2.556982403589814e-15,0.015617890220851074,5.10702591327572e-15,0.0
9.22,0.11282206704006517,2.723515857283588e-15,0.015617890220851065,5.329070518200751e-15,0.0
9.24,0.11282206704006523,3.0947466811426235e-15,0.015617890220851123,6.217248937900877e-15,0.0
9.26,0.11282206704006523,2.652392194768538e-15,0.015617890220851078,5.10702591327572e-15,0.0
9.28,0.1128220670400652,3.1537272793258353e-15,0.015617890220851097,6.217248937900877e-15,0.0
9.3,0.11282206704006519,2.617697725249002e-15,0.015617890220851093,5.10702591327572e-15,0.0
9.32,0.11282206704006525,2.7009644520958886e-15,0.015617890220851069,5.329070518200751e-15,0.0
9.34,0.11282206704006519,2.8328034362701268e-15,0.015617890220851121,5.551115123125783e-15,0.0
9.36,0.11282206704006528,2.9524993561125257e-15,0.0156178902208511,5.773159728050814e-15,0.0
9.38,0.11282206704006525,3.1502578323738817e-15,0.015617890220851088,6.217248937900877e-15,0.0
9.4,0.11282206704006523,2.9108659926890827e-15,0.015617890220851121,5.773159728050814e-15,0.0
9.42,0.11282206704006525,2.8258645423662188e-15,0.015617890220851088,5.551115123125783e-15,0.0
9.44,0.11282206704006534,2.988928549108039e-15,0.015617890220851138,5.773159728050814e-15,0.0
9.46,0.11282206704006517,2.621167172200955e-15,0.015617890220851109,5.10702591327572e-15,0.0
9.48,0.11282206704006545,2.949029909160572e-15,0.015617890220851097,5.773159728050814e-15,0.0
9.5,0.11282206704006534,2.784231178942775e-15,0.015617890220851105,5.551115123125783e-15,0.0
9.52,0.11282206704006528,3.025357742103552e-15,0.015617890220851104,5.995204332975845e-15,0.0
9.540000000000001,0.11282206704006538,2.9993368899639e-15,0.015617890220851091,5.773159728050814e-15,0.0
9.56,0.11282206704006532,2.468511506314996e-15,0.015617890220851078,4.884981308350689e-15,0.0
9.58,0.11282206704006535,2.8674979057896625e-15,0.015617890220851102,5.551115123125783e-15,0.0
9.6,0.11282206704006525,2.5517782331618832e-15,0.015617890220851095,5.10702591327572e-15,0.0
9.620000000000001,0.11282206704006516,2.6211671722009555e-15,0.015617890220851097,5.10702591327572e-15,0.0
9.64,0.11282206704006525,2.6281060661048627e-15,0.015617890220851102,5.10702591327572e-15,0.0
9.66,0.1128220670400652,2.4182045255116687e-15,0.015617890220851093,4.6629367034256575e-15,0.0
9.68,0.11282206704006545,3.434752482434078e-15,0.015617890220851137,6.661338147750939e-15,0.0
9.700000000000001,0.11282206704006545,3.049643870767227e-15,0.015617890220851095,6.217248937900877e-15,0.0
9.72,0.11282206704006534,3.0062757838678067e-15,0.015617890220851102,5.995204332975845e-15,0.0
9.74,0.11282206704006542,3.2300551122688144e-15,0.015617890220851078,6.217248937900877e-15,0.0
9.76,0.11282206704006545,3.321995456495586e-15,0.015617890220851128,6.661338147750939e-15,0.0
9.78,0.11282206704006528,2.7599450502790997e-15,0.015617890220851109,5.329070518200751e-15,0.0
9.8,0.1128220670400653,2.6211671722009555e-15,0.0156178902208511,5.10702591327572e-15,0.0
9.82,0.11282206704006537,2.810252031082428e-15,0.015617890220851095,5.329070518200751e-15,0.0
9.84,0.1128220670400654,2.8917840344533374e-15,0.015617890220851078,5.773159728050814e-15,0.0
9.86,0.1128220670400655,3.1086244689504383e-15,0.0156178902208511,6.217248937900877e-15,0.0
9.88,0.11282206704006521,2.1701390684469857e-15,0.015617890220851109,4.218847493575595e-15,0.0
9.9,0.11282206704006528,2.34708086299662e-15,0.015617890220851104,4.6629367034256575e-15,0.0
9.92,0.1128220670400653,2.416469802035692e-15,0.015617890220851091,4.6629367034256575e-15,0.0
9.94,0.1128220670400655,3.3965885659625883e-15,0.015617890220851124,6.661338147750939e-15,0.0
9.96,0.11282206704006553,3.3549552025391453e-15,0.015617890220851152,6.661338147750939e-15,0.0
9.98,0.11282206704006548,3.3115871156397243e-15,0.01561789022085115,6.439293542825908e-15,0.0
10.0,0.11282206704006548,3.3237301799715616e-15,0.015617890220851133,6.439293542825908e-15,0.0
10.02,0.11282206704006553,3.2994440513078867e-15,0.015617890220851137,6.439293542825908e-15,0.0
10.040000000000001,0.1128220670400655,3.389649672058681e-15,0.015617890220851124,6.661338147750939e-15,0.0
10.06,0.1128220670400655,3.5769998074641754e-15,0.015617890220851152,7.105427357601002e-15,0.0
10.08,0.11282206704006552,3.2942398808799563e-15,0.015617890220851133,6.439293542825908e-15,0.0
10.1,0.1128220670400655,3.275157922644212e-15,0.015617890220851149,6.439293542825908e-15,0.0
10.120000000000001,0.11282206704006545,3.5180192092809648e-15,0.015617890220851144,6.8833827526759706e-15,0.0
10.14,0.1128220670400655,3.3029134982598403e-15,0.015617890220851163,6.439293542825908e-15,0.0
10.16,0.1128220670400655,3.2855662635000722e-15,0.015617890220851166,6.439293542825908e-15,0.0
10.18,0.11282206704006556,3.497202527569243e-15,0.015617890220851124,6.8833827526759706e-15,0.0
10.200000000000001,0.11282206704006552,3.1970953662252555e-15,0.015617890220851124,6.217248937900877e-15,0.0
10.22,0.11282206704006553,3.363628819919029e-15,0.015617890220851124,6.661338147750939e-15,0.0
10.24,0.11282206704006553,3.5561831257524545e-15,0.01561789022085112,7.105427357601002e-15,0.0
10.26,0.11282206704006548,3.3618940964430518e-15,0.01561789022085113,6.661338147750939e-15,0.0
10.28,0.11282206704006545,3.0878077872387162e-15,0.015617890220851161,5.995204332975845e-15,0.0
10.3,0.11282206704006556,3.5440400614206165e-15,0.015617890220851138,7.105427357601002e-15,0.0
10.32,0.11282206704006548,3.398323289438565e-15,0.01561789022085113,6.661338147750939e-15,0.0
10.34,0.11282206704006553,3.2075037070811167e-15,0.015617890220851138,6.217248937900877e-15,0.0
10.36,0.11282206704006559,3.3549552025391453e-15,0.01561789022085112,6.661338147750939e-15,0.0
10.38,0.11282206704006545,3.1780134079895102e-15,0.015617890220851152,6.217248937900877e-15,0.0
10.4,0.11282206704006553,3.4312830354821244e-15,0.015617890220851116,6.661338147750939e-15,0.0
10.42,0.11282206704006553,3.4746511223815446e-15,0.01561789022085115,6.8833827526759706e-15,0.0
10.44,0.11282206704006545,3.3497510321112137e-15,0.015617890220851147,6.661338147750939e-15,0.0
10.46,0.11282206704006555,3.3324037973514464e-15,0.015617890220851124,6.439293542825908e-15,0.0
10.48,0.11282206704006546,3.349751032111214e-15,0.01561789022085113,6.661338147750939e-15,0.0
10.5,0.1128220670400655,3.157196726277788e-15,0.01561789022085115,6.217248937900877e-15,0.0
10.52,0.11282206704006555,3.644654023027271e-15,0.015617890220851123,7.105427357601002e-15,0.0
10.540000000000001,0.11282206704006553,3.4625080580497074e-15,0.015617890220851138,6.8833827526759706e-15,0.0
10.56,0.11282206704006557,3.4746511223815446e-15,0.015617890220851131,6.8833827526759706e-15,0.0
10.58,0.11282206704006549,3.318526009543632e-15,0.01561789022085113,6.661338147750939e-15,0.0
10.6,0.11282206704006553,3.3428121382073077e-15,0.015617890220851123,6.661338147750939e-15,0.0
10.620000000000001,0.11282206704006545,2.995867443011946e-15,0.015617890220851095,5.995204332975845e-15,0.0
10.64,0.11282206704006556,3.181482854941464e-15,0.01561789022085112,6.217248937900877e-15,0.0
10.66,0.11282206704006553,3.573530360512222e-15,0.01561789022085115,7.105427357601002e-15,0.0
10.68,0.11282206704006556,3.150257832373881e-15,0.015617890220851138,6.217248937900877e-15,0.0
10.700000000000001,0.1128220670400655,3.566591466608315e-15,0.01561789022085115,7.105427357601002e-15,0.0
10.72,0.11282206704006549,3.0756647229068794e-15,0.015617890220851124,6.217248937900877e-15,0.0
10.74,0.11282206704006556,3.146788385421928e-15,0.015617890220851088,6.217248937900877e-15,0.0
10.76,0.1128220670400655,3.264749581788351e-15,0.015617890220851124,6.439293542825908e-15,0.0
10.78,0.11282206704006553,3.4382219293860313e-15,0.01561789022085113,6.8833827526759706e-15,0.0
10.8,0.11282206704006552,3.58567342484406e-15,0.015617890220851126,7.105427357601002e-15,0.0
10.82,0.11282206704006548,3.250871793980536e-15,0.015617890220851081,6.439293542825908e-15,0.0
10.84,0.1128220670400655,3.257810687884443e-15,0.015617890220851116,6.439293542825908e-15,0.0
10.86,0.11282206704006553,3.354955202539145e-15,0.015617890220851152,6.661338147750939e-15,0.0
10.88,0.11282206704006534,2.968111867396317e-15,0.015617890220851124,5.773159728050814e-15,0.0
10.9,0.11282206704006559,3.467712228477637e-15,0.015617890220851131,6.8833827526759706e-15,0.0
10.92,0.1128220670400655,3.1745439610375566e-15,0.015617890220851116,6.217248937900877e-15,0.0
10.94,0.11282206704006545,3.3931191190106347e-15,0.015617890220851145,6.661338147750939e-15,0.0
10.96,0.11282206704006556,3.42781358853017e-15,0.015617890220851163,6.661338147750939e-15,0.0
10.98,0.11282206704006548,2.947295185684595e-15,0.015617890220851097,5.773159728050814e-15,0.0
11.0,0.1128220670400655,3.223116218364908e-15,0.01561789022085112,6.439293542825908e-15,0.0
11.02,0.11282206704006542,2.919539610068966e-15,0.015617890220851088,5.773159728050814e-15,0.0
11.040000000000001,0.11282206704006534,3.0097452308197603e-15,0.015617890220851102,5.773159728050814e-15,0.0
11.06,0.11282206704006534,3.051378594243204e-15,0.015617890220851105,5.995204332975845e-15,0.0
11.08,0.11282206704006534,2.8206603719382883e-15,0.01561789022085111,5.551115123125783e-15,0.0
11.1,0.11282206704006557,3.845881946240581e-15,0.01561789022085115,7.549516567451064e-15,0.0
11.120000000000001,0.11282206704006559,3.4416913763379853e-15,0.01561789022085112,6.661338147750939e-15,0.0
11.14,0.11282206704006548,3.4347524824340777e-15,0.01561789022085115,6.8833827526759706e-15,0.0
11.16,0.11282206704006553,3.596081765699921e-15,0.01561789022085113,7.105427357601002e-15,0.0
11.18,0.11282206704006555,3.7209818559702504e-15,0.015617890220851138,7.327471962526033e-15,0.0
11.200000000000001,0.11282206704006537,3.0878077872387166e-15,0.015617890220851102,6.217248937900877e-15,0.0
11.22,0.11282206704006542,3.00454106039183e-15,0.015617890220851114,5.773159728050814e-15,0.0
11.24,0.11282206704006548,3.2508717939805365e-15,0.015617890220851116,6.439293542825908e-15,0.0
11.26,0.1128220670400655,3.2057689836051395e-15,0.015617890220851102,6.217248937900877e-15,0.0
11.28,0.11282206704006563,3.433017758958101e-15,0.015617890220851131,6.661338147750939e-15,0.0
11.3,0.11282206704006528,2.4442253776513208e-15,0.015617890220851105,4.884981308350689e-15,0.0
11.32,0.11282206704006537,2.681882493860144e-15,0.015617890220851102,5.329070518200751e-15,0.0
11.34,0.1128220670400654,2.7183116868556555e-15,0.015617890220851081,5.329070518200751e-15,0.0
11.36,0.11282206704006559,3.743533261157949e-15,0.015617890220851147,7.327471962526033e-15,0.0
11.38,0.11282206704006559,3.635980405647387e-15,0.015617890220851131,7.105427357601002e-15,0.0
11.4,0.11282206704006555,3.71057351511439e-15,0.015617890220851138,7.327471962526033e-15,0.0
11.42,0.11282206704006553,3.656797087359109e-15,0.015617890220851149,7.105427357601002e-15,0.0
11.44,0.11282206704006557,3.644654023027272e-15,0.015617890220851147,7.105427357601002e-15,0.0
11.46,0.11282206704006553,3.663735981263016e-15,0.015617890220851147,7.105427357601002e-15,0.0
11.48,0.11282206704006559,3.8077180297690916e-15,0.015617890220851135,7.549516567451064e-15,0.0
11.5,0.11282206704006562,3.630776235219457e-15,0.01561789022085115,7.105427357601002e-15,0.0
11.52,0.11282206704006559,3.611694276983712e-15,0.015617890220851116,7.105427357601002e-15,0.0
11.540000000000001,0.11282206704006555,3.78690134805737e-15,0.015617890220851138,7.549516567451064e-15,0.0
11.56,0.11282206704006555,3.596081765699921e-15,0.015617890220851135,7.105427357601002e-15,0.0
11.58,0.11282206704006557,3.6307762352194565e-15,0.015617890220851138,7.105427357601002e-15,0.0
11.6,0.11282206704006568,3.828534711480813e-15,0.015617890220851128,7.549516567451064e-15,0.0
11.620000000000001,0.1128220670400656,3.5648567431323386e-15,0.015617890220851135,7.105427357601002e-15,0.0
11.64,0.11282206704006562,3.691491556878645e-15,0.015617890220851102,7.327471962526033e-15,0.0
11.66,0.11282206704006559,3.8163916471489764e-15,0.015617890220851137,7.549516567451064e-15,0.0
11.68,0.11282206704006548,3.5943470422239435e-15,0.015617890220851147,7.105427357601002e-15,0.0
11.700000000000001,0.11282206704006557,3.398323289438565e-15,0.015617890220851109,6.661338147750939e-15,0.0
11.72,0.11282206704006559,3.809452753245069e-15,0.015617890220851123,7.549516567451064e-15,0.0
11.74,0.11282206704006556,3.727920749874158e-15,0.015617890220851138,7.327471962526033e-15,0.0
11.76,0.11282206704006562,3.490263633665335e-15,0.015617890220851117,6.8833827526759706e-15,0.0
11.78,0.11282206704006564,3.71577768554232e-15,0.01561789022085113,7.327471962526033e-15,0.0
11.8,0.11282206704006553,3.5214886562329184e-15,0.015617890220851138,6.8833827526759706e-15,0.0
11.82,0.11282206704006559,3.677613769070831e-15,0.015617890220851137,7.105427357601002e-15,0.0
11.84,0.11282206704006563,3.7244513029222064e-15,0.015617890220851109,7.327471962526033e-15,0.0
11.86,0.11282206704006553,3.637715129123365e-15,0.015617890220851166,7.105427357601002e-15,0.0
11.88,0.11282206704006563,3.613429000459689e-15,0.015617890220851116,7.105427357601002e-15,0.0
11.9,0.11282206704006553,3.6446540230272725e-15,0.015617890220851123,7.105427357601002e-15,0.0
11.92,0.11282206704006557,3.58567342484406e-15,0.015617890220851105,7.105427357601002e-15,0.0
11.94,0.1128220670400656,3.904862544423793e-15,0.015617890220851137,7.771561172376096e-15,0.0
11.96,0.11282206704006559,3.837208328860697e-15,0.01561789022085115,7.549516567451064e-15,0.0
11.98,0.11282206704006563,3.842412499288628e-15,0.015617890220851133,7.549516567451064e-15,0.0
12.0,0.11282206704006553,3.563122019656362e-15,0.015617890220851131,7.105427357601002e-15,0.0
12.02,0.11282206704006562,3.5475095083725705e-15,0.015617890220851102,7.105427357601002e-15,0.0
12.040000000000001,0.11282206704006553,3.361894096443052e-15,0.015617890220851123,6.661338147750939e-15,0.0
12.06,0.11282206704006562,3.4382219293860317e-15,0.015617890220851116,6.661338147750939e-15,0.0
12.08,0.11282206704006564,3.892719480091954e-15,0.015617890220851131,7.771561172376096e-15,0.0
12.1,0.11282206704006562,3.4711816754295914e-15,0.01561789022085113,6.8833827526759706e-15,0.0
12.120000000000001,0.11282206704006557,3.866698627952303e-15,0.01561789022085113,7.771561172376096e-15,0.0
12.14,0.11282206704006552,3.3081176686877715e-15,0.015617890220851149,6.439293542825908e-15,0.0
12.16,0.11282206704006564,3.4035274598664955e-15,0.015617890220851114,6.661338147750939e-15,0.0
12.18,0.11282206704006559,3.594347042223944e-15,0.015617890220851105,7.105427357601002e-15,0.0
12.200000000000001,0.11282206704006559,3.767819389821625e-15,0.015617890220851147,7.549516567451064e-15,0.0
12.22,0.11282206704006559,3.878841692284141e-15,0.01561789022085115,7.549516567451064e-15,0.0
12.24,0.11282206704006557,3.6099595535077356e-15,0.01561789022085113,7.105427357601002e-15,0.0
12.26,0.11282206704006557,3.592612318747966e-15,0.01561789022085112,7.105427357601002e-15,0.0
12.280000000000001,0.11282206704006562,3.701899897734506e-15,0.015617890220851124,7.327471962526033e-15,0.0
12.3,0.11282206704006548,3.250871793980536e-15,0.01561789022085115,6.439293542825908e-15,0.0
12.32,0.11282206704006568,3.7105735151143896e-15,0.015617890220851109,7.327471962526033e-15,0.0
12.34,0.11282206704006559,3.5509789553245237e-15,0.01561789022085112,7.105427357601002e-15,0.0
12.36,0.11282206704006548,3.694961003830599e-15,0.015617890220851116,7.327471962526033e-15,0.0
12.38,0.11282206704006559,3.635980405647388e-15,0.015617890220851164,7.105427357601002e-15,0.0
12.4,0.1128220670400656,3.2005648131772095e-15,0.015617890220851116,6.217248937900877e-15,0.0
12.42,0.1128220670400656,3.4746511223815446e-15,0.015617890220851149,6.8833827526759706e-15,0.0
12.44,0.11282206704006549,3.1901564723213482e-15,0.015617890220851133,6.217248937900877e-15,0.0
12.46,0.11282206704006544,3.1728092375615794e-15,0.015617890220851149,6.217248937900877e-15,0.0
12.48,0.1128220670400654,3.283831540024096e-15,0.015617890220851135,6.439293542825908e-15,0.0
12.5,0.11282206704006545,3.046174423815273e-15,0.015617890220851091,5.995204332975845e-15,0.0
12.52,0.11282206704006566,4.078334892021473e-15,0.015617890220851152,7.993605777301127e-15,0.0
12.540000000000001,0.11282206704006562,3.688022109926692e-15,0.015617890220851116,7.327471962526033e-15,0.0
12.56,0.1128220670400655,3.760880495917717e-15,0.015617890220851142,7.549516567451064e-15,0.0
12.58,0.11282206704006562,3.908331991375745e-15,0.015617890220851152,7.771561172376096e-15,0.0
12.6,0.1128220670400656,3.94996535479919e-15,0.015617890220851166,7.771561172376096e-15,0.0
12.620000000000001,0.11282206704006545,3.2959746043559343e-15,0.015617890220851137,6.439293542825908e-15,0.0
12.64,0.11282206704006545,3.282096816548119e-15,0.015617890220851152,6.439293542825908e-15,0.0
12.66,0.11282206704006556,3.4416913763379845e-15,0.01561789022085113,6.8833827526759706e-15,0.0
12.68,0.11282206704006559,3.4590386110977533e-15,0.01561789022085115,6.8833827526759706e-15,0.0
12.700000000000001,0.1128220670400657,3.66720542821497e-15,0.015617890220851123,7.327471962526033e-15,0.0
12.72,0.11282206704006538,2.6732088764802597e-15,0.015617890220851074,5.329070518200751e-15,0.0
12.74,0.11282206704006542,2.921274333544944e-15,0.0156178902208511,5.773159728050814e-15,0.0
12.76,0.11282206704006544,2.9854591021560854e-15,0.015617890220851149,5.773159728050814e-15,0.0
12.780000000000001,0.11282206704006563,3.94996535479919e-15,0.015617890220851137,7.771561172376096e-15,0.0
12.8,0.11282206704006564,3.858025010572418e-15,0.01561789022085113,7.549516567451064e-15,0.0
12.82,0.11282206704006559,3.910066714851723e-15,0.015617890220851147,7.771561172376096e-15,0.0
12.84,0.11282206704006559,3.8649639044763254e-15,0.015617890220851149,7.771561172376096e-15,0.0
12.86,0.11282206704006564,3.915270885279654e-15,0.015617890220851137,7.771561172376096e-15,0.0
12.88,0.11282206704006562,3.958638972179074e-15,0.015617890220851145,7.771561172376096e-15,0.0
12.9,0.11282206704006562,4.078334892021474e-15,0.01561789022085113,7.993605777301127e-15,0.0
12.92,0.11282206704006564,3.95516952522712e-15,0.015617890220851116,7.771561172376096e-15,0.0
12.94,0.11282206704006562,3.837208328860697e-15,0.01561789022085113,7.549516567451064e-15,0.0
12.96,0.11282206704006557,4.064457104213658e-15,0.01561789022085115,7.993605777301127e-15,0.0
12.98,0.11282206704006564,3.8632291810003494e-15,0.015617890220851144,7.771561172376096e-15,0.0
13.0,0.11282206704006564,3.87884169228414e-15,0.015617890220851145,7.549516567451064e-15,0.0
13.02,0.1128220670400657,4.1043557441611256e-15,0.015617890220851131,8.215650382226158e-15,0.0
13.040000000000001,0.11282206704006566,3.773023560249556e-15,0.015617890220851137,7.549516567451064e-15,0.0
13.06,0.11282206704006564,3.96557786608298e-15,0.015617890220851145,7.771561172376096e-15,0.0
13.08,0.11282206704006564,4.1043557441611256e-15,0.015617890220851145,7.993605777301127e-15,0.0
13.1,0.11282206704006555,3.929148673087469e-15,0.015617890220851142,7.771561172376096e-15,0.0
13.120000000000001,0.11282206704006559,3.649858193455203e-15,0.015617890220851123,7.327471962526033e-15,0.0
13.14,0.11282206704006564,4.11302936154101e-15,0.015617890220851149,7.993605777301127e-15,0.0
13.16,0.11282206704006566,4.060987657261706e-15,0.015617890220851133,7.993605777301127e-15,0.0
13.18,0.11282206704006564,3.85802501057242e-15,0.015617890220851133,7.549516567451064e-15,0.0
13.200000000000001,0.1128220670400657,3.9517000782751666e-15,0.015617890220851137,7.771561172376096e-15,0.0
13.22,0.11282206704006559,3.858025010572418e-15,0.015617890220851147,7.549516567451064e-15,0.0
13.24,0.11282206704006567,3.99333344169861e-15,0.015617890220851131,7.993605777301127e-15,0.0
13.26,0.11282206704006567,4.00374178255447e-15,0.015617890220851131,7.993605777301127e-15,0.0
13.280000000000001,0.11282206704006562,3.9170056087556304e-15,0.01561789022085113,7.771561172376096e-15,0.0
13.3,0.11282206704006567,3.766084666345648e-15,0.015617890220851102,7.549516567451064e-15,0.0
13.32,0.11282206704006556,3.91700560875563e-15,0.015617890220851163,7.771561172376096e-15,0.0
13.34,0.11282206704006564,3.8823111392360935e-15,0.015617890220851144,7.771561172376096e-15,0.0
13.36,0.11282206704006566,4.137315490204685e-15,0.01561789022085115,7.993605777301127e-15,0.0
13.38,0.11282206704006564,4.104355744161125e-15,0.015617890220851149,7.993605777301127e-15,0.0
13.4,0.11282206704006568,4.168540512772268e-15,0.01561789022085115,8.215650382226158e-15,0.0
13.42,0.11282206704006562,3.8077180297690916e-15,0.015617890220851137,7.549516567451064e-15,0.0
13.44,0.11282206704006567,3.87884169228414e-15,0.015617890220851142,7.771561172376096e-15,0.0
13.46,0.11282206704006556,3.684552662974738e-15,0.01561789022085115,7.105427357601002e-15,0.0
13.48,0.11282206704006567,3.7279207498741584e-15,0.015617890220851128,7.327471962526033e-15,0.0
13.5,0.11282206704006567,4.0696612746415894e-15,0.015617890220851145,7.993605777301127e-15,0.0
13.52,0.11282206704006564,3.7921055184853e-15,0.015617890220851137,7.549516567451064e-15,0.0
13.540000000000001,0.11282206704006567,4.121702978920894e-15,0.015617890220851145,8.215650382226158e-15,0.0
13.56,0.11282206704006562,3.601285936127852e-15,0.015617890220851133,7.105427357601002e-15,0.0
13.58,0.11282206704006568,3.66200125778704e-15,0.01561789022085112,7.327471962526033e-15,0.0
13.6,0.11282206704006562,3.910066714851723e-15,0.015617890220851164,7.771561172376096e-15,0.0
13.620000000000001,0.11282206704006562,4.0419056990259605e-15,0.015617890220851152,7.993605777301127e-15,0.0
13.64,0.11282206704006559,4.1043557441611256e-15,0.01561789022085115,8.215650382226158e-15,0.0
13.66,0.11282206704006562,3.812922200197022e-15,0.015617890220851124,7.549516567451064e-15,0.0
13.68,0.1128220670400656,3.821595817576905e-15,0.015617890220851133,7.549516567451064e-15,0.0
13.700000000000001,0.11282206704006568,3.984659824318726e-15,0.015617890220851131,7.993605777301127e-15,0.0
13.72,0.11282206704006553,3.634245682171412e-15,0.01561789022085114,7.105427357601002e-15,0.0
13.74,0.11282206704006574,3.9707820365109114e-15,0.015617890220851137,7.771561172376096e-15,0.0
13.76,0.11282206704006567,3.74873743158588e-15,0.015617890220851124,7.549516567451064e-15,0.0
13.780000000000001,0.11282206704006563,4.057518210309752e-15,0.015617890220851135,7.993605777301127e-15,0.0
13.8,0.11282206704006567,4.069661274641589e-15,0.01561789022085113,7.993605777301127e-15,0.0
13.82,0.11282206704006566,3.526692826660849e-15,0.015617890220851105,6.8833827526759706e-15,0.0
13.84,0.11282206704006567,3.90139309747184e-15,0.015617890220851131,7.771561172376096e-15,0.0
13.86,0.11282206704006556,3.514549762329011e-15,0.015617890220851135,6.8833827526759706e-15,0.0
13.88,0.11282206704006548,3.5457747848965937e-15,0.01561789022085113,7.105427357601002e-15,0.0
13.9,0.11282206704006548,3.611694276983712e-15,0.015617890220851116,7.105427357601002e-15,0.0
13.92,0.1128220670400655,3.3480163086352377e-15,0.01561789022085115,6.661338147750939e-15,0.0
13.94,0.11282206704006573,4.302114220422481e-15,0.01561789022085118,8.43769498715119e-15,0.0
13.96,0.11282206704006571,4.047109869453891e-15,0.015617890220851116,7.993605777301127e-15,0.0
13.98,0.11282206704006562,4.083539062449404e-15,0.015617890220851149,7.993605777301127e-15,0.0
14.0,0.11282206704006568,4.206704429243757e-15,0.01561789022085113,8.43769498715119e-15,0.0
14.02,0.11282206704006573,4.270889197854898e-15,0.015617890220851178,8.43769498715119e-15,0.0
14.040000000000001,0.1128220670400655,3.760880495917718e-15,0.015617890220851131,7.327471962526033e-15,0.0
14.06,0.1128220670400655,3.747002708109904e-15,0.015617890220851142,7.549516567451064e-15,0.0
14.08,0.11282206704006562,3.821595817576905e-15,0.015617890220851116,7.549516567451064e-15,0.0
14.1,0.11282206704006567,3.8354736053847205e-15,0.015617890220851128,7.549516567451064e-15,0.0
14.120000000000001,0.1128220670400657,4.054048763357798e-15,0.015617890220851142,7.993605777301127e-15,0.0
14.14,0.1128220670400655,3.1832175784174406e-15,0.015617890220851145,6.217248937900877e-15,0.0
14.16,0.11282206704006553,3.337607967779377e-15,0.015617890220851133,6.661338147750939e-15,0.0
14.18,0.1128220670400655,3.3653635433950058e-15,0.015617890220851116,6.661338147750939e-15,0.0
14.200000000000001,0.1128220670400657,4.378442053365461e-15,0.015617890220851157,8.659739592076221e-15,0.0
14.22,0.11282206704006573,4.333339242990063e-15,0.015617890220851189,8.43769498715119e-15,0.0
14.24,0.11282206704006567,4.279562815234782e-15,0.015617890220851194,8.43769498715119e-15,0.0
14.26,0.11282206704006567,4.295175326518574e-15,0.015617890220851185,8.43769498715119e-15,0.0
14.280000000000001,0.1128220670400657,4.288236432614667e-15,0.015617890220851192,8.43769498715119e-15,0.0
14.3,0.1128220670400657,4.3298697960381105e-15,0.01561789022085119,8.43769498715119e-15,0.0
14.32,0.1128220670400657,4.489464355827976e-15,0.015617890220851192,8.881784197001252e-15,0.0
14.34,0.11282206704006571,4.28650170913869e-15,0.015617890220851137,8.43769498715119e-15,0.0
14.36,0.1128220670400657,4.229255834431456e-15,0.015617890220851156,8.43769498715119e-15,0.0
14.38,0.11282206704006562,4.444361545452579e-15,0.015617890220851175,8.881784197001252e-15,0.0
14.4,0.1128220670400657,4.24313362223927e-15,0.015617890220851192,8.43769498715119e-15,0.0
14.42,0.1128220670400657,4.187622471008012e-15,0.015617890220851157,8.43769498715119e-15,0.0
14.44,0.11282206704006577,4.466912950640278e-15,0.015617890220851171,8.881784197001252e-15,0.0
14.46,0.1128220670400657,4.121702978920894e-15,0.015617890220851147,8.215650382226158e-15,0.0
14.48,0.11282206704006573,4.206704429243757e-15,0.015617890220851157,8.215650382226158e-15,0.0
14.5,0.11282206704006571,4.3767073298894835e-15,0.015617890220851164,8.659739592076221e-15,0.0
14.52,0.11282206704006564,4.211908599671688e-15,0.015617890220851116,8.43769498715119e-15,0.0
14.540000000000001,0.11282206704006568,3.974251483462866e-15,0.015617890220851133,7.993605777301127e-15,0.0
14.56,0.11282206704006573,4.380176776841438e-15,0.015617890220851173,8.659739592076221e-15,0.0
14.58,0.11282206704006567,4.333339242990064e-15,0.015617890220851147,8.659739592076221e-15,0.0
14.6,0.1128220670400657,4.100886297209173e-15,0.015617890220851142,7.993605777301127e-15,0.0
14.620000000000001,0.11282206704006575,4.322930902134203e-15,0.015617890220851171,8.43769498715119e-15,0.0
14.64,0.11282206704006562,4.1772141301521515e-15,0.01561789022085113,8.215650382226158e-15,0.0
14.66,0.1128220670400657,4.283032262186737e-15,0.015617890220851192,8.43769498715119e-15,0.0
14.68,0.11282206704006575,4.392319841173275e-15,0.015617890220851176,8.659739592076221e-15,0.0
14.700000000000001,0.11282206704006564,4.2032349822918036e-15,0.015617890220851116,8.215650382226158e-15,0.0
14.72,0.11282206704006574,4.11302936154101e-15,0.01561789022085112,8.215650382226158e-15,0.0
14.74,0.11282206704006564,4.222316940527549e-15,0.015617890220851133,8.43769498715119e-15,0.0
14.76,0.11282206704006568,4.137315490204685e-15,0.01561789022085115,7.993605777301127e-15,0.0
14.780000000000001,0.1128220670400657,4.472117121068209e-15,0.01561789022085118,8.881784197001252e-15,0.0
14.8,0.11282206704006571,4.36282954208167e-15,0.015617890220851204,8.43769498715119e-15,0.0
14.82,0.11282206704006575,4.485994908876022e-15,0.015617890220851168,8.881784197001252e-15,0.0
14.84,0.11282206704006567,4.073130721593542e-15,0.015617890220851137,7.993605777301127e-15,0.0
14.86,0.11282206704006575,4.191091917959965e-15,0.015617890220851137,8.215650382226158e-15,0.0
14.88,0.11282206704006562,3.979455653890795e-15,0.015617890220851135,7.993605777301127e-15,0.0
14.9,0.11282206704006575,4.0800696154974495e-15,0.015617890220851137,7.993605777301127e-15,0.0
14.92,0.11282206704006574,4.477321291496138e-15,0.01561789022085115,8.881784197001252e-15,0.0
14.94,0.11282206704006573,4.028027911218145e-15,0.015617890220851164,7.993605777301127e-15,0.0
14.96,0.11282206704006575,4.475586568020162e-15,0.01561789022085119,8.881784197001252e-15,0.0
14.98,0.11282206704006566,3.918740332231607e-15,0.01561789022085113,7.771561172376096e-15,0.0
15.0,0.11282206704006575,3.9517000782751666e-15,0.015617890220851137,7.771561172376096e-15,0.0
15.02,0.11282206704006568,4.1407849371566385e-15,0.015617890220851137,7.993605777301127e-15,0.0
15.040000000000001,0.11282206704006571,4.390585117697299e-15,0.015617890220851194,8.659739592076221e-15,0.0
15.06,0.11282206704006567,4.468647674116255e-15,0.015617890220851189,8.881784197001252e-15,0.0
15.08,0.11282206704006568,4.1685405127722674e-15,0.015617890220851147,8.43769498715119e-15,0.0
15.1,0.11282206704006568,4.102621020685148e-15,0.01561789022085112,7.993605777301127e-15,0.0
15.120000000000001,0.11282206704006574,4.314257284754319e-15,0.015617890220851137,8.43769498715119e-15,0.0
15.14,0.11282206704006553,3.982925100842748e-15,0.015617890220851133,7.771561172376096e-15,0.0
15.16,0.11282206704006575,4.257011410047085e-15,0.015617890220851144,8.43769498715119e-15,0.0
15.18,0.1128220670400657,4.083539062449403e-15,0.015617890220851137,7.993605777301127e-15,0.0
15.200000000000001,0.11282206704006562,4.309053114326389e-15,0.01561789022085113,8.43769498715119e-15,0.0
15.22,0.11282206704006575,4.32986979603811e-15,0.015617890220851116,8.43769498715119e-15,0.0
15.24,0.1128220670400657,3.8372083288606965e-15,0.015617890220851138,7.549516567451064e-15,0.0
15.26,0.11282206704006575,4.076600168545496e-15,0.01561789022085113,7.993605777301127e-15,0.0
15.280000000000001,0.11282206704006562,3.8302694349567885e-15,0.015617890220851116,7.549516567451064e-15,0.0
15.3,0.11282206704006557,3.977720930414819e-15,0.015617890220851144,7.771561172376096e-15,0.0
15.32,0.11282206704006555,3.880576415760117e-15,0.015617890220851152,7.549516567451064e-15,0.0
15.34,0.11282206704006555,3.648123469979225e-15,0.015617890220851133,7.105427357601002e-15,0.0
15.36,0.11282206704006578,4.690692279041286e-15,0.015617890220851161,9.325873406851315e-15,0.0
15.38,0.11282206704006577,4.397524011601206e-15,0.015617890220851142,8.659739592076221e-15,0.0
15.4,0.11282206704006567,4.472117121068208e-15,0.01561789022085119,8.881784197001252e-15,0.0
15.42,0.11282206704006578,4.52589354882349e-15,0.01561789022085118,8.881784197001252e-15,0.0
15.44,0.11282206704006575,4.673345044281518e-15,0.015617890220851168,9.325873406851315e-15,0.0
15.46,0.11282206704006559,3.9950681651745875e-15,0.01561789022085114,7.993605777301127e-15,0.0
15.48,0.11282206704006562,4.048844592929869e-15,0.015617890220851152,7.993605777301127e-15,0.0
15.5,0.11282206704006573,4.066191827689635e-15,0.015617890220851144,7.993605777301127e-15,0.0
15.52,0.11282206704006574,4.099151573733195e-15,0.015617890220851145,7.993605777301127e-15,0.0
15.540000000000001,0.11282206704006581,4.336808689942018e-15,0.01561789022085113,8.43769498715119e-15,0.0
15.56,0.11282206704006559,3.4347524824340777e-15,0.015617890220851102,6.8833827526759706e-15,0.0
15.58,0.11282206704006559,3.521488656232918e-15,0.01561789022085112,6.8833827526759706e-15,0.0
15.6,0.11282206704006562,3.635980405647388e-15,0.015617890220851133,7.105427357601002e-15,0.0
15.620000000000001,0.11282206704006581,4.633446404334052e-15,0.015617890220851164,9.103828801926284e-15,0.0
15.64,0.11282206704006581,4.546710230535211e-15,0.015617890220851163,9.103828801926284e-15,0.0
15.66,0.11282206704006578,4.591813040910609e-15,0.015617890220851166,9.103828801926284e-15,0.0
15.68,0.11282206704006575,4.598751934814516e-15,0.015617890220851168,9.103828801926284e-15,0.0
15.700000000000001,0.11282206704006578,4.668140873853588e-15,0.015617890220851168,9.325873406851315e-15,0.0
15.72,0.11282206704006575,4.631711680858076e-15,0.015617890220851168,9.103828801926284e-15,0.0
15.74,0.11282206704006578,4.740999259844614e-15,0.015617890220851175,9.547918011776346e-15,0.0
15.76,0.1128220670400658,4.654263086045773e-15,0.01561789022085117,9.103828801926284e-15,0.0
15.780000000000001,0.11282206704006578,4.583139423530725e-15,0.015617890220851185,9.103828801926284e-15,0.0
15.8,0.11282206704006573,4.73232564246473e-15,0.01561789022085119,9.325873406851315e-15,0.0
15.82,0.11282206704006574,4.5571185713910714e-15,0.01561789022085118,8.881784197001252e-15,0.0
15.84,0.11282206704006578,4.610894999146354e-15,0.015617890220851208,9.103828801926284e-15,0.0
15.860000000000001,0.11282206704006584,4.89538964920655e-15,0.015617890220851204,9.769962616701378e-15,0.0
15.88,0.1128220670400658,4.553649124439119e-15,0.01561789022085119,8.881784197001252e-15,0.0
15.9,0.11282206704006585,4.7167131311809385e-15,0.015617890220851192,9.325873406851315e-15,0.0
15.92,0.11282206704006581,4.864164626638968e-15,0.01561789022085118,9.769962616701378e-15,0.0
15.94,0.11282206704006574,4.730590918988753e-15,0.015617890220851175,9.325873406851315e-15,0.0
15.96,0.11282206704006577,4.366298989033623e-15,0.015617890220851157,8.659739592076221e-15,0.0
15.98,0.11282206704006581,4.838143774499315e-15,0.015617890220851175,9.547918011776346e-15,0.0
16.0,0.11282206704006581,4.791306240647942e-15,0.015617890220851157,9.547918011776346e-15,0.0
16.02,0.11282206704006582,4.5536491244391194e-15,0.015617890220851157,8.881784197001252e-15,0.0
16.04,0.11282206704006585,4.7444687067965674e-15,0.015617890220851161,9.325873406851315e-15,0.0
16.06,0.11282206704006575,4.6542630860457734e-15,0.015617890220851208,9.325873406851315e-15,0.0
16.080000000000002,0.11282206704006584,4.720182578132891e-15,0.015617890220851173,9.325873406851315e-15,0.0
16.1,0.11282206704006587,4.858960456211038e-15,0.015617890220851163,9.769962616701378e-15,0.0
16.12,0.11282206704006578,4.709774237277031e-15,0.015617890220851171,9.325873406851315e-15,0.0
16.14,0.1128220670400659,4.572731082674863e-15,0.015617890220851164,9.103828801926284e-15,0.0
16.16,0.11282206704006578,4.725386748560823e-15,0.015617890220851192,9.325873406851315e-15,0.0
16.18,0.11282206704006578,4.61262972262233e-15,0.015617890220851194,9.103828801926284e-15,0.0
16.2,0.11282206704006584,4.909267437014365e-15,0.01561789022085119,9.769962616701378e-15,0.0
16.22,0.11282206704006584,4.919675777870225e-15,0.015617890220851161,9.769962616701378e-15,0.0
16.240000000000002,0.11282206704006592,4.9422271830579234e-15,0.015617890220851173,9.769962616701378e-15,0.0
16.26,0.11282206704006578,4.6369158512860046e-15,0.015617890220851178,9.103828801926284e-15,0.0
16.28,0.11282206704006587,4.77048955893622e-15,0.015617890220851161,9.547918011776346e-15,0.0
16.3,0.11282206704006574,4.515485207967628e-15,0.015617890220851144,8.881784197001252e-15,0.0
16.32,0.11282206704006588,4.567526912246933e-15,0.015617890220851185,9.103828801926284e-15,0.0
16.34,0.1128220670400659,5.063657826376298e-15,0.015617890220851178,9.992007221626409e-15,0.0
16.36,0.11282206704006587,4.538036613155327e-15,0.015617890220851178,8.881784197001252e-15,0.0
16.38,0.11282206704006587,4.9231452248221785e-15,0.015617890220851192,9.769962616701378e-15,0.0
16.4,0.11282206704006581,4.3923198411732756e-15,0.015617890220851157,8.659739592076221e-15,0.0
16.42,0.1128220670400659,4.517219931443605e-15,0.015617890220851149,8.881784197001252e-15,0.0
16.44,0.11282206704006581,4.666406150377612e-15,0.015617890220851171,9.325873406851315e-15,0.0
16.46,0.11282206704006584,4.940492459581946e-15,0.015617890220851178,9.769962616701378e-15,0.0
16.48,0.11282206704006581,4.98212582300539e-15,0.015617890220851157,9.769962616701378e-15,0.0
16.5,0.11282206704006581,4.69416172599324e-15,0.015617890220851164,9.325873406851315e-15,0.0
16.52,0.11282206704006584,4.683753385137379e-15,0.015617890220851144,9.325873406851315e-15,0.0
16.54,0.11282206704006584,4.935288289154016e-15,0.01561789022085117,9.769962616701378e-15,0.0
16.56,0.1128220670400657,4.558853294867049e-15,0.015617890220851173,9.103828801926284e-15,0.0
16.580000000000002,0.11282206704006592,4.874572967494828e-15,0.01561789022085117,9.547918011776346e-15,0.0
16.6,0.11282206704006584,4.690692279041287e-15,0.015617890220851157,9.325873406851315e-15,0.0
16.62,0.11282206704006578,4.839878497975292e-15,0.015617890220851194,9.547918011776346e-15,0.0
16.64,0.11282206704006592,4.884981308350688e-15,0.01561789022085116,9.547918011776346e-15,0.0
16.66,0.1128220670400658,4.432218481120742e-15,0.015617890220851171,8.659739592076221e-15,0.0
16.68,0.11282206704006584,4.6889575555653096e-15,0.01561789022085119,9.325873406851315e-15,0.0
16.7,0.11282206704006578,4.322930902134203e-15,0.015617890220851192,8.43769498715119e-15,0.0
16.72,0.11282206704006573,4.506811590587745e-15,0.015617890220851208,8.881784197001252e-15,0.0
16.740000000000002,0.11282206704006566,4.387115670745344e-15,0.015617890220851185,8.659739592076221e-15,0.0
16.76,0.11282206704006573,4.2223169405275485e-15,0.015617890220851157,8.43769498715119e-15,0.0
16.78,0.11282206704006592,5.251007961781795e-15,0.015617890220851189,1.021405182655144e-14,0.0
16.8,0.11282206704006593,5.028963356856764e-15,0.015617890220851176,9.992007221626409e-15,0.0
16.82,0.1128220670400658,5.053249485520439e-15,0.015617890220851189,9.992007221626409e-15,0.0
16.84,0.11282206704006595,5.0844745080880216e-15,0.015617890220851175,9.992007221626409e-15,0.0
16.86,0.1128220670400659,5.113964807179627e-15,0.015617890220851164,1.021405182655144e-14,0.0
16.88,0.1128220670400657,4.5102810375396984e-15,0.015617890220851206,8.881784197001252e-15,0.0
16.9,0.11282206704006575,4.597017211338538e-15,0.015617890220851168,9.103828801926284e-15,0.0
16.92,0.11282206704006581,4.742733983320591e-15,0.015617890220851164,9.547918011776346e-15,0.0
16.94,0.11282206704006587,4.682018661661403e-15,0.015617890220851171,9.325873406851315e-15,0.0
16.96,0.11282206704006592,4.945696630009877e-15,0.015617890220851192,9.769962616701378e-15,0.0
16.98,0.11282206704006573,4.090477956353311e-15,0.015617890220851133,7.993605777301127e-15,0.0
17.0,0.11282206704006575,4.225786387479501e-15,0.015617890220851105,8.43769498715119e-15,0.0
17.02,0.11282206704006573,4.3472170307978786e-15,0.015617890220851189,8.659739592076221e-15,0.0
17.04,0.1128220670400659,5.218048215738235e-15,0.015617890220851185,1.021405182655144e-14,0.0
17.06,0.1128220670400659,5.131312041939395e-15,0.015617890220851173,1.021405182655144e-14,0.0
17.080000000000002,0.11282206704006588,5.192027363598584e-15,0.015617890220851187,1.021405182655144e-14,0.0
17.1,0.11282206704006587,5.143455106271232e-15,0.01561789022085119,1.021405182655144e-14,0.0
17.12,0.11282206704006596,5.1746801288388156e-15,0.015617890220851192,1.021405182655144e-14,0.0
17.14,0.1128220670400659,5.207639874882374e-15,0.015617890220851178,1.021405182655144e-14,0.0
17.16,0.11282206704006591,5.334274688628682e-15,0.015617890220851175,1.0658141036401503e-14,0.0
17.18,0.11282206704006592,5.2388648974499574e-15,0.015617890220851176,1.0436096431476471e-14,0.0
17.2,0.11282206704006598,5.181619022742723e-15,0.015617890220851171,1.021405182655144e-14,0.0
17.22,0.11282206704006587,5.403663627667754e-15,0.015617890220851185,1.0880185641326534e-14,0.0
17.240000000000002,0.1128220670400659,5.209374598358352e-15,0.015617890220851178,1.021405182655144e-14,0.0
17.26,0.1128220670400659,5.2007009809784685e-15,0.015617890220851192,1.021405182655144e-14,0.0
17.28,0.112822067040066,5.530298441414061e-15,0.015617890220851178,1.0880185641326534e-14,0.0
17.3,0.11282206704006592,5.096617572419859e-15,0.015617890220851189,9.992007221626409e-15,0.0
17.32,0.11282206704006598,5.271824643493517e-15,0.015617890220851161,1.0658141036401503e-14,0.0
17.34,0.11282206704006593,5.43835809718729e-15,0.015617890220851216,1.0880185641326534e-14,0.0
17.36,0.11282206704006587,5.263151026113633e-15,0.015617890220851175,1.0436096431476471e-14,0.0
17.38,0.1128220670400659,4.9057979900624105e-15,0.015617890220851163,9.769962616701378e-15,0.0
17.400000000000002,0.11282206704006595,5.4452969910911975e-15,0.015617890220851189,1.0880185641326534e-14,0.0
17.42,0.11282206704006592,5.398459457239824e-15,0.015617890220851171,1.0658141036401503e-14,0.0
17.44,0.11282206704006591,5.2024357044544445e-15,0.015617890220851204,1.021405182655144e-14,0.0
17.46,0.112822067040066,5.370703881624194e-15,0.01561789022085118,1.0658141036401503e-14,0.0
17.48,0.1128220670400659,5.169475958410884e-15,0.015617890220851192,1.021405182655144e-14,0.0
17.5,0.11282206704006592,5.2822329843493776e-15,0.015617890220851175,1.0658141036401503e-14,0.0
17.52,0.11282206704006598,5.393255286811894e-15,0.015617890220851171,1.0658141036401503e-14,0.0
17.54,0.11282206704006592,5.304784389537075e-15,0.015617890220851189,1.0658141036401503e-14,0.0
17.56,0.112822067040066,5.185088469694677e-15,0.015617890220851192,1.021405182655144e-14,0.0
17.580000000000002,0.11282206704006588,5.2822329843493776e-15,0.015617890220851204,1.0658141036401503e-14,0.0
17.6,0.11282206704006587,5.176414852314792e-15,0.015617890220851187,1.021405182655144e-14,0.0
17.62,0.11282206704006599,5.563258187457621e-15,0.015617890220851192,1.1102230246251565e-14,0.0
17.64,0.112822067040066,5.488665077990618e-15,0.015617890220851175,1.0880185641326534e-14,0.0
17.66,0.11282206704006603,5.509481759702339e-15,0.015617890220851194,1.0880185641326534e-14,0.0
17.68,0.11282206704006592,5.282232984349378e-15,0.015617890220851192,1.0436096431476471e-14,0.0
17.7,0.11282206704006598,5.263151026113633e-15,0.015617890220851161,1.0436096431476471e-14,0.0
17.72,0.11282206704006591,5.02549390990481e-15,0.015617890220851163,9.992007221626409e-15,0.0
17.740000000000002,0.112822067040066,5.172945405362838e-15,0.015617890220851208,1.021405182655144e-14,0.0
17.76,0.112822067040066,5.597952656977156e-15,0.015617890220851178,1.1102230246251565e-14,0.0
17.78,0.112822067040066,5.171210681886862e-15,0.015617890220851164,1.021405182655144e-14,0.0
17.8,0.112822067040066,5.592748486549225e-15,0.015617890220851173,1.1102230246251565e-14,0.0
17.82,0.11282206704006591,5.0567189324723935e-15,0.015617890220851173,9.992007221626409e-15,0.0
17.84,0.11282206704006599,5.060188379424345e-15,0.01561789022085115,1.021405182655144e-14,0.0
17.86,0.11282206704006592,5.2839677078253544e-15,0.015617890220851189,1.0658141036401503e-14,0.0
17.88,0.11282206704006598,5.575401251789458e-15,0.015617890220851206,1.1102230246251565e-14,0.0
17.900000000000002,0.112822067040066,5.519890100558201e-15,0.015617890220851194,1.0880185641326534e-14,0.0
17.92,0.11282206704006592,5.330805241676728e-15,0.015617890220851208,1.0658141036401503e-14,0.0
17.94,0.11282206704006598,5.263151026113632e-15,0.015617890220851178,1.0436096431476471e-14,0.0
17.96,0.11282206704006598,5.490399801466594e-15,0.015617890220851187,1.0880185641326534e-14,0.0
17.98,0.11282206704006587,5.060188379424346e-15,0.015617890220851178,9.992007221626409e-15,0.0
18.0,0.11282206704006603,5.453970608471081e-15,0.015617890220851147,1.0658141036401503e-14,0.0
18.02,0.11282206704006593,5.223252386166166e-15,0.015617890220851173,1.0436096431476471e-14,0.0
18.04,0.11282206704006595,5.367234434672241e-15,0.015617890220851175,1.0658141036401503e-14,0.0
18.06,0.11282206704006603,5.479991460610734e-15,0.015617890220851144,1.0880185641326534e-14,0.0
18.080000000000002,0.11282206704006595,4.98212582300539e-15,0.015617890220851156,9.769962616701378e-15,0.0
18.1,0.11282206704006598,5.280498260873401e-15,0.01561789022085119,1.0436096431476471e-14,0.0
18.12,0.11282206704006587,4.973452205625506e-15,0.015617890220851171,9.769962616701378e-15,0.0
18.14,0.11282206704006584,5.110495360227673e-15,0.01561789022085118,9.992007221626409e-15,0.0
18.16,0.11282206704006578,5.100087019371813e-15,0.015617890220851171,1.021405182655144e-14,0.0
18.18,0.11282206704006585,4.775693729364149e-15,0.015617890220851178,9.325873406851315e-15,0.0
18.2,0.11282206704006605,5.754077769815068e-15,0.015617890220851222,1.1546319456101628e-14,0.0
18.22,0.11282206704006603,5.504277589274409e-15,0.015617890220851161,1.0880185641326534e-14,0.0
18.240000000000002,0.11282206704006587,5.580605422217388e-15,0.015617890220851213,1.1102230246251565e-14,0.0
18.26,0.11282206704006603,5.58580959264532e-15,0.015617890220851178,1.1102230246251565e-14,0.0
18.28,0.11282206704006598,5.762751387194952e-15,0.015617890220851246,1.1546319456101628e-14,0.0
18.3,0.11282206704006584,5.183353746218699e-15,0.015617890220851164,1.0436096431476471e-14,0.0
18.32,0.11282206704006588,5.160802341031002e-15,0.015617890220851189,1.021405182655144e-14,0.0
18.34,0.11282206704006591,5.27529409044547e-15,0.015617890220851176,1.0436096431476471e-14,0.0
18.36,0.11282206704006599,5.268355196541562e-15,0.015617890220851171,1.021405182655144e-14,0.0
18.38,0.11282206704006595,5.564992910933597e-15,0.015617890220851173,1.1102230246251565e-14,0.0
18.400000000000002,0.11282206704006581,4.6265075104301445e-15,0.015617890220851164,9.103828801926284e-15,0.0
18.42,0.11282206704006588,4.758346494604382e-15,0.015617890220851178,9.325873406851315e-15,0.0
18.44,0.11282206704006584,4.86763407359092e-15,0.015617890220851164,9.547918011776346e-15,0.0
18.46,0.11282206704006603,5.842548667089886e-15,0.015617890220851215,1.1546319456101628e-14,0.0
18.48,0.11282206704006603,5.790506962810582e-15,0.015617890220851203,1.1546319456101628e-14,0.0
18.5,0.11282206704006602,5.764486110670929e-15,0.015617890220851225,1.1546319456101628e-14,0.0
18.52,0.112822067040066,5.8043847506183965e-15,0.015617890220851211,1.1546319456101628e-14,0.0
18.54,0.11282206704006607,5.72632219419944e-15,0.015617890220851204,1.1324274851176597e-14,0.0
18.56,0.11282206704006603,5.788772239334605e-15,0.015617890220851204,1.1546319456101628e-14,0.0
18.580000000000002,0.11282206704006612,5.967448757360215e-15,0.01561789022085115,1.176836406102666e-14,0.0
18.6,0.11282206704006606,5.865100072277583e-15,0.015617890220851185,1.176836406102666e-14,0.0
18.62,0.11282206704006605,5.722852747247486e-15,0.015617890220851208,1.1324274851176597e-14,0.0
18.64,0.11282206704006602,5.951836246076424e-15,0.01561789022085125,1.176836406102666e-14,0.0
18.66,0.11282206704006602,5.747138875911162e-15,0.015617890220851227,1.1324274851176597e-14,0.0
18.68,0.112822067040066,5.7835680689066764e-15,0.015617890220851248,1.1546319456101628e-14,0.0
18.7,0.11282206704006609,6.036837696399289e-15,0.015617890220851199,1.199040866595169e-14,0.0
18.72,0.11282206704006609,5.67774993687209e-15,0.015617890220851232,1.1324274851176597e-14,0.0
18.740000000000002,0.11282206704006612,5.818262538426211e-15,0.015617890220851199,1.1546319456101628e-14,0.0
18.76,0.11282206704006609,5.9761223747401004e-15,0.01561789022085123,1.176836406102666e-14,0.0
18.78,0.11282206704006598,5.79744585671449e-15,0.015617890220851213,1.1546319456101628e-14,0.0
18.8,0.112822067040066,5.44356226761522e-15,0.01561789022085115,1.0880185641326534e-14,0.0
18.82,0.11282206704006607,5.906733435701027e-15,0.01561789022085122,1.176836406102666e-14,0.0
18.84,0.11282206704006606,5.9119376061289586e-15,0.015617890220851213,1.176836406102666e-14,0.0
18.86,0.11282206704006609,5.696831895107835e-15,0.015617890220851232,1.1324274851176597e-14,0.0
18.88,0.11282206704006609,5.896325094845167e-15,0.015617890220851232,1.176836406102666e-14,0.0
18.900000000000002,0.11282206704006602,5.705505512487717e-15,0.015617890220851227,1.1324274851176597e-14,0.0
18.92,0.11282206704006605,5.80265002714242e-15,0.015617890220851208,1.1546319456101628e-14,0.0
18.94,0.11282206704006609,5.9015292652730985e-15,0.015617890220851218,1.176836406102666e-14,0.0
18.96,0.11282206704006606,5.835609773185979e-15,0.015617890220851235,1.1546319456101628e-14,0.0
18.98,0.11282206704006612,5.7141791298676026e-15,0.015617890220851187,1.1324274851176597e-14,0.0
19.0,0.11282206704006603,5.851222284469769e-15,0.015617890220851192,1.1546319456101628e-14,0.0
19.02,0.11282206704006603,5.684688830775997e-15,0.015617890220851192,1.1324274851176597e-14,0.0
19.04,0.11282206704006609,6.081940506774684e-15,0.015617890220851206,1.199040866595169e-14,0.0
19.06,0.11282206704006606,6.028164079019403e-15,0.015617890220851208,1.199040866595169e-14,0.0
19.080000000000002,0.11282206704006618,6.0316335259713575e-15,0.015617890220851192,1.199040866595169e-14,0.0
19.1,0.11282206704006602,5.819997261902188e-15,0.015617890220851222,1.1546319456101628e-14,0.0
19.12,0.1128220670400661,5.931019564364703e-15,0.015617890220851213,1.176836406102666e-14,0.0
19.14,0.112822067040066,5.564992910933597e-15,0.015617890220851183,1.0880185641326534e-14,0.0
19.16,0.11282206704006612,5.603156827405087e-15,0.015617890220851161,1.1102230246251565e-14,0.0
19.18,0.11282206704006614,6.1894933622852485e-15,0.015617890220851232,1.2212453270876722e-14,0.0
19.2,0.11282206704006606,5.676015213396113e-15,0.015617890220851232,1.1102230246251565e-14,0.0
19.22,0.1128220670400661,6.05245020768308e-15,0.015617890220851204,1.199040866595169e-14,0.0
19.240000000000002,0.11282206704006599,5.566727634409574e-15,0.015617890220851218,1.1102230246251565e-14,0.0
19.26,0.11282206704006612,5.5892790395972725e-15,0.015617890220851175,1.1102230246251565e-14,0.0
19.28,0.11282206704006605,5.7055055124877185e-15,0.015617890220851206,1.1324274851176597e-14,0.0
19.3,0.11282206704006609,6.047246037255149e-15,0.01561789022085122,1.199040866595169e-14,0.0
19.32,0.11282206704006606,6.06806271896687e-15,0.015617890220851199,1.199040866595169e-14,0.0
19.34,0.11282206704006603,5.846018114041839e-15,0.015617890220851192,1.1546319456101628e-14,0.0
19.36,0.11282206704006603,5.8442833905658615e-15,0.01561789022085119,1.1546319456101628e-14,0.0
19.38,0.11282206704006609,5.9917348860238925e-15,0.015617890220851208,1.199040866595169e-14,0.0
19.400000000000002,0.11282206704006592,5.523359547510154e-15,0.015617890220851189,1.0880185641326534e-14,0.0
19.42,0.11282206704006614,5.960509863456308e-15,0.015617890220851213,1.176836406102666e-14,0.0
19.44,0.11282206704006609,5.748873599387139e-15,0.015617890220851176,1.1546319456101628e-14,0.0
19.46,0.112822067040066,5.88938620094126e-15,0.015617890220851199,1.176836406102666e-14,0.0
19.48,0.11282206704006612,5.977857098216077e-15,0.015617890220851232,1.176836406102666e-14,0.0
19.5,0.11282206704006603,5.486930354514641e-15,0.015617890220851161,1.0880185641326534e-14,0.0
19.52,0.11282206704006607,5.8789778600854e-15,0.015617890220851203,1.176836406102666e-14,0.0
19.54,0.11282206704006598,5.422745585903499e-15,0.015617890220851178,1.0658141036401503e-14,0.0
19.56,0.11282206704006595,5.603156827405087e-15,0.015617890220851187,1.1102230246251565e-14,0.0
19.580000000000002,0.11282206704006598,5.511216483178316e-15,0.015617890220851203,1.0880185641326534e-14,0.0
19.6,0.11282206704006595,5.263151026113633e-15,0.015617890220851192,1.0436096431476471e-14,0.0
19.62,0.11282206704006618,6.2571475778483424e-15,0.015617890220851246,1.2434497875801753e-14,0.0
19.64,0.11282206704006613,6.038572419875266e-15,0.015617890220851213,1.199040866595169e-14,0.0
19.66,0.11282206704006599,6.0004085034037765e-15,0.015617890220851215,1.199040866595169e-14,0.0
19.68,0.11282206704006617,6.225922555280761e-15,0.01561789022085122,1.2212453270876722e-14,0.0
19.7,0.11282206704006614,6.335210134267299e-15,0.015617890220851232,1.2656542480726785e-14,0.0
19.72,0.11282206704006592,5.703770789011741e-15,0.0156178902208512,1.1324274851176597e-14,0.0
19.740000000000002,0.11282206704006598,5.599687380453133e-15,0.015617890220851211,1.1102230246251565e-14,0.0
19.76,0.11282206704006606,5.710709682915649e-15,0.015617890220851204,1.1324274851176597e-14,0.0
19.78,0.11282206704006614,5.774894451526791e-15,0.015617890220851204,1.1546319456101628e-14,0.0
19.8,0.11282206704006618,5.983061268644008e-15,0.015617890220851197,1.176836406102666e-14,0.0
19.82,0.11282206704006592,5.110495360227674e-15,0.015617890220851171,9.992007221626409e-15,0.0
19.84,0.11282206704006595,5.322131624296844e-15,0.015617890220851185,1.0658141036401503e-14,0.0
19.86,0.11282206704006598,5.377642775528102e-15,0.015617890220851171,1.0658141036401503e-14,0.0
19.88,0.11282206704006616,6.357761539454996e-15,0.015617890220851234,1.2656542480726785e-14,0.0
19.900000000000002,0.11282206704006616,6.281433706512018e-15,0.015617890220851229,1.2434497875801753e-14,0.0
19.92,0.11282206704006612,6.324801793411439e-15,0.015617890220851232,1.2656542480726785e-14,0.0
19.94,0.11282206704006614,6.356026815979019e-15,0.015617890220851227,1.2656542480726785e-14,0.0
19.96,0.1128220670400662,6.333475410791323e-15,0.015617890220851232,1.2656542480726785e-14,0.0
19.98,0.11282206704006612,6.2935767708438546e-15,0.01561789022085123,1.2434497875801753e-14,0.0
20.0,0.11282206704006617,6.437558819349931e-15,0.015617890220851246,1.2878587085651816e-14,0.0


==> dynamics_k34/k3_results.json <==
{
  "N": 3,
  "interaction_order_k": 3,
  "gamma": 1.0,
  "kappa": 2.0,
  "per_site_J": 1.0,
  "Hamiltonian": "(X1...X3+Y1X2...X3)/sqrt(2)",
  "stationary_magic_R_minus_one": 0.11282206704006464,
  "steady_GKLS_residual": 4.876702323050307e-16,
  "steady_minimum_eigenvalue": 0.015617890220851069,
  "steady_X_structure_residual": 0.0,
  "state_space_dimension": 8,
  "full_stabilizer_LP_checks": [
    {
      "N": 3,
      "source": "I_over_d",
      "gamma_t": 0.0,
      "RoM_minus_one_LP": 2.220446049250313e-16,
      "RoM_minus_one_X_formula": 0.0,
      "max_Pauli_reconstruction_error": 9.367506770274758e-16,
      "max_abs_dual_stabilizer_value": 1.0000000000008196,
      "primal_dual_gap": 1.2212453270876722e-15,
      "wall_seconds": 0.016518354415893555
    },
    {
      "N": 3,
      "source": "I_over_d",
      "gamma_t": 0.5,
      "RoM_minus_one_LP": 0.06325153469200706,
      "RoM_minus_one_X_formula": 0.0632515346920074,
      "max_Pauli_reconstruction_error": 8.1601392309949e-15,
      "max_abs_dual_stabilizer_value": 1.0000000000021012,
      "primal_dual_gap": 1.9984014443252818e-15,
      "wall_seconds": 0.016382455825805664
    },
    {
      "N": 3,
      "source": "I_over_d",
      "gamma_t": 2.0,
      "RoM_minus_one_LP": 0.1126536141473109,
      "RoM_minus_one_X_formula": 0.1126536141473097,
      "max_Pauli_reconstruction_error": 2.220446049250313e-16,
      "max_abs_dual_stabilizer_value": 1.0000000000001301,
      "primal_dual_gap": 4.440892098500626e-16,
      "wall_seconds": 0.014108896255493164
    },
    {
      "N": 3,
      "source": "zero",
      "gamma_t": 0.0,
      "RoM_minus_one_LP": 0.0,
      "RoM_minus_one_X_formula": 0.0,
      "max_Pauli_reconstruction_error": 0.0,
      "max_abs_dual_stabilizer_value": 1.0,
      "primal_dual_gap": 0.0,
      "wall_seconds": 0.009048700332641602
    },
    {
      "N": 3,
      "source": "zero",
      "gamma_t": 0.5,
      "RoM_minus_one_LP": 0.15317723174107822,
      "RoM_minus_one_X_formula": 0.15317723174107764,
      "max_Pauli_reconstruction_error": 1.9984014443252818e-15,
      "max_abs_dual_stabilizer_value": 1.0000000000003362,
      "primal_dual_gap": 6.661338147750939e-16,
      "wall_seconds": 0.016617298126220703
    },
    {
      "N": 3,
      "source": "zero",
      "gamma_t": 2.0,
      "RoM_minus_one_LP": 0.11297056742616407,
      "RoM_minus_one_X_formula": 0.11297056742616388,
      "max_Pauli_reconstruction_error": 2.220446049250313e-15,
      "max_abs_dual_stabilizer_value": 1.0000000000008198,
      "primal_dual_gap": 8.881784197001252e-16,
      "wall_seconds": 0.016384363174438477
    },
    {
      "N": 3,
      "source": "zero_no_reset",
      "gamma_t": 0.28,
      "RoM_minus_one_LP": 0.31456103868615126,
      "RoM_minus_one_X_formula": 0.31456103868615115,
      "max_Pauli_reconstruction_error": 6.661338147750939e-16,
      "max_abs_dual_stabilizer_value": 1.0000000000004832,
      "primal_dual_gap": 0.0,
      "wall_seconds": 0.01937127113342285
    },
    {
      "N": 3,
      "source": "steady",
      "gamma_t": null,
      "RoM_minus_one_LP": 0.11282206704006437,
      "RoM_minus_one_X_formula": 0.11282206704006464,
      "max_Pauli_reconstruction_error": 5.551115123125783e-16,
      "max_abs_dual_stabilizer_value": 1.0000000000005906,
      "primal_dual_gap": 1.5543122344752192e-15,
      "wall_seconds": 0.017659664154052734
    }
  ],
  "curves": {
    "I_over_d": {
      "kappa_over_gamma": 2.0,
      "initial_state": "I_over_d",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3997046904243102,
          "minimum_eigenvalue": 0.125,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.38488107967610086,
          "minimum_eigenvalue": 0.1110000493970248,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3697882205752937,
          "minimum_eigenvalue": 0.09881565844267212,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3545543636610414,
          "minimum_eigenvalue": 0.0882009006290984,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.33929375307557524,
          "minimum_eigenvalue": 0.07894563166695794,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3241067378909632,
          "minimum_eigenvalue": 0.07086976440776938,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.30908027952615424,
          "minimum_eigenvalue": 0.06381856057075533,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2942887105116968,
          "minimum_eigenvalue": 0.05765874219088704,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.27979464098697315,
          "minimum_eigenvalue": 0.05227526535695822,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.26564993958434124,
          "minimum_eigenvalue": 0.0475686309182704,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2518967374908229,
          "minimum_eigenvalue": 0.04345263247614631,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.23856842058583658,
          "minimum_eigenvalue": 0.039852462259424314,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.22569058622438629,
          "minimum_eigenvalue": 0.03670311144514645,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2132819496549661,
          "minimum_eigenvalue": 0.03394801402019992,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2013551911052266,
          "minimum_eigenvalue": 0.0315378931261477,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.004942153487748666,
          "distance_to_steady": 0.18991773887785265,
          "minimum_eigenvalue": 0.029429776582557847,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.013098767723906272,
          "distance_to_steady": 0.17897248684302305,
          "minimum_eigenvalue": 0.027586154412760935,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.020617604265139255,
          "distance_to_steady": 0.16851844683432243,
          "minimum_eigenvalue": 0.025974256065077844,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.027551328802851764,
          "distance_to_steady": 0.1585513379017226,
          "minimum_eigenvalue": 0.024565428913728343,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.03394795410695246,
          "distance_to_steady": 0.14906411533059147,
          "minimum_eigenvalue": 0.023334602753044303,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.039851267993520435,
          "distance_to_steady": 0.14004744293326352,
          "minimum_eigenvalue": 0.02225982753188861,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.04530122522737697,
          "distance_to_steady": 0.13149011245755018,
          "minimum_eigenvalue": 0.021321873639278538,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.05033430479092996,
          "distance_to_steady": 0.12337941410703898,
          "minimum_eigenvalue": 0.020503885744637095,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.05498383443284302,
          "distance_to_steady": 0.11570146218451662,
          "minimum_eigenvalue": 0.019791082592067993,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.05928028468826149,
          "distance_to_steady": 0.10844147979195665,
          "minimum_eigenvalue": 0.01917049630585786,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.0632515346920074,
          "distance_to_steady": 0.10158404637768335,
          "minimum_eigenvalue": 0.018630745729549383,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.06692311212992616,
          "distance_to_steady": 0.09511331173538548,
          "minimum_eigenvalue": 0.018161839129123985,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.07031840962386204,
          "distance_to_steady": 0.08901317984687504,
          "minimum_eigenvalue": 0.017755002270353124,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.0734588797470159,
          "distance_to_steady": 0.08326746573288758,
          "minimum_eigenvalue": 0.01740252845378172,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.0763642107369654,
          "distance_to_steady": 0.07786002824265853,
          "minimum_eigenvalue": 0.017097647576202395,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.0790524848268564,
          "distance_to_steady": 0.07277488147994687,
          "minimum_eigenvalue": 0.016834411699533994,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.08154032096094294,
          "distance_to_steady": 0.06799628733525329,
          "minimum_eigenvalue": 0.016607594958682984,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.08384300350566765,
          "distance_to_steady": 0.0635088313744373,
          "minimum_eigenvalue": 0.016412605939048752,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.085974598416588,
          "distance_to_steady": 0.05929748412499732,
          "minimum_eigenvalue": 0.016245410909921605,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.08794805817778059,
          "distance_to_steady": 0.05534764960431021,
          "minimum_eigenvalue": 0.016102466518834166,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.08977531669583426,
          "distance_to_steady": 0.05164520274995607,
          "minimum_eigenvalue": 0.015980660739549724,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.09146737520619139,
          "distance_to_steady": 0.04817651724117185,
          "minimum_eigenvalue": 0.015877261027502913,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.09303438013583545,
          "distance_to_steady": 0.04492848504252881,
          "minimum_eigenvalue": 0.01578986877506643,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.09448569376309326,
          "distance_to_steady": 0.041888528855800994,
          "minimum_eigenvalue": 0.015716379278337182,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.09582995842227107,
          "distance_to_steady": 0.03904460853329741,
          "minimum_eigenvalue": 0.01565494653000242,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.09707515491744648,
          "distance_to_steady": 0.03638522238507776,
          "minimum_eigenvalue": 0.015603952241647592,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.09822865573530003,
          "distance_to_steady": 0.03389940420282235,
          "minimum_eigenvalue": 0.01556197857561093,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.09929727358069448,
          "distance_to_steady": 0.03157671672400693,
          "minimum_eigenvalue": 0.015527784132889078,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.10028730570003516,
          "distance_to_steady": 0.029407242170700707,
          "minimum_eigenvalue": 0.015500282801119526,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.10120457440555211,
          "distance_to_steady": 0.027394295245623805,
          "minimum_eigenvalue": 0.015478525116540683,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.1020544641678217,
          "distance_to_steady": 0.025528598282354358,
          "minimum_eigenvalue": 0.015461681837138088,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.10284195560344234,
          "distance_to_steady": 0.02378465423784447,
          "minimum_eigenvalue": 0.015449029461820023,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.1035716566491788,
          "distance_to_steady": 0.02215514656143889,
          "minimum_eigenvalue": 0.01543993746321474,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.10424783118253408,
          "distance_to_steady": 0.02063312105738263,
          "minimum_eigenvalue": 0.015433857030206265,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.10487442532109392,
          "distance_to_steady": 0.019211978202050856,
          "minimum_eigenvalue": 0.015430311141200019,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.10545509160866832,
          "distance_to_steady": 0.017885463980631053,
          "minimum_eigenvalue": 0.015428885810821932,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.1059932112747989,
          "distance_to_steady": 0.016647659571183315,
          "minimum_eigenvalue": 0.015429222371730231,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.10649191473529324,
          "distance_to_steady": 0.01549297015678184,
          "minimum_eigenvalue": 0.01543101066981544,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.10695410048472198,
          "distance_to_steady": 0.014416113105068276,
          "minimum_eigenvalue": 0.015433983065599484,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.10738245251703198,
          "distance_to_steady": 0.013412105718350728,
          "minimum_eigenvalue": 0.015437909147382745,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.10777945639732758,
          "distance_to_steady": 0.012476252725779239,
          "minimum_eigenvalue": 0.015442591072864855,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.10814741409623457,
          "distance_to_steady": 0.011604133661598515,
          "minimum_eigenvalue": 0.01544785946577971,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.10848845768792134,
          "distance_to_steady": 0.010791590249513908,
          "minimum_eigenvalue": 0.015453569802711183,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.10880456200362523,
          "distance_to_steady": 0.0100347138924245,
          "minimum_eigenvalue": 0.015459599232844975,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.10909755632429316,
          "distance_to_steady": 0.009329833348781623,
          "minimum_eigenvalue": 0.015465843780091061,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.10936913518857612,
          "distance_to_steady": 0.0086735026612776,
          "minimum_eigenvalue": 0.015472215882898644,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.10962086838578583,
          "distance_to_steady": 0.008062489390193456,
          "minimum_eigenvalue": 0.015478642232272632,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.10985421019748225,
          "distance_to_steady": 0.007493763192238203,
          "minimum_eigenvalue": 0.015485061873080054,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.11007050794598344,
          "distance_to_steady": 0.006964484775876089,
          "minimum_eigenvalue": 0.015491424537775111,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.1102710099032484,
          "distance_to_steady": 0.006471995255766182,
          "minimum_eigenvalue": 0.015497689185241676,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.11045687260918516,
          "distance_to_steady": 0.006013805921827004,
          "minimum_eigenvalue": 0.015503822720604285,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.11062916764446629,
          "distance_to_steady": 0.005587588432429,
          "minimum_eigenvalue": 0.015509798874650772,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.1107888878992988,
          "distance_to_steady": 0.005191165436192229,
          "minimum_eigenvalue": 0.015515597223972317,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.11093695337631176,
          "distance_to_steady": 0.0048225016226564055,
          "minimum_eigenvalue": 0.015521202335110914,
          "trace_error": 1.4432899320127035e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.11107421656270708,
          "distance_to_steady": 0.0044796951986182006,
          "minimum_eigenvalue": 0.015526603017936206,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.11120146740407369,
          "distance_to_steady": 0.004160969784091348,
          "minimum_eigenvalue": 0.015531791675179856,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.11131943790975388,
          "distance_to_steady": 0.0038646667195361647,
          "minimum_eigenvalue": 0.015536763736573828,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.1114288064173356,
          "distance_to_steady": 0.00358923777417081,
          "minimum_eigenvalue": 0.015541517167376357,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.11153020154173897,
          "distance_to_steady": 0.003333238243745882,
          "minimum_eigenvalue": 0.015546052042257084,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.1116242058324147,
          "distance_to_steady": 0.003095320425067348,
          "minimum_eigenvalue": 0.015550370176565952,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.11171135916038971,
          "distance_to_steady": 0.0028742274537543015,
          "minimum_eigenvalue": 0.01555447480793945,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.11179216185524816,
          "distance_to_steady": 0.002668787491166053,
          "minimum_eigenvalue": 0.01555837032202555,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.11186707761062213,
          "distance_to_steady": 0.0024779082460877778,
          "minimum_eigenvalue": 0.015562062016836582,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.11193653617536822,
          "distance_to_steady": 0.0023005718165983735,
          "minimum_eigenvalue": 0.015565555900888003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.1120009358463201,
          "distance_to_steady": 0.002135829837519845,
          "minimum_eigenvalue": 0.015568858520854168,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.11206064577731539,
          "distance_to_steady": 0.001982798918946326,
          "minimum_eigenvalue": 0.015571976814977673,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.1121160081181004,
          "distance_to_steady": 0.001840656361554045,
          "minimum_eigenvalue": 0.01557491798891979,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.1121673399956973,
          "distance_to_steady": 0.0017086361346611686,
          "minimum_eigenvalue": 0.015577689411135213,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.11221493534988772,
          "distance_to_steady": 0.0015860251033641502,
          "minimum_eigenvalue": 0.015580298525206754,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.11225906663359261,
          "distance_to_steady": 0.0014721594914525026,
          "minimum_eigenvalue": 0.015582752776885927,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.1122999863881337,
          "distance_to_steady": 0.0013664215672489954,
          "minimum_eigenvalue": 0.015585059553859464,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.11233792870261466,
          "distance_to_steady": 0.0012682365399728258,
          "minimum_eigenvalue": 0.015587226136506292,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.11237311056598055,
          "distance_to_steady": 0.001177069654703095,
          "minimum_eigenvalue": 0.015589259658121779,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.11240573311967539,
          "distance_to_steady": 0.0010924234745117098,
          "minimum_eigenvalue": 0.01559116707327726,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.11243598281823222,
          "distance_to_steady": 0.0010138353388296113,
          "minimum_eigenvalue": 0.015592955133147872,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.11246403250458659,
          "distance_to_steady": 0.0009408749876117904,
          "minimum_eigenvalue": 0.015594630366791281,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.11249004240640342,
          "distance_to_steady": 0.000873142341351987,
          "minimum_eigenvalue": 0.015596199067487666,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.11251416105923773,
          "distance_to_steady": 0.0008102654274976771,
          "minimum_eigenvalue": 0.015597667283367004,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.11253652616192347,
          "distance_to_steady": 0.000751898444285453,
          "minimum_eigenvalue": 0.015599040811649733,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.11255726536918358,
          "distance_to_steady": 0.0006977199534893373,
          "minimum_eigenvalue": 0.015600325195915666,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.11257649702608308,
          "distance_to_steady": 0.0006474311940231452,
          "minimum_eigenvalue": 0.015601525725893331,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.11259433084861115,
          "distance_to_steady": 0.0006007545087832848,
          "minimum_eigenvalue": 0.015602647439331286,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.11261086855435568,
          "distance_to_steady": 0.0005574318775367123,
          "minimum_eigenvalue": 0.01560369512557155,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.11262620444694293,
          "distance_to_steady": 0.0005172235490703489,
          "minimum_eigenvalue": 0.015604673330498696,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.11264042595764609,
          "distance_to_steady": 0.00047990676620294874,
          "minimum_eigenvalue": 0.015605586362584587,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.1126536141473097,
          "distance_to_steady": 0.0004452745776400719,
          "minimum_eigenvalue": 0.015606438299787091,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.11266584417151079,
          "distance_to_steady": 0.0004131347310080865,
          "minimum_eigenvalue": 0.015607232997098885,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.11267718571165827,
          "distance_to_steady": 0.0003833086417376272,
          "minimum_eigenvalue": 0.01560797409457051,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.11268770337453156,
          "distance_to_steady": 0.00035563043279753133,
          "minimum_eigenvalue": 0.015608665025660908,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.11269745706258039,
          "distance_to_steady": 0.0003299460405826269,
          "minimum_eigenvalue": 0.01560930902578988,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.11270650231712964,
          "distance_to_steady": 0.0003061123825488857,
          "minimum_eigenvalue": 0.015609909140988578,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.11271489063648088,
          "distance_to_steady": 0.00028399658246910237,
          "minimum_eigenvalue": 0.015610468236560843,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.11272266977075192,
          "distance_to_steady": 0.0002634752494370309,
          "minimum_eigenvalue": 0.01561098900568345,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.11272988399516032,
          "distance_to_steady": 0.0002444338069982968,
          "minimum_eigenvalue": 0.015611473977887034,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.11273657436333463,
          "distance_to_steady": 0.00022676586901493496,
          "minimum_eigenvalue": 0.015611925527369647,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.11274277894211365,
          "distance_to_steady": 0.000210372659091438,
          "minimum_eigenvalue": 0.015612345881105117,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.11274853302919591,
          "distance_to_steady": 0.00019516247059482572,
          "minimum_eigenvalue": 0.015612737126717166,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.11275386935488953,
          "distance_to_steady": 0.00018105016449510535,
          "minimum_eigenvalue": 0.01561310122009674,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.11275881826913489,
          "distance_to_steady": 0.00016795670243305826,
          "minimum_eigenvalue": 0.015613439992745344,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.11276340791487105,
          "distance_to_steady": 0.0001558087125969471,
          "minimum_eigenvalue": 0.015613755158834074,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.1127676643887518,
          "distance_to_steady": 0.00014453808614505598,
          "minimum_eigenvalue": 0.015614048321970738,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.11277161189013377,
          "distance_to_steady": 0.00013408160206686455,
          "minimum_eigenvalue": 0.015614320981671533,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.11277527285919522,
          "distance_to_steady": 0.000124380578512176,
          "minimum_eigenvalue": 0.015614574539537216,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.11277866810498179,
          "distance_to_steady": 0.00011538054875241156,
          "minimum_eigenvalue": 0.01561481030513533,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.11278181692411553,
          "distance_to_steady": 0.00010703096006286876,
          "minimum_eigenvalue": 0.015615029501592822,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.11278473721084734,
          "distance_to_steady": 9.928489392482288e-05,
          "minimum_eigenvalue": 0.015615233270904616,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.11278744555909029,
          "distance_to_steady": 9.209880606566613e-05,
          "minimum_eigenvalue": 0.015615422678965167,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.11278995735701522,
          "distance_to_steady": 8.54322849443423e-05,
          "minimum_eigenvalue": 0.015615598720330873,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.11279228687475343,
          "distance_to_steady": 7.924782739247675e-05,
          "minimum_eigenvalue": 0.01561576232272205,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.11279444734571228,
          "distance_to_steady": 7.351063020686124e-05,
          "minimum_eigenvalue": 0.015615914351274381,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.112796451041965,
          "distance_to_steady": 6.818839657571178e-05,
          "minimum_eigenvalue": 0.015616055612548547,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.11279830934415327,
          "distance_to_steady": 6.325115628767058e-05,
          "minimum_eigenvalue": 0.015616186858308907,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.11280003280629719,
          "distance_to_steady": 5.867109875990276e-05,
          "minimum_eigenvalue": 0.015616308789080855,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.11280163121588868,
          "distance_to_steady": 5.4422417976618745e-05,
          "minimum_eigenvalue": 0.01561642205749711,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.11280311364961022,
          "distance_to_steady": 5.048116849658106e-05,
          "minimum_eigenvalue": 0.015616527271443003,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.11280448852499739,
          "distance_to_steady": 4.6825131749014814e-05,
          "minimum_eigenvalue": 0.01561662499701049,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.11280576364834413,
          "distance_to_steady": 4.343369188690785e-05,
          "minimum_eigenvalue": 0.015616715761270812,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.11280694625912026,
          "distance_to_steady": 4.028772052072464e-05,
          "minimum_eigenvalue": 0.01561680005487508,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.1128080430711583,
          "distance_to_steady": 3.736946970359263e-05,
          "minimum_eigenvalue": 0.015616878334492202,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.11280906031084473,
          "distance_to_steady": 3.466247258033378e-05,
          "minimum_eigenvalue": 0.015616951025092802,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.11281000375253405,
          "distance_to_steady": 3.215145115551335e-05,
          "minimum_eigenvalue": 0.015617018522088057,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.11281087875138543,
          "distance_to_steady": 2.9822230676190484e-05,
          "minimum_eigenvalue": 0.015617081193331063,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.1128116902738136,
          "distance_to_steady": 2.7661660152947937e-05,
          "minimum_eigenvalue": 0.015617139380989497,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.11281244292572526,
          "distance_to_steady": 2.5657538589365925e-05,
          "minimum_eigenvalue": 0.015617193403296512,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.112813140978702,
          "distance_to_steady": 2.379854650498385e-05,
          "minimum_eigenvalue": 0.015617243556187162,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.11281378839428179,
          "distance_to_steady": 2.207418237708432e-05,
          "minimum_eigenvalue": 0.01561729011482757,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.11281438884647274,
          "distance_to_steady": 2.0474703653506482e-05,
          "minimum_eigenvalue": 0.015617333335042878,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.11281494574263368,
          "distance_to_steady": 1.899107200313901e-05,
          "minimum_eigenvalue": 0.01561737345465067,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.11281546224283474,
          "distance_to_steady": 1.7614902504113975e-05,
          "minimum_eigenvalue": 0.01561741069470542,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.11281594127781344,
          "distance_to_steady": 1.6338416489302537e-05,
          "minimum_eigenvalue": 0.01561744526065936,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.11281638556562437,
          "distance_to_steady": 1.5154397784229029e-05,
          "minimum_eigenvalue": 0.015617477343445995,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.11281679762708013,
          "distance_to_steady": 1.4056152096934144e-05,
          "minimum_eigenvalue": 0.015617507120489737,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.11281717980007017,
          "distance_to_steady": 1.3037469330654666e-05,
          "minimum_eigenvalue": 0.015617534756647681,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.11281753425283983,
          "distance_to_steady": 1.2092588613954458e-05,
          "minimum_eigenvalue": 0.01561756040508715,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.11281786299630463,
          "distance_to_steady": 1.1216165848379825e-05,
          "minimum_eigenvalue": 0.015617584208103321,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.11281816789547011,
          "distance_to_steady": 1.040324359770188e-05,
          "minimum_eigenvalue": 0.015617606297881434,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.11281845068002257,
          "distance_to_steady": 9.649223145757543e-06,
          "minimum_eigenvalue": 0.015617626797205963,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.11281871295415094,
          "distance_to_steady": 8.949838571546687e-06,
          "minimum_eigenvalue": 0.015617645820121713,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.11281895620565412,
          "distance_to_steady": 8.301132693013316e-06,
          "minimum_eigenvalue": 0.015617663472548927,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.11281918181438857,
          "distance_to_steady": 7.699434747831385e-06,
          "minimum_eigenvalue": 0.015617679852856108,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.11281939106010211,
          "distance_to_steady": 7.141339683734704e-06,
          "minimum_eigenvalue": 0.015617695052392902,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.11281958512969845,
          "distance_to_steady": 6.623688943718786e-06,
          "minimum_eigenvalue": 0.015617709155986318,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.11281976512397468,
          "distance_to_steady": 6.143552640532415e-06,
          "minimum_eigenvalue": 0.015617722242402078,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.11281993206386931,
          "distance_to_steady": 5.698213015849912e-06,
          "minimum_eigenvalue": 0.015617734384774175,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.112820086896258,
          "distance_to_steady": 5.285149095517888e-06,
          "minimum_eigenvalue": 0.015617745651004005,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.11282023049932648,
          "distance_to_steady": 4.9020224528236594e-06,
          "minimum_eigenvalue": 0.015617756104131967,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.11282036368755521,
          "distance_to_steady": 4.546664000910916e-06,
          "minimum_eigenvalue": 0.01561776580268292,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.11282048721634175,
          "distance_to_steady": 4.217061739242994e-06,
          "minimum_eigenvalue": 0.01561777480098694,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.11282060178628722,
          "distance_to_steady": 3.911349384971147e-06,
          "minimum_eigenvalue": 0.015617783149478509,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.11282070804717188,
          "distance_to_steady": 3.627795828279115e-06,
          "minimum_eigenvalue": 0.015617790894973602,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.11282080660164291,
          "distance_to_steady": 3.3647953465460595e-06,
          "minimum_eigenvalue": 0.015617798080927827,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.11282089800863324,
          "distance_to_steady": 3.1208585298814207e-06,
          "minimum_eigenvalue": 0.015617804747676229,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.11282098278653316,
          "distance_to_steady": 2.8946038601561364e-06,
          "minimum_eigenvalue": 0.015617810932656032,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.11282106141613168,
          "distance_to_steady": 2.684749899927938e-06,
          "minimum_eigenvalue": 0.015617816670613882,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.11282113434334433,
          "distance_to_steady": 2.490108046650577e-06,
          "minimum_eigenvalue": 0.015617821993798037,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.11282120198174306,
          "distance_to_steady": 2.3095758111719984e-06,
          "minimum_eigenvalue": 0.01561782693213721,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.11282126471490259,
          "distance_to_steady": 2.142130581229973e-06,
          "minimum_eigenvalue": 0.01561783151340666,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.11282132289857583,
          "distance_to_steady": 1.9868238372959535e-06,
          "minimum_eigenvalue": 0.015617835763382429,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.11282137686271329,
          "distance_to_steady": 1.842775787372006e-06,
          "minimum_eigenvalue": 0.015617839705984612,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.11282142691333366,
          "distance_to_steady": 1.7091703888964802e-06,
          "minimum_eigenvalue": 0.015617843363410374,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.11282147333426057,
          "distance_to_steady": 1.5852507309899178e-06,
          "minimum_eigenvalue": 0.015617846756257771,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.11282151638873189,
          "distance_to_steady": 1.4703147523439236e-06,
          "minimum_eigenvalue": 0.015617849903640395,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.11282155632089379,
          "distance_to_steady": 1.3637112679220492e-06,
          "minimum_eigenvalue": 0.015617852823293928,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.11282159335718472,
          "distance_to_steady": 1.2648362824850545e-06,
          "minimum_eigenvalue": 0.01561785553167528,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.11282162770762015,
          "distance_to_steady": 1.1731295738604676e-06,
          "minimum_eigenvalue": 0.015617858044054321,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.1128216595669841,
          "distance_to_steady": 1.088071519958142e-06,
          "minimum_eigenvalue": 0.015617860374599413,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.11282168911593354,
          "distance_to_steady": 1.009180158344572e-06,
          "minimum_eigenvalue": 0.015617862536456507,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.11282171652202339,
          "distance_to_steady": 9.360084572817421e-07,
          "minimum_eigenvalue": 0.015617864541822866,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.11282174194065603,
          "distance_to_steady": 8.681417851767043e-07,
          "minimum_eigenvalue": 0.015617866402015144,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.11282176551596404,
          "distance_to_steady": 8.051955630271335e-07,
          "minimum_eigenvalue": 0.015617868127532951,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.11282178738162643,
          "distance_to_steady": 7.468130861464084e-07,
          "minimum_eigenvalue": 0.01561786972811758,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.11282180766162753,
          "distance_to_steady": 6.926635050599761e-07,
          "minimum_eigenvalue": 0.015617871212806769,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.11282182647095994,
          "distance_to_steady": 6.42439951502663e-07,
          "minimum_eigenvalue": 0.015617872589985383,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.11282184391627623,
          "distance_to_steady": 5.958578006351467e-07,
          "minimum_eigenvalue": 0.01561787386743242,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.11282186009649459,
          "distance_to_steady": 5.526530594320705e-07,
          "minimum_eigenvalue": 0.015617875052364685,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.11282187510335968,
          "distance_to_steady": 5.125808709063179e-07,
          "minimum_eigenvalue": 0.015617876151477375,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.11282188902196169,
          "distance_to_steady": 4.754141272825946e-07,
          "minimum_eigenvalue": 0.015617877170981773,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.11282190193122098,
          "distance_to_steady": 4.4094218472172375e-07,
          "minimum_eigenvalue": 0.015617878116640033,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.11282191390433416,
          "distance_to_steady": 4.0896966859230155e-07,
          "minimum_eigenvalue": 0.015617878993797744,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.11282192500918901,
          "distance_to_steady": 3.7931536779438335e-07,
          "minimum_eigenvalue": 0.015617879807413781,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.11282193530875076,
          "distance_to_steady": 3.51811207419811e-07,
          "minimum_eigenvalue": 0.015617880562088597,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.11282194486141775,
          "distance_to_steady": 3.2630129710373157e-07,
          "minimum_eigenvalue": 0.015617881262089628,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.11282195372135365,
          "distance_to_steady": 3.0264104858984675e-07,
          "minimum_eigenvalue": 0.015617881911375791,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.11282196193879426,
          "distance_to_steady": 2.806963543978274e-07,
          "minimum_eigenvalue": 0.015617882513619497,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.11282196956033191,
          "distance_to_steady": 2.603428306251904e-07,
          "minimum_eigenvalue": 0.015617883072227407,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.11282197662918043,
          "distance_to_steady": 2.414651101827897e-07,
          "minimum_eigenvalue": 0.015617883590359798,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.1128219831854192,
          "distance_to_steady": 2.239561902490916e-07,
          "minimum_eigenvalue": 0.015617884070948097,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.11282198926622157,
          "distance_to_steady": 2.0771682552288284e-07,
          "minimum_eigenvalue": 0.015617884516711549,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.11282199490606545,
          "distance_to_steady": 1.9265496593000309e-07,
          "minimum_eigenvalue": 0.015617884930172691,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.11282200013692743,
          "distance_to_steady": 1.786852351134266e-07,
          "minimum_eigenvalue": 0.015617885313671517,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.112822004988466,
          "distance_to_steady": 1.657284466310277e-07,
          "minimum_eigenvalue": 0.015617885669378346,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.11282200948818885,
          "distance_to_steady": 1.5371115513404532e-07,
          "minimum_eigenvalue": 0.015617885999306629,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.11282201366160849,
          "distance_to_steady": 1.4256524026590167e-07,
          "minimum_eigenvalue": 0.015617886305323932,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.11282201753238744,
          "distance_to_steady": 1.3222752068102472e-07,
          "minimum_eigenvalue": 0.015617886589162638,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.11282202112247225,
          "distance_to_steady": 1.2263939580883784e-07,
          "minimum_eigenvalue": 0.015617886852429588,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.11282202445221783,
          "distance_to_steady": 1.1374651416769244e-07,
          "minimum_eigenvalue": 0.015617887096615303,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.11282202754050355,
          "distance_to_steady": 1.0549846414173447e-07,
          "minimum_eigenvalue": 0.015617887323102398,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.11282203040483899,
          "distance_to_steady": 9.784848993554808e-08,
          "minimum_eigenvalue": 0.015617887533173367,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.11282203306146453,
          "distance_to_steady": 9.075322584227441e-08,
          "minimum_eigenvalue": 0.015617887728017768,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.11282203552544218,
          "distance_to_steady": 8.417245012798388e-08,
          "minimum_eigenvalue": 0.015617887908738961,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.11282203781074222,
          "distance_to_steady": 7.80688573735061e-08,
          "minimum_eigenvalue": 0.0156178880763604,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.11282203993032178,
          "distance_to_steady": 7.240784723541727e-08,
          "minimum_eigenvalue": 0.015617888231831486,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.11282204189619832,
          "distance_to_steady": 6.715732805799568e-08,
          "minimum_eigenvalue": 0.015617888376032696,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.11282204371951782,
          "distance_to_steady": 6.228753495970961e-08,
          "minimum_eigenvalue": 0.015617888509780803,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.11282204541061785,
          "distance_to_steady": 5.7770861294423326e-08,
          "minimum_eigenvalue": 0.01561788863383352,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.11282204697908664,
          "distance_to_steady": 5.3581702156788036e-08,
          "minimum_eigenvalue": 0.015617888748893345,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.11282204843381677,
          "distance_to_steady": 4.969630915639678e-08,
          "minimum_eigenvalue": 0.015617888855612232,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.11282204978305618,
          "distance_to_steady": 4.609265590385658e-08,
          "minimum_eigenvalue": 0.015617888954594669,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.11282205103445471,
          "distance_to_steady": 4.275031341947899e-08,
          "minimum_eigenvalue": 0.015617889046401427,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.11282205219510735,
          "distance_to_steady": 3.965033307067046e-08,
          "minimum_eigenvalue": 0.015617889131552577,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.11282205327159461,
          "distance_to_steady": 3.677514136962712e-08,
          "minimum_eigenvalue": 0.015617889210530585,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.11282205427001969,
          "distance_to_steady": 3.410843834282529e-08,
          "minimum_eigenvalue": 0.015617889283782917,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.11282205519604348,
          "distance_to_steady": 3.163510602956221e-08,
          "minimum_eigenvalue": 0.015617889351724604,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.11282205605491631,
          "distance_to_steady": 2.9341122699880207e-08,
          "minimum_eigenvalue": 0.015617889414740647,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.11282205685150741,
          "distance_to_steady": 2.721348359678577e-08,
          "minimum_eigenvalue": 0.015617889473188023,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.11282205759033348,
          "distance_to_steady": 2.5240126639777816e-08,
          "minimum_eigenvalue": 0.015617889527397913,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.11282205827558325,
          "distance_to_steady": 2.3409864305726228e-08,
          "minimum_eigenvalue": 0.01561788957767766,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.11282205891114179,
          "distance_to_steady": 2.1712320627184645e-08,
          "minimum_eigenvalue": 0.015617889624311982,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.11282205950061265,
          "distance_to_steady": 2.013787185443927e-08,
          "minimum_eigenvalue": 0.015617889667565214,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.11282206004733777,
          "distance_to_steady": 1.8677591834270757e-08,
          "minimum_eigenvalue": 0.015617889707682518,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.11282206055441676,
          "distance_to_steady": 1.7323201980529168e-08,
          "minimum_eigenvalue": 0.015617889744891207,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.11282206102472492,
          "distance_to_steady": 1.6067024155574927e-08,
          "minimum_eigenvalue": 0.015617889779402051,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.11282206146092849,
          "distance_to_steady": 1.4901936285643957e-08,
          "minimum_eigenvalue": 0.01561788981141078,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.11282206186550058,
          "distance_to_steady": 1.3821333464877902e-08,
          "minimum_eigenvalue": 0.015617889841098746,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.11282206224073507,
          "distance_to_steady": 1.2819089361196245e-08,
          "minimum_eigenvalue": 0.015617889868634136,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.11282206258875921,
          "distance_to_steady": 1.1889521592950425e-08,
          "minimum_eigenvalue": 0.015617889894173094,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.11282206291154642,
          "distance_to_steady": 1.1027360762375094e-08,
          "minimum_eigenvalue": 0.01561788991786035,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.11282206321092664,
          "distance_to_steady": 1.0227718463817759e-08,
          "minimum_eigenvalue": 0.015617889939830083,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.11282206348859716,
          "distance_to_steady": 9.486061630648024e-09,
          "minimum_eigenvalue": 0.01561788996020687,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.11282206374613234,
          "distance_to_steady": 8.798185414590765e-09,
          "minimum_eigenvalue": 0.015617889979106224,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.11282206398499225,
          "distance_to_steady": 8.160189694100813e-09,
          "minimum_eigenvalue": 0.015617889996635194,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.11282206420653135,
          "distance_to_steady": 7.568457804918438e-09,
          "minimum_eigenvalue": 0.015617890012893222,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.11282206441200525,
          "distance_to_steady": 7.019634892455051e-09,
          "minimum_eigenvalue": 0.015617890027972352,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.11282206460257937,
          "distance_to_steady": 6.510609603521677e-09,
          "minimum_eigenvalue": 0.015617890041958208,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.11282206477933396,
          "distance_to_steady": 6.038495568155833e-09,
          "minimum_eigenvalue": 0.015617890054929914,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.11282206494327109,
          "distance_to_steady": 5.600616722126195e-09,
          "minimum_eigenvalue": 0.015617890066961067,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.1128220650953203,
          "distance_to_steady": 5.194490504401017e-09,
          "minimum_eigenvalue": 0.01561789007811982,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.11282206523634358,
          "distance_to_steady": 4.8178140678312165e-09,
          "minimum_eigenvalue": 0.01561789008846948,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.11282206536714068,
          "distance_to_steady": 4.468452174249958e-09,
          "minimum_eigenvalue": 0.015617890098068698,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.11282206548845293,
          "distance_to_steady": 4.1444238891435994e-09,
          "minimum_eigenvalue": 0.015617890106971883,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.11282206560096819,
          "distance_to_steady": 3.843892600052801e-09,
          "minimum_eigenvalue": 0.015617890115229469,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.11282206570532444,
          "distance_to_steady": 3.565153885651262e-09,
          "minimum_eigenvalue": 0.015617890122888396,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.11282206580211315,
          "distance_to_steady": 3.306627803165152e-09,
          "minimum_eigenvalue": 0.015617890129991844,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.11282206589188333,
          "distance_to_steady": 3.066848887692264e-09,
          "minimum_eigenvalue": 0.015617890136580272,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.11282206597514385,
          "distance_to_steady": 2.8444571888858183e-09,
          "minimum_eigenvalue": 0.01561789014269096,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.11282206605236661,
          "distance_to_steady": 2.6381921629931027e-09,
          "minimum_eigenvalue": 0.015617890148358524,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.11282206612398979,
          "distance_to_steady": 2.4468844814912183e-09,
          "minimum_eigenvalue": 0.015617890153615142,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.11282206619041898,
          "distance_to_steady": 2.2694494027086787e-09,
          "minimum_eigenvalue": 0.015617890158490631,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.11282206625203105,
          "distance_to_steady": 2.1048806534557096e-09,
          "minimum_eigenvalue": 0.015617890163012566,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.11282206630917549,
          "distance_to_steady": 1.952245805986186e-09,
          "minimum_eigenvalue": 0.01561789016720659,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.11282206636217587,
          "distance_to_steady": 1.8106793078787042e-09,
          "minimum_eigenvalue": 0.015617890171096523,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.11282206641133308,
          "distance_to_steady": 1.679378117472319e-09,
          "minimum_eigenvalue": 0.015617890174704385,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.1128220664569255,
          "distance_to_steady": 1.557598397483595e-09,
          "minimum_eigenvalue": 0.015617890178050637,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.11282206649921184,
          "distance_to_steady": 1.444649509393936e-09,
          "minimum_eigenvalue": 0.01561789018115422,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.1128220665384318,
          "distance_to_steady": 1.3398909065598374e-09,
          "minimum_eigenvalue": 0.015617890184032807,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.11282206657480778,
          "distance_to_steady": 1.2427290741606756e-09,
          "minimum_eigenvalue": 0.015617890186702591,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.1128220666085461,
          "distance_to_steady": 1.1526125782979069e-09,
          "minimum_eigenvalue": 0.015617890189178833,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.11282206663983774,
          "distance_to_steady": 1.0690310789374102e-09,
          "minimum_eigenvalue": 0.015617890191475471,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.11282206666886006,
          "distance_to_steady": 9.915105802366098e-10,
          "minimum_eigenvalue": 0.015617890193605663,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.1128220666957781,
          "distance_to_steady": 9.196113003040463e-10,
          "minimum_eigenvalue": 0.015617890195581316,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.11282206672074413,
          "distance_to_steady": 8.529259069856021e-10,
          "minimum_eigenvalue": 0.015617890197413723,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.11282206674389944,
          "distance_to_steady": 7.910761351537231e-10,
          "minimum_eigenvalue": 0.015617890199113261,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.11282206676537597,
          "distance_to_steady": 7.337113156619114e-10,
          "minimum_eigenvalue": 0.015617890200689526,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.11282206678529508,
          "distance_to_steady": 6.805063561265978e-10,
          "minimum_eigenvalue": 0.015617890202151524,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.11282206680376985,
          "distance_to_steady": 6.311594059893456e-10,
          "minimum_eigenvalue": 0.015617890203507477,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.11282206682090486,
          "distance_to_steady": 5.853908278258269e-10,
          "minimum_eigenvalue": 0.015617890204765153,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.11282206683679696,
          "distance_to_steady": 5.429417089530818e-10,
          "minimum_eigenvalue": 0.015617890205931585,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.112822066851537,
          "distance_to_steady": 5.035703538186499e-10,
          "minimum_eigenvalue": 0.015617890207013442,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.1128220668652081,
          "distance_to_steady": 4.670536839224138e-10,
          "minimum_eigenvalue": 0.0156178902080169,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.11282206687788805,
          "distance_to_steady": 4.3318537819303504e-10,
          "minimum_eigenvalue": 0.015617890208947572,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.11282206688964838,
          "distance_to_steady": 4.017729135497029e-10,
          "minimum_eigenvalue": 0.015617890209810746,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.11282206690055582,
          "distance_to_steady": 3.7263843573331896e-10,
          "minimum_eigenvalue": 0.015617890210611328,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.11282206691067231,
          "distance_to_steady": 3.4561655620768406e-10,
          "minimum_eigenvalue": 0.015617890211353867,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.11282206692005531,
          "distance_to_steady": 3.2055425328025855e-10,
          "minimum_eigenvalue": 0.015617890212042516,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.11282206692875779,
          "distance_to_steady": 2.97309270952395e-10,
          "minimum_eigenvalue": 0.015617890212681288,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.11282206693682924,
          "distance_to_steady": 2.7574993850809637e-10,
          "minimum_eigenvalue": 0.015617890213273722,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.11282206694431542,
          "distance_to_steady": 2.55753833042216e-10,
          "minimum_eigenvalue": 0.015617890213823158,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.11282206695125871,
          "distance_to_steady": 2.372078852785897e-10,
          "minimum_eigenvalue": 0.015617890214332799,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.11282206695769847,
          "distance_to_steady": 2.2000682005363092e-10,
          "minimum_eigenvalue": 0.015617890214805478,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.11282206696367131,
          "distance_to_steady": 2.040530869273916e-10,
          "minimum_eigenvalue": 0.01561789021524386,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.112822066969211,
          "distance_to_steady": 1.8925594945373716e-10,
          "minimum_eigenvalue": 0.015617890215650502,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.11282206697434907,
          "distance_to_steady": 1.7553212355858605e-10,
          "minimum_eigenvalue": 0.015617890216027578,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.1128220669791144,
          "distance_to_steady": 1.6280343913266377e-10,
          "minimum_eigenvalue": 0.015617890216377354,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.11282206698353431,
          "distance_to_steady": 1.5099781668082013e-10,
          "minimum_eigenvalue": 0.015617890216701747,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.11282206698763361,
          "distance_to_steady": 1.400481362823225e-10,
          "minimum_eigenvalue": 0.015617890217002661,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.11282206699143568,
          "distance_to_steady": 1.2989260882168008e-10,
          "minimum_eigenvalue": 0.015617890217281704,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.11282206699496201,
          "distance_to_steady": 1.2047348015020718e-10,
          "minimum_eigenvalue": 0.015617890217540545,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.11282206699823275,
          "distance_to_steady": 1.1173725833479864e-10,
          "minimum_eigenvalue": 0.015617890217780648,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.11282206700126621,
          "distance_to_steady": 1.0363469457597141e-10,
          "minimum_eigenvalue": 0.015617890218003267,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.1128220670040797,
          "distance_to_steady": 9.611965043343496e-11,
          "minimum_eigenvalue": 0.015617890218209755,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.11282206700668926,
          "distance_to_steady": 8.914930946235522e-11,
          "minimum_eigenvalue": 0.01561789021840129,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.1128220670091094,
          "distance_to_steady": 8.268479650963556e-11,
          "minimum_eigenvalue": 0.015617890218578954,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.1128220670113542,
          "distance_to_steady": 7.668891910395104e-11,
          "minimum_eigenvalue": 0.015617890218743699,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.11282206701343617,
          "distance_to_steady": 7.112781717777406e-11,
          "minimum_eigenvalue": 0.015617890218896511,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.11282206701536715,
          "distance_to_steady": 6.596992743745922e-11,
          "minimum_eigenvalue": 0.015617890219038274,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.11282206701715823,
          "distance_to_steady": 6.118606142579974e-11,
          "minimum_eigenvalue": 0.015617890219169718,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.11282206701881922,
          "distance_to_steady": 5.6749133170441723e-11,
          "minimum_eigenvalue": 0.015617890219291625,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.11282206702035989,
          "distance_to_steady": 5.263404122268777e-11,
          "minimum_eigenvalue": 0.015617890219404715,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.11282206702178885,
          "distance_to_steady": 4.881723150718109e-11,
          "minimum_eigenvalue": 0.015617890219509604,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.11282206702311415,
          "distance_to_steady": 4.527721947367169e-11,
          "minimum_eigenvalue": 0.015617890219606892,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.11282206702434341,
          "distance_to_steady": 4.1993917024307776e-11,
          "minimum_eigenvalue": 0.015617890219697131,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.11282206702548342,
          "distance_to_steady": 3.8948679351169524e-11,
          "minimum_eigenvalue": 0.015617890219780809,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.11282206702654085,
          "distance_to_steady": 3.6124500960021955e-11,
          "minimum_eigenvalue": 0.01561789021985843,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.11282206702752147,
          "distance_to_steady": 3.350477013885911e-11,
          "minimum_eigenvalue": 0.015617890219930371,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.11282206702843114,
          "distance_to_steady": 3.107526562462493e-11,
          "minimum_eigenvalue": 0.015617890219997113,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.11282206702927486,
          "distance_to_steady": 2.8821743602858163e-11,
          "minimum_eigenvalue": 0.015617890220059048,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.11282206703005729,
          "distance_to_steady": 2.673170018674398e-11,
          "minimum_eigenvalue": 0.0156178902201165,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.11282206703078299,
          "distance_to_steady": 2.4793394767796965e-11,
          "minimum_eigenvalue": 0.015617890220169786,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.11282206703145603,
          "distance_to_steady": 2.299547878503727e-11,
          "minimum_eigenvalue": 0.01561789022021918,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.11282206703208036,
          "distance_to_steady": 2.132793941456157e-11,
          "minimum_eigenvalue": 0.015617890220265003,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.1128220670326594,
          "distance_to_steady": 1.9781197513335513e-11,
          "minimum_eigenvalue": 0.015617890220307481,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.11282206703319644,
          "distance_to_steady": 1.8346789365519818e-11,
          "minimum_eigenvalue": 0.015617890220346911,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.11282206703369452,
          "distance_to_steady": 1.7016402176217582e-11,
          "minimum_eigenvalue": 0.01561789022038351,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.11282206703415647,
          "distance_to_steady": 1.578243265243362e-11,
          "minimum_eigenvalue": 0.015617890220417366,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.11282206703458497,
          "distance_to_steady": 1.4637950573881398e-11,
          "minimum_eigenvalue": 0.015617890220448802,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.11282206703498233,
          "distance_to_steady": 1.3576481952548569e-11,
          "minimum_eigenvalue": 0.015617890220477973,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.11282206703535076,
          "distance_to_steady": 1.2591925765970124e-11,
          "minimum_eigenvalue": 0.015617890220505045,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.11282206703569292,
          "distance_to_steady": 1.1679039679801663e-11,
          "minimum_eigenvalue": 0.015617890220530138,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.11282206703600985,
          "distance_to_steady": 1.0832083494061173e-11,
          "minimum_eigenvalue": 0.015617890220553382,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.11282206703630385,
          "distance_to_steady": 1.0046453252643415e-11,
          "minimum_eigenvalue": 0.015617890220575007,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.11282206703657674,
          "distance_to_steady": 9.317860719115778e-12,
          "minimum_eigenvalue": 0.015617890220594994,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.11282206703682962,
          "distance_to_steady": 8.642463480978966e-12,
          "minimum_eigenvalue": 0.015617890220613549,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.11282206703706427,
          "distance_to_steady": 8.015473701439287e-12,
          "minimum_eigenvalue": 0.015617890220630804,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.11282206703728179,
          "distance_to_steady": 7.434285825835827e-12,
          "minimum_eigenvalue": 0.015617890220646769,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.11282206703748354,
          "distance_to_steady": 6.895185811206517e-12,
          "minimum_eigenvalue": 0.015617890220661589,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.11282206703767071,
          "distance_to_steady": 6.395028603889408e-12,
          "minimum_eigenvalue": 0.01561789022067533,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.11282206703784439,
          "distance_to_steady": 5.931415081317226e-12,
          "minimum_eigenvalue": 0.015617890220688069,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.11282206703800567,
          "distance_to_steady": 5.501136005059415e-12,
          "minimum_eigenvalue": 0.015617890220699922,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.11282206703815499,
          "distance_to_steady": 5.1022051167359805e-12,
          "minimum_eigenvalue": 0.015617890220710874,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.11282206703829337,
          "distance_to_steady": 4.7323533980403446e-12,
          "minimum_eigenvalue": 0.015617890220721046,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.112822067038422,
          "distance_to_steady": 4.389119276360097e-12,
          "minimum_eigenvalue": 0.015617890220730441,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.11282206703854113,
          "distance_to_steady": 4.0709258880555765e-12,
          "minimum_eigenvalue": 0.01561789022073925,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.11282206703865147,
          "distance_to_steady": 3.775623910740045e-12,
          "minimum_eigenvalue": 0.015617890220747303,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.11282206703875405,
          "distance_to_steady": 3.501886280954381e-12,
          "minimum_eigenvalue": 0.015617890220754839,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.11282206703884919,
          "distance_to_steady": 3.247945315476564e-12,
          "minimum_eigenvalue": 0.015617890220761812,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.11282206703893741,
          "distance_to_steady": 3.012291804882494e-12,
          "minimum_eigenvalue": 0.015617890220768258,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.11282206703901917,
          "distance_to_steady": 2.7938675678518265e-12,
          "minimum_eigenvalue": 0.015617890220774292,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.11282206703909484,
          "distance_to_steady": 2.5914582979513767e-12,
          "minimum_eigenvalue": 0.015617890220779838,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.11282206703916525,
          "distance_to_steady": 2.4034663148597705e-12,
          "minimum_eigenvalue": 0.015617890220785012,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.11282206703923044,
          "distance_to_steady": 2.2289548678999793e-12,
          "minimum_eigenvalue": 0.015617890220789807,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.11282206703929121,
          "distance_to_steady": 2.0674659900743464e-12,
          "minimum_eigenvalue": 0.015617890220794284,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.11282206703934734,
          "distance_to_steady": 1.9175546567273827e-12,
          "minimum_eigenvalue": 0.015617890220798434,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.11282206703939937,
          "distance_to_steady": 1.7784766714878941e-12,
          "minimum_eigenvalue": 0.015617890220802217,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.11282206703944765,
          "distance_to_steady": 1.6495017157724945e-12,
          "minimum_eigenvalue": 0.015617890220805793,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.11282206703949246,
          "distance_to_steady": 1.529812734823999e-12,
          "minimum_eigenvalue": 0.01561789022080901,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.11282206703953393,
          "distance_to_steady": 1.4189448227508448e-12,
          "minimum_eigenvalue": 0.015617890220812114,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.11282206703957254,
          "distance_to_steady": 1.31609306786018e-12,
          "minimum_eigenvalue": 0.015617890220814922,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.11282206703960826,
          "distance_to_steady": 1.2204647015234826e-12,
          "minimum_eigenvalue": 0.015617890220817549,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.11282206703964137,
          "distance_to_steady": 1.1320076820364733e-12,
          "minimum_eigenvalue": 0.015617890220819977,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.11282206703967211,
          "distance_to_steady": 1.0498563823846396e-12,
          "minimum_eigenvalue": 0.015617890220822257,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.11282206703970063,
          "distance_to_steady": 9.738633510725236e-13,
          "minimum_eigenvalue": 0.015617890220824337,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.11282206703972708,
          "distance_to_steady": 9.030727554648622e-13,
          "minimum_eigenvalue": 0.01561789022082627,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.11282206703975164,
          "distance_to_steady": 8.376667415266327e-13,
          "minimum_eigenvalue": 0.015617890220828077,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.11282206703977438,
          "distance_to_steady": 7.76826519777174e-13,
          "minimum_eigenvalue": 0.015617890220829761,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.11282206703979546,
          "distance_to_steady": 7.205330082582506e-13,
          "minimum_eigenvalue": 0.01561789022083127,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.11282206703981501,
          "distance_to_steady": 6.68291810779209e-13,
          "minimum_eigenvalue": 0.015617890220832749,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.11282206703983316,
          "distance_to_steady": 6.196952673231948e-13,
          "minimum_eigenvalue": 0.01561789022083407,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.11282206703984998,
          "distance_to_steady": 5.75026137816792e-13,
          "minimum_eigenvalue": 0.015617890220835274,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.11282206703986562,
          "distance_to_steady": 5.331412394893319e-13,
          "minimum_eigenvalue": 0.01561789022083644,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.11282206703988006,
          "distance_to_steady": 4.945158865732324e-13,
          "minimum_eigenvalue": 0.015617890220837486,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.11282206703989348,
          "distance_to_steady": 4.586921120708355e-13,
          "minimum_eigenvalue": 0.015617890220838494,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.11282206703990605,
          "distance_to_steady": 4.2544266720678787e-13,
          "minimum_eigenvalue": 0.015617890220839434,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.11282206703991747,
          "distance_to_steady": 3.9453336431183327e-13,
          "minimum_eigenvalue": 0.015617890220840236,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.11282206703992825,
          "distance_to_steady": 3.65898283893884e-13,
          "minimum_eigenvalue": 0.015617890220841006,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.1128220670399382,
          "distance_to_steady": 3.392962993897796e-13,
          "minimum_eigenvalue": 0.015617890220841781,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.11282206703994738,
          "distance_to_steady": 3.146788385421928e-13,
          "minimum_eigenvalue": 0.015617890220842442,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.11282206703995601,
          "distance_to_steady": 2.9196089990080054e-13,
          "minimum_eigenvalue": 0.015617890220843063,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.11282206703996384,
          "distance_to_steady": 2.706532914453774e-13,
          "minimum_eigenvalue": 0.01561789022084364,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.11282206703997122,
          "distance_to_steady": 2.510214258677479e-13,
          "minimum_eigenvalue": 0.015617890220844186,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.11282206703997807,
          "distance_to_steady": 2.327721349004719e-13,
          "minimum_eigenvalue": 0.015617890220844706,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.11282206703998439,
          "distance_to_steady": 2.1586031573317402e-13,
          "minimum_eigenvalue": 0.015617890220845171,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.11282206703999031,
          "distance_to_steady": 2.0019402802162745e-13,
          "minimum_eigenvalue": 0.015617890220845592,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.11282206703999567,
          "distance_to_steady": 1.8573684257283674e-13,
          "minimum_eigenvalue": 0.015617890220845984,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.11282206704000078,
          "distance_to_steady": 1.7225110227059304e-13,
          "minimum_eigenvalue": 0.015617890220846354,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.11282206704000536,
          "distance_to_steady": 1.5965354038804946e-13,
          "minimum_eigenvalue": 0.01561789022084672,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.11282206704000977,
          "distance_to_steady": 1.4818875293531875e-13,
          "minimum_eigenvalue": 0.015617890220846994,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.11282206704001385,
          "distance_to_steady": 1.3734152704003577e-13,
          "minimum_eigenvalue": 0.015617890220847285,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.11282206704001754,
          "distance_to_steady": 1.2748482824953553e-13,
          "minimum_eigenvalue": 0.015617890220847563,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.11282206704002101,
          "distance_to_steady": 1.182075271000116e-13,
          "minimum_eigenvalue": 0.015617890220847816,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.11282206704002418,
          "distance_to_steady": 1.0967268759820567e-13,
          "minimum_eigenvalue": 0.015617890220848052,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.1128220670400272,
          "distance_to_steady": 1.0166173458614482e-13,
          "minimum_eigenvalue": 0.015617890220848264,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.11282206704002992,
          "distance_to_steady": 9.42267097681082e-14,
          "minimum_eigenvalue": 0.015617890220848482,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.11282206704003253,
          "distance_to_steady": 8.743179791270705e-14,
          "minimum_eigenvalue": 0.01561789022084869,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.1128220670400349,
          "distance_to_steady": 8.106883220282413e-14,
          "minimum_eigenvalue": 0.01561789022084886,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.11282206704003703,
          "distance_to_steady": 7.510658761589184e-14,
          "minimum_eigenvalue": 0.015617890220849027,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.11282206704003914,
          "distance_to_steady": 6.96803725830364e-14,
          "minimum_eigenvalue": 0.015617890220849162,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.1128220670400411,
          "distance_to_steady": 6.454038692371712e-14,
          "minimum_eigenvalue": 0.015617890220849306,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.11282206704004266,
          "distance_to_steady": 5.999888086360983e-14,
          "minimum_eigenvalue": 0.015617890220849471,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.1128220670400445,
          "distance_to_steady": 5.572625694227895e-14,
          "minimum_eigenvalue": 0.015617890220849548,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.11282206704004596,
          "distance_to_steady": 5.165139149720943e-14,
          "minimum_eigenvalue": 0.01561789022084966,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.11282206704004731,
          "distance_to_steady": 4.7772549804925303e-14,
          "minimum_eigenvalue": 0.015617890220849756,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.1128220670400487,
          "distance_to_steady": 4.420942778526893e-14,
          "minimum_eigenvalue": 0.015617890220849888,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.1128220670400498,
          "distance_to_steady": 4.1298561792579846e-14,
          "minimum_eigenvalue": 0.015617890220849954,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.112822067040051,
          "distance_to_steady": 3.8012995529079774e-14,
          "minimum_eigenvalue": 0.015617890220850023,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.11282206704005193,
          "distance_to_steady": 3.528774494832021e-14,
          "minimum_eigenvalue": 0.015617890220850092,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.11282206704005276,
          "distance_to_steady": 3.282270288895717e-14,
          "minimum_eigenvalue": 0.015617890220850202,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.11282206704005365,
          "distance_to_steady": 3.021714822804e-14,
          "minimum_eigenvalue": 0.015617890220850271,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.11282206704005457,
          "distance_to_steady": 2.8151092568151626e-14,
          "minimum_eigenvalue": 0.015617890220850295,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.11282206704005553,
          "distance_to_steady": 2.5987892393608547e-14,
          "minimum_eigenvalue": 0.015617890220850403,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.11282206704005623,
          "distance_to_steady": 2.4116125763029575e-14,
          "minimum_eigenvalue": 0.015617890220850425,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.11282206704005682,
          "distance_to_steady": 2.2488955142563327e-14,
          "minimum_eigenvalue": 0.015617890220850467,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.1128220670400575,
          "distance_to_steady": 2.076984417787031e-14,
          "minimum_eigenvalue": 0.015617890220850547,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.11282206704005807,
          "distance_to_steady": 1.93942084614207e-14,
          "minimum_eigenvalue": 0.015617890220850575,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.1128220670400584,
          "distance_to_steady": 1.786418235560916e-14,
          "minimum_eigenvalue": 0.015617890220850588,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.11282206704005898,
          "distance_to_steady": 1.6566609195578508e-14,
          "minimum_eigenvalue": 0.015617890220850666,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.11282206704005948,
          "distance_to_steady": 1.540087501972209e-14,
          "minimum_eigenvalue": 0.015617890220850679,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.11282206704005987,
          "distance_to_steady": 1.4176160245682468e-14,
          "minimum_eigenvalue": 0.015617890220850679,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.1128220670400604,
          "distance_to_steady": 1.3026038581109841e-14,
          "minimum_eigenvalue": 0.01561789022085072,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.11282206704006051,
          "distance_to_steady": 1.2427558981897844e-14,
          "minimum_eigenvalue": 0.015617890220850748,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.11282206704006087,
          "distance_to_steady": 1.139192906673969e-14,
          "minimum_eigenvalue": 0.015617890220850753,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.11282206704006117,
          "distance_to_steady": 1.0354564428105558e-14,
          "minimum_eigenvalue": 0.015617890220850831,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.11282206704006163,
          "distance_to_steady": 9.705777848090237e-15,
          "minimum_eigenvalue": 0.015617890220850875,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.11282206704006192,
          "distance_to_steady": 8.965050923848139e-15,
          "minimum_eigenvalue": 0.015617890220850856,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.11282206704006213,
          "distance_to_steady": 8.265957363029486e-15,
          "minimum_eigenvalue": 0.015617890220850875,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.11282206704006234,
          "distance_to_steady": 7.729927808952652e-15,
          "minimum_eigenvalue": 0.0156178902208509,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.11282206704006262,
          "distance_to_steady": 7.121039868884793e-15,
          "minimum_eigenvalue": 0.015617890220850883,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.11282206704006283,
          "distance_to_steady": 6.63878674256324e-15,
          "minimum_eigenvalue": 0.015617890220850921,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.112822067040063,
          "distance_to_steady": 6.144390551909851e-15,
          "minimum_eigenvalue": 0.015617890220850935,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.11282206704006317,
          "distance_to_steady": 5.629177679544739e-15,
          "minimum_eigenvalue": 0.01561789022085095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.11282206704006337,
          "distance_to_steady": 5.216313492262259e-15,
          "minimum_eigenvalue": 0.015617890220850958,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.11282206704006342,
          "distance_to_steady": 4.757864496441322e-15,
          "minimum_eigenvalue": 0.01561789022085099,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.11282206704006358,
          "distance_to_steady": 4.494668526255909e-15,
          "minimum_eigenvalue": 0.015617890220850982,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.11282206704006373,
          "distance_to_steady": 3.976942538262541e-15,
          "minimum_eigenvalue": 0.015617890220850977,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.11282206704006392,
          "distance_to_steady": 3.763299024758364e-15,
          "minimum_eigenvalue": 0.01561789022085099,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.11282206704006396,
          "distance_to_steady": 3.5510070470915186e-15,
          "minimum_eigenvalue": 0.015617890220851006,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.11282206704006412,
          "distance_to_steady": 3.289124656013098e-15,
          "minimum_eigenvalue": 0.01561789022085101,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.11282206704006419,
          "distance_to_steady": 3.223195611926742e-15,
          "minimum_eigenvalue": 0.015617890220851005,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.11282206704006419,
          "distance_to_steady": 3.021256258827341e-15,
          "minimum_eigenvalue": 0.015617890220851038,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.11282206704006431,
          "distance_to_steady": 2.8210426186455e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.11282206704006442,
          "distance_to_steady": 3.1345184553851627e-15,
          "minimum_eigenvalue": 0.015617890220851032,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.11282206704006448,
          "distance_to_steady": 2.970940044950199e-15,
          "minimum_eigenvalue": 0.01561789022085104,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.11282206704006456,
          "distance_to_steady": 2.7846557225516757e-15,
          "minimum_eigenvalue": 0.015617890220851041,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.11282206704006467,
          "distance_to_steady": 2.8658569425899875e-15,
          "minimum_eigenvalue": 0.015617890220851048,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.11282206704006464,
          "distance_to_steady": 2.8452565413735747e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.11282206704006478,
          "distance_to_steady": 2.8837506274420525e-15,
          "minimum_eigenvalue": 0.01561789022085106,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.11282206704006481,
          "distance_to_steady": 3.0026052670805825e-15,
          "minimum_eigenvalue": 0.015617890220851062,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.11282206704006484,
          "distance_to_steady": 2.864511032394119e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.11282206704006495,
          "distance_to_steady": 2.826399096589605e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.11282206704006487,
          "distance_to_steady": 2.718542470537555e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.11282206704006495,
          "distance_to_steady": 2.785965902418752e-15,
          "minimum_eigenvalue": 0.015617890220851065,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.11282206704006499,
          "distance_to_steady": 3.165870343657672e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.112822067040065,
          "distance_to_steady": 3.00454106039183e-15,
          "minimum_eigenvalue": 0.015617890220851067,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.11282206704006512,
          "distance_to_steady": 3.0340313594834356e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.11282206704006503,
          "distance_to_steady": 2.7807617319908214e-15,
          "minimum_eigenvalue": 0.015617890220851076,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.11282206704006512,
          "distance_to_steady": 2.931682674400804e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.11282206704006506,
          "distance_to_steady": 2.556982403589814e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.723515857283588e-15,
          "minimum_eigenvalue": 0.015617890220851065,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.11282206704006523,
          "distance_to_steady": 3.0947466811426235e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.11282206704006523,
          "distance_to_steady": 2.652392194768538e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 3.1537272793258353e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.11282206704006519,
          "distance_to_steady": 2.617697725249002e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.7009644520958886e-15,
          "minimum_eigenvalue": 0.015617890220851069,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.11282206704006519,
          "distance_to_steady": 2.8328034362701268e-15,
          "minimum_eigenvalue": 0.015617890220851121,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.9524993561125257e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 3.1502578323738817e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.11282206704006523,
          "distance_to_steady": 2.9108659926890827e-15,
          "minimum_eigenvalue": 0.015617890220851121,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.8258645423662188e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.988928549108039e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.621167172200955e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.949029909160572e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.784231178942775e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 3.025357742103552e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9993368899639e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.468511506314996e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8674979057896625e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.5517782331618832e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.11282206704006516,
          "distance_to_steady": 2.6211671722009555e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.6281060661048627e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.4182045255116687e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.434752482434078e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.049643870767227e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 3.0062757838678067e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 3.2300551122688144e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.321995456495586e-15,
          "minimum_eigenvalue": 0.015617890220851128,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.7599450502790997e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6211671722009555e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.810252031082428e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8917840344533374e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.1086244689504383e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.1701390684469857e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.34708086299662e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.416469802035692e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.3965885659625883e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.3549552025391453e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.3115871156397243e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.3237301799715616e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.2994440513078867e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.389649672058681e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.5769998074641754e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.11282206704006552,
          "distance_to_steady": 3.2942398808799563e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.275157922644212e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.5180192092809648e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.3029134982598403e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.2855662635000722e-15,
          "minimum_eigenvalue": 0.015617890220851166,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.497202527569243e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.11282206704006552,
          "distance_to_steady": 3.1970953662252555e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.363628819919029e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.5561831257524545e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.3618940964430518e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.0878077872387162e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.5440400614206165e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.398323289438565e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.2075037070811167e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.3549552025391453e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.1780134079895102e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.4312830354821244e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.4746511223815446e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.3497510321112137e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.3324037973514464e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.11282206704006546,
          "distance_to_steady": 3.349751032111214e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.157196726277788e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.644654023027271e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.4625080580497074e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.4746511223815446e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.11282206704006549,
          "distance_to_steady": 3.318526009543632e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.3428121382073077e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.995867443011946e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.181482854941464e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.573530360512222e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.150257832373881e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.566591466608315e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.11282206704006549,
          "distance_to_steady": 3.0756647229068794e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.146788385421928e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.264749581788351e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.4382219293860313e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.11282206704006552,
          "distance_to_steady": 3.58567342484406e-15,
          "minimum_eigenvalue": 0.015617890220851126,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.250871793980536e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.257810687884443e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.354955202539145e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.968111867396317e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.467712228477637e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.1745439610375566e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.3931191190106347e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.42781358853017e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 2.947295185684595e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.223116218364908e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.919539610068966e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 3.0097452308197603e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 3.051378594243204e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8206603719382883e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.845881946240581e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.4416913763379853e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.4347524824340777e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.596081765699921e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.7209818559702504e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.0878077872387166e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 3.00454106039183e-15,
          "minimum_eigenvalue": 0.015617890220851114,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.2508717939805365e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.2057689836051395e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 3.433017758958101e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4442253776513208e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.681882493860144e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.7183116868556555e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.743533261157949e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.635980405647387e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.71057351511439e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.656797087359109e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.644654023027272e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.663735981263016e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.8077180297690916e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.630776235219457e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.611694276983712e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.78690134805737e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.596081765699921e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.6307762352194565e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 3.828534711480813e-15,
          "minimum_eigenvalue": 0.015617890220851128,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.5648567431323386e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.691491556878645e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.8163916471489764e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.5943470422239435e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.398323289438565e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.809452753245069e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.727920749874158e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.490263633665335e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.71577768554232e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.5214886562329184e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.677613769070831e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 3.7244513029222064e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.637715129123365e-15,
          "minimum_eigenvalue": 0.015617890220851166,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 3.613429000459689e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.6446540230272725e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.58567342484406e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.904862544423793e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.837208328860697e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 3.842412499288628e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.563122019656362e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.5475095083725705e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.361894096443052e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.4382219293860317e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.892719480091954e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.4711816754295914e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.866698627952303e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.11282206704006552,
          "distance_to_steady": 3.3081176686877715e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.4035274598664955e-15,
          "minimum_eigenvalue": 0.015617890220851114,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.594347042223944e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.767819389821625e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.878841692284141e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.6099595535077356e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.592612318747966e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.701899897734506e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.250871793980536e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 3.7105735151143896e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.5509789553245237e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.694961003830599e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.635980405647388e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.2005648131772095e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.4746511223815446e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.11282206704006549,
          "distance_to_steady": 3.1901564723213482e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 3.1728092375615794e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.283831540024096e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.046174423815273e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 4.078334892021473e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.688022109926692e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.760880495917717e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.908331991375745e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.94996535479919e-15,
          "minimum_eigenvalue": 0.015617890220851166,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.2959746043559343e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.282096816548119e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.4416913763379845e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.4590386110977533e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 3.66720542821497e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.6732088764802597e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.921274333544944e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.9854591021560854e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 3.94996535479919e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.858025010572418e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.910066714851723e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.8649639044763254e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.915270885279654e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.958638972179074e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.078334892021474e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.95516952522712e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.837208328860697e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 4.064457104213658e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.8632291810003494e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.87884169228414e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.1043557441611256e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 3.773023560249556e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.96557786608298e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.1043557441611256e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.929148673087469e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.649858193455203e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.11302936154101e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 4.060987657261706e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.85802501057242e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 3.9517000782751666e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.858025010572418e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.99333344169861e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.00374178255447e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.9170056087556304e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.766084666345648e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.91700560875563e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.8823111392360935e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 4.137315490204685e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.104355744161125e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.168540512772268e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.8077180297690916e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.87884169228414e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.684552662974738e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.7279207498741584e-15,
          "minimum_eigenvalue": 0.015617890220851128,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.0696612746415894e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 3.7921055184853e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.121702978920894e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.601285936127852e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 3.66200125778704e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.910066714851723e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.0419056990259605e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 4.1043557441611256e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.812922200197022e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.1128220670400656,
          "distance_to_steady": 3.821595817576905e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 3.984659824318726e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.634245682171412e-15,
          "minimum_eigenvalue": 0.01561789022085114,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 3.9707820365109114e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.74873743158588e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 4.057518210309752e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.069661274641589e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 3.526692826660849e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.90139309747184e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 3.514549762329011e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.5457747848965937e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 3.611694276983712e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.3480163086352377e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.302114220422481e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 4.047109869453891e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.083539062449404e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.206704429243757e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.270889197854898e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.760880495917718e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.747002708109904e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.821595817576905e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 3.8354736053847205e-15,
          "minimum_eigenvalue": 0.015617890220851128,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.054048763357798e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.1832175784174406e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.337607967779377e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 3.3653635433950058e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.378442053365461e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.333339242990063e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.279562815234782e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.295175326518574e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.288236432614667e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.3298697960381105e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.489464355827976e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 4.28650170913869e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.229255834431456e-15,
          "minimum_eigenvalue": 0.015617890220851156,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.444361545452579e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.24313362223927e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.187622471008012e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.11282206704006577,
          "distance_to_steady": 4.466912950640278e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.121702978920894e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.206704429243757e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 4.3767073298894835e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.211908599671688e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 3.974251483462866e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.380176776841438e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.333339242990064e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.100886297209173e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.322930902134203e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.1772141301521515e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.283032262186737e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.392319841173275e-15,
          "minimum_eigenvalue": 0.015617890220851176,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.2032349822918036e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.11302936154101e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.11282206704006564,
          "distance_to_steady": 4.222316940527549e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.137315490204685e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.472117121068209e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 4.36282954208167e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.485994908876022e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.073130721593542e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.191091917959965e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.979455653890795e-15,
          "minimum_eigenvalue": 0.015617890220851135,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.0800696154974495e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.477321291496138e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.028027911218145e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.475586568020162e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 3.918740332231607e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 3.9517000782751666e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.1407849371566385e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 4.390585117697299e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.468647674116255e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.1685405127722674e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.11282206704006568,
          "distance_to_steady": 4.102621020685148e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.314257284754319e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 3.982925100842748e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.257011410047085e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.083539062449403e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.309053114326389e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.32986979603811e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 3.8372083288606965e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.076600168545496e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.8302694349567885e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 3.977720930414819e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.880576415760117e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 3.648123469979225e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.690692279041286e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.11282206704006577,
          "distance_to_steady": 4.397524011601206e-15,
          "minimum_eigenvalue": 0.015617890220851142,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 4.472117121068208e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.52589354882349e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.673345044281518e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.9950681651745875e-15,
          "minimum_eigenvalue": 0.01561789022085114,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 4.048844592929869e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.066191827689635e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.099151573733195e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.336808689942018e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.4347524824340777e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 3.521488656232918e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 3.635980405647388e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.633446404334052e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.546710230535211e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.591813040910609e-15,
          "minimum_eigenvalue": 0.015617890220851166,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.598751934814516e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.668140873853588e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.631711680858076e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.740999259844614e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.1128220670400658,
          "distance_to_steady": 4.654263086045773e-15,
          "minimum_eigenvalue": 0.01561789022085117,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.583139423530725e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.73232564246473e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.5571185713910714e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.610894999146354e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.89538964920655e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.1128220670400658,
          "distance_to_steady": 4.553649124439119e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.11282206704006585,
          "distance_to_steady": 4.7167131311809385e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.864164626638968e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.730590918988753e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.11282206704006577,
          "distance_to_steady": 4.366298989033623e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.838143774499315e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.791306240647942e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.11282206704006582,
          "distance_to_steady": 4.5536491244391194e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.11282206704006585,
          "distance_to_steady": 4.7444687067965674e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.6542630860457734e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.720182578132891e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.858960456211038e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.709774237277031e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 4.572731082674863e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.725386748560823e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.61262972262233e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.909267437014365e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.919675777870225e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 4.9422271830579234e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.6369158512860046e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.77048955893622e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.11282206704006574,
          "distance_to_steady": 4.515485207967628e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.11282206704006588,
          "distance_to_steady": 4.567526912246933e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.063657826376298e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.538036613155327e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.9231452248221785e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.3923198411732756e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 4.517219931443605e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.666406150377612e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.940492459581946e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.98212582300539e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.69416172599324e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.683753385137379e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.935288289154016e-15,
          "minimum_eigenvalue": 0.01561789022085117,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.558853294867049e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 4.874572967494828e-15,
          "minimum_eigenvalue": 0.01561789022085117,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.690692279041287e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.839878497975292e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 4.884981308350688e-15,
          "minimum_eigenvalue": 0.01561789022085116,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.1128220670400658,
          "distance_to_steady": 4.432218481120742e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.6889575555653096e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 4.322930902134203e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.506811590587745e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.11282206704006566,
          "distance_to_steady": 4.387115670745344e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.2223169405275485e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.251007961781795e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.11282206704006593,
          "distance_to_steady": 5.028963356856764e-15,
          "minimum_eigenvalue": 0.015617890220851176,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.1128220670400658,
          "distance_to_steady": 5.053249485520439e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.0844745080880216e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.113964807179627e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 4.5102810375396984e-15,
          "minimum_eigenvalue": 0.015617890220851206,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.597017211338538e-15,
          "minimum_eigenvalue": 0.015617890220851168,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.742733983320591e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.682018661661403e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 4.945696630009877e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.090477956353311e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.11282206704006575,
          "distance_to_steady": 4.225786387479501e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 4.3472170307978786e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.218048215738235e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.131312041939395e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.11282206704006588,
          "distance_to_steady": 5.192027363598584e-15,
          "minimum_eigenvalue": 0.015617890220851187,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.143455106271232e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.11282206704006596,
          "distance_to_steady": 5.1746801288388156e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.207639874882374e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.11282206704006591,
          "distance_to_steady": 5.334274688628682e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.2388648974499574e-15,
          "minimum_eigenvalue": 0.015617890220851176,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.181619022742723e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.403663627667754e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.209374598358352e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.2007009809784685e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.530298441414061e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.096617572419859e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.271824643493517e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.11282206704006593,
          "distance_to_steady": 5.43835809718729e-15,
          "minimum_eigenvalue": 0.015617890220851216,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.263151026113633e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 4.9057979900624105e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.4452969910911975e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.398459457239824e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.11282206704006591,
          "distance_to_steady": 5.2024357044544445e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.370703881624194e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 5.169475958410884e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.2822329843493776e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.393255286811894e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.304784389537075e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.185088469694677e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.11282206704006588,
          "distance_to_steady": 5.2822329843493776e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.176414852314792e-15,
          "minimum_eigenvalue": 0.015617890220851187,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.11282206704006599,
          "distance_to_steady": 5.563258187457621e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.488665077990618e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.509481759702339e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.282232984349378e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.263151026113633e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.11282206704006591,
          "distance_to_steady": 5.02549390990481e-15,
          "minimum_eigenvalue": 0.015617890220851163,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.172945405362838e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.597952656977156e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.171210681886862e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.592748486549225e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.11282206704006591,
          "distance_to_steady": 5.0567189324723935e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.11282206704006599,
          "distance_to_steady": 5.060188379424345e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.2839677078253544e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.575401251789458e-15,
          "minimum_eigenvalue": 0.015617890220851206,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.519890100558201e-15,
          "minimum_eigenvalue": 0.015617890220851194,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.330805241676728e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.263151026113632e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.490399801466594e-15,
          "minimum_eigenvalue": 0.015617890220851187,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.060188379424346e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.453970608471081e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.11282206704006593,
          "distance_to_steady": 5.223252386166166e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.367234434672241e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.479991460610734e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 4.98212582300539e-15,
          "minimum_eigenvalue": 0.015617890220851156,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.280498260873401e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 4.973452205625506e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 5.110495360227673e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.11282206704006578,
          "distance_to_steady": 5.100087019371813e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.11282206704006585,
          "distance_to_steady": 4.775693729364149e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.11282206704006605,
          "distance_to_steady": 5.754077769815068e-15,
          "minimum_eigenvalue": 0.015617890220851222,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.504277589274409e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 5.580605422217388e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.58580959264532e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.762751387194952e-15,
          "minimum_eigenvalue": 0.015617890220851246,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 5.183353746218699e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.11282206704006588,
          "distance_to_steady": 5.160802341031002e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.11282206704006591,
          "distance_to_steady": 5.27529409044547e-15,
          "minimum_eigenvalue": 0.015617890220851176,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.11282206704006599,
          "distance_to_steady": 5.268355196541562e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.564992910933597e-15,
          "minimum_eigenvalue": 0.015617890220851173,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.11282206704006581,
          "distance_to_steady": 4.6265075104301445e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.11282206704006588,
          "distance_to_steady": 4.758346494604382e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.11282206704006584,
          "distance_to_steady": 4.86763407359092e-15,
          "minimum_eigenvalue": 0.015617890220851164,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.842548667089886e-15,
          "minimum_eigenvalue": 0.015617890220851215,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.790506962810582e-15,
          "minimum_eigenvalue": 0.015617890220851203,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.11282206704006602,
          "distance_to_steady": 5.764486110670929e-15,
          "minimum_eigenvalue": 0.015617890220851225,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.8043847506183965e-15,
          "minimum_eigenvalue": 0.015617890220851211,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.11282206704006607,
          "distance_to_steady": 5.72632219419944e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.788772239334605e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.967448757360215e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 5.865100072277583e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.11282206704006605,
          "distance_to_steady": 5.722852747247486e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.11282206704006602,
          "distance_to_steady": 5.951836246076424e-15,
          "minimum_eigenvalue": 0.01561789022085125,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.11282206704006602,
          "distance_to_steady": 5.747138875911162e-15,
          "minimum_eigenvalue": 0.015617890220851227,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.7835680689066764e-15,
          "minimum_eigenvalue": 0.015617890220851248,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 6.036837696399289e-15,
          "minimum_eigenvalue": 0.015617890220851199,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.67774993687209e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.818262538426211e-15,
          "minimum_eigenvalue": 0.015617890220851199,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.9761223747401004e-15,
          "minimum_eigenvalue": 0.01561789022085123,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.79744585671449e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.44356226761522e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.11282206704006607,
          "distance_to_steady": 5.906733435701027e-15,
          "minimum_eigenvalue": 0.01561789022085122,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 5.9119376061289586e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.696831895107835e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.896325094845167e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.11282206704006602,
          "distance_to_steady": 5.705505512487717e-15,
          "minimum_eigenvalue": 0.015617890220851227,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.11282206704006605,
          "distance_to_steady": 5.80265002714242e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.9015292652730985e-15,
          "minimum_eigenvalue": 0.015617890220851218,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 5.835609773185979e-15,
          "minimum_eigenvalue": 0.015617890220851235,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.7141791298676026e-15,
          "minimum_eigenvalue": 0.015617890220851187,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.851222284469769e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.684688830775997e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 6.081940506774684e-15,
          "minimum_eigenvalue": 0.015617890220851206,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 6.028164079019403e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.11282206704006618,
          "distance_to_steady": 6.0316335259713575e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.11282206704006602,
          "distance_to_steady": 5.819997261902188e-15,
          "minimum_eigenvalue": 0.015617890220851222,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.1128220670400661,
          "distance_to_steady": 5.931019564364703e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.564992910933597e-15,
          "minimum_eigenvalue": 0.015617890220851183,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.603156827405087e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.11282206704006614,
          "distance_to_steady": 6.1894933622852485e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 5.676015213396113e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.1128220670400661,
          "distance_to_steady": 6.05245020768308e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.11282206704006599,
          "distance_to_steady": 5.566727634409574e-15,
          "minimum_eigenvalue": 0.015617890220851218,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.5892790395972725e-15,
          "minimum_eigenvalue": 0.015617890220851175,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.11282206704006605,
          "distance_to_steady": 5.7055055124877185e-15,
          "minimum_eigenvalue": 0.015617890220851206,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 6.047246037255149e-15,
          "minimum_eigenvalue": 0.01561789022085122,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 6.06806271896687e-15,
          "minimum_eigenvalue": 0.015617890220851199,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.846018114041839e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.8442833905658615e-15,
          "minimum_eigenvalue": 0.01561789022085119,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.9917348860238925e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.523359547510154e-15,
          "minimum_eigenvalue": 0.015617890220851189,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.11282206704006614,
          "distance_to_steady": 5.960509863456308e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.11282206704006609,
          "distance_to_steady": 5.748873599387139e-15,
          "minimum_eigenvalue": 0.015617890220851176,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.112822067040066,
          "distance_to_steady": 5.88938620094126e-15,
          "minimum_eigenvalue": 0.015617890220851199,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 5.977857098216077e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.11282206704006603,
          "distance_to_steady": 5.486930354514641e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.11282206704006607,
          "distance_to_steady": 5.8789778600854e-15,
          "minimum_eigenvalue": 0.015617890220851203,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.422745585903499e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.603156827405087e-15,
          "minimum_eigenvalue": 0.015617890220851187,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.511216483178316e-15,
          "minimum_eigenvalue": 0.015617890220851203,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.263151026113633e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.11282206704006618,
          "distance_to_steady": 6.2571475778483424e-15,
          "minimum_eigenvalue": 0.015617890220851246,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.11282206704006613,
          "distance_to_steady": 6.038572419875266e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.11282206704006599,
          "distance_to_steady": 6.0004085034037765e-15,
          "minimum_eigenvalue": 0.015617890220851215,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.11282206704006617,
          "distance_to_steady": 6.225922555280761e-15,
          "minimum_eigenvalue": 0.01561789022085122,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.11282206704006614,
          "distance_to_steady": 6.335210134267299e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.703770789011741e-15,
          "minimum_eigenvalue": 0.0156178902208512,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.599687380453133e-15,
          "minimum_eigenvalue": 0.015617890220851211,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 5.710709682915649e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.11282206704006614,
          "distance_to_steady": 5.774894451526791e-15,
          "minimum_eigenvalue": 0.015617890220851204,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.11282206704006618,
          "distance_to_steady": 5.983061268644008e-15,
          "minimum_eigenvalue": 0.015617890220851197,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 5.110495360227674e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.11282206704006595,
          "distance_to_steady": 5.322131624296844e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 5.377642775528102e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.11282206704006616,
          "distance_to_steady": 6.357761539454996e-15,
          "minimum_eigenvalue": 0.015617890220851234,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.11282206704006616,
          "distance_to_steady": 6.281433706512018e-15,
          "minimum_eigenvalue": 0.015617890220851229,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 6.324801793411439e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.11282206704006614,
          "distance_to_steady": 6.356026815979019e-15,
          "minimum_eigenvalue": 0.015617890220851227,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.1128220670400662,
          "distance_to_steady": 6.333475410791323e-15,
          "minimum_eigenvalue": 0.015617890220851232,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.11282206704006612,
          "distance_to_steady": 6.2935767708438546e-15,
          "minimum_eigenvalue": 0.01561789022085123,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.11282206704006617,
          "distance_to_steady": 6.437558819349931e-15,
          "minimum_eigenvalue": 0.015617890220851246,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        }
      ]
    },
    "zero": {
      "kappa_over_gamma": 2.0,
      "initial_state": "zero",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.4873467078072136,
          "minimum_eigenvalue": 0.0,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.05043118335457335,
          "distance_to_steady": 0.45505526814640773,
          "minimum_eigenvalue": 2.1303336344572012e-05,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.08990238943605403,
          "distance_to_steady": 0.4256602023867883,
          "minimum_eigenvalue": 0.00014548222511613293,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.1201773149791816,
          "distance_to_steady": 0.39867193375002485,
          "minimum_eigenvalue": 0.0004199681831376697,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.14287740271810945,
          "distance_to_steady": 0.37372002831109397,
          "minimum_eigenvalue": 0.0008532865530245427,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.16009327190184888,
          "distance_to_steady": 0.3505235520141504,
          "minimum_eigenvalue": 0.0014317482360899623,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.172615951955497,
          "distance_to_steady": 0.3288679683515706,
          "minimum_eigenvalue": 0.002130428785752765,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.1813876387052066,
          "distance_to_steady": 0.30858753974540093,
          "minimum_eigenvalue": 0.0029201419984077005,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.18717880089831818,
          "distance_to_steady": 0.28955215695146547,
          "minimum_eigenvalue": 0.0037716703779945987,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.19061808443273273,
          "distance_to_steady": 0.2716576178628515,
          "minimum_eigenvalue": 0.004658158910388953,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.19221715903585254,
          "distance_to_steady": 0.25481853075713656,
          "minimum_eigenvalue": 0.00555630899237116,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.19239134235670363,
          "distance_to_steady": 0.23896317972965572,
          "minimum_eigenvalue": 0.006446812051318449,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.19147670180331805,
          "distance_to_steady": 0.22402983790675418,
          "minimum_eigenvalue": 0.007314321261490547,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.18974422098895527,
          "distance_to_steady": 0.20996413794891466,
          "minimum_eigenvalue": 0.008147160473332029,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.18741152211439505,
          "distance_to_steady": 0.19671720823991756,
          "minimum_eigenvalue": 0.008936900531073554,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.1846525552544504,
          "distance_to_steady": 0.18424435959854926,
          "minimum_eigenvalue": 0.009677885844547282,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.18160559798933124,
          "distance_to_steady": 0.1725041651809018,
          "minimum_eigenvalue": 0.010366762002833726,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.1783798521306566,
          "distance_to_steady": 0.1614578193447141,
          "minimum_eigenvalue": 0.011002033763266384,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.17506087674347418,
          "distance_to_steady": 0.1510686930331736,
          "minimum_eigenvalue": 0.011583668646243717,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.17171505682224356,
          "distance_to_steady": 0.14130202649388413,
          "minimum_eigenvalue": 0.012112752308833487,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.1683932736225051,
          "distance_to_steady": 0.13212471706688228,
          "minimum_eigenvalue": 0.012591196244771131,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.16513391475006312,
          "distance_to_steady": 0.1235051720237842,
          "minimum_eigenvalue": 0.013021495041681985,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.16196533879453323,
          "distance_to_steady": 0.11541320527139522,
          "minimum_eigenvalue": 0.013406528639841432,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.15890788982805154,
          "distance_to_steady": 0.1078199630763219,
          "minimum_eigenvalue": 0.013749404244248921,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.15597554085195564,
          "distance_to_steady": 0.10069786850551056,
          "minimum_eigenvalue": 0.014053332376324579,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.15317723174107764,
          "distance_to_steady": 0.09402057751079373,
          "minimum_eigenvalue": 0.014321531764400387,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.1505179559664157,
          "distance_to_steady": 0.0877629418773673,
          "minimum_eigenvalue": 0.014557158196860601,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.14799964100188062,
          "distance_to_steady": 0.08190097587093832,
          "minimum_eigenvalue": 0.0147632529887563,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.14562185952823642,
          "distance_to_steady": 0.07641182454759837,
          "minimum_eigenvalue": 0.014942707271731316,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.1433824020759407,
          "distance_to_steady": 0.07127373247272392,
          "minimum_eigenvalue": 0.015098238864771636,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.1412777363792049,
          "distance_to_steady": 0.06646601213040776,
          "minimum_eigenvalue": 0.01523237899442672,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.13930337426260517,
          "distance_to_steady": 0.06196901166502546,
          "minimum_eigenvalue": 0.015347466594662459,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.13745416319529172,
          "distance_to_steady": 0.05776408183333119,
          "minimum_eigenvalue": 0.015445648323207026,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.13572451659772772,
          "distance_to_steady": 0.05383354219606164,
          "minimum_eigenvalue": 0.015528882782934753,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.13410859446453047,
          "distance_to_steady": 0.05016064666887615,
          "minimum_eigenvalue": 0.015598947736294232,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.1326004437847427,
          "distance_to_steady": 0.046729548602515644,
          "minimum_eigenvalue": 0.01565744935246693,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.13119410652293048,
          "distance_to_steady": 0.043525265584624356,
          "minimum_eigenvalue": 0.01570583273604204,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.12988370150860296,
          "distance_to_steady": 0.04053364416021742,
          "minimum_eigenvalue": 0.015745393157904516,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.12866348541566072,
          "distance_to_steady": 0.03775755099197965,
          "minimum_eigenvalue": 0.015777287548977136,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.1275278970547801,
          "distance_to_steady": 0.03518420403336946,
          "minimum_eigenvalue": 0.015802545930284462,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.12647158841394074,
          "distance_to_steady": 0.03277986722636983,
          "minimum_eigenvalue": 0.015822082542893683,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.12548944523592653,
          "distance_to_steady": 0.030534119422493462,
          "minimum_eigenvalue": 0.015836706512488138,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.12457659939187937,
          "distance_to_steady": 0.028437111265011347,
          "minimum_eigenvalue": 0.01584713193899605,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.12372843487634065,
          "distance_to_steady": 0.02647954094243559,
          "minimum_eigenvalue": 0.015853987344687383,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.12294058889477189,
          "distance_to_steady": 0.024652630296762037,
          "minimum_eigenvalue": 0.015857824446888304,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.12220894922520975,
          "distance_to_steady": 0.022948101336921125,
          "minimum_eigenvalue": 0.015859126245969517,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.12152964879991704,
          "distance_to_steady": 0.021358153208153676,
          "minimum_eigenvalue": 0.015858314437222288,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.12089905826104932,
          "distance_to_steady": 0.019875439665915654,
          "minimum_eigenvalue": 0.015855756168027764,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.12031377708854069,
          "distance_to_steady": 0.01849304709918056,
          "minimum_eigenvalue": 0.015851770170479333,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.11977062377212921,
          "distance_to_steady": 0.017204473143179883,
          "minimum_eigenvalue": 0.01584663230525055,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.11926662539731038,
          "distance_to_steady": 0.016003605916179782,
          "minimum_eigenvalue": 0.015840580555751212,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.11879900693258953,
          "distance_to_steady": 0.014884703909135823,
          "minimum_eigenvalue": 0.01583381951306953,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.11836518043911959,
          "distance_to_steady": 0.013842376551256554,
          "minimum_eigenvalue": 0.015826524392326843,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.11796273437061466,
          "distance_to_steady": 0.012871565468845693,
          "minimum_eigenvalue": 0.01581884462024511,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.11758942308892255,
          "distance_to_steady": 0.011967526449368491,
          "minimum_eigenvalue": 0.01581090703222831,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.11724315668680284,
          "distance_to_steady": 0.011125812117649302,
          "minimum_eigenvalue": 0.015802818715316063,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.11692199118263305,
          "distance_to_steady": 0.010342255326439075,
          "minimum_eigenvalue": 0.01579466953114724,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.11662411913064374,
          "distance_to_steady": 0.009612953259393561,
          "minimum_eigenvalue": 0.01578653435070414,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.11634786067374234,
          "distance_to_steady": 0.008934252240746442,
          "minimum_eigenvalue": 0.01577847503018973,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.11609165505314165,
          "distance_to_steady": 0.008302733242644637,
          "minimum_eigenvalue": 0.015770542154988604,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.11585405257914463,
          "distance_to_steady": 0.007715198078251608,
          "minimum_eigenvalue": 0.01576277657633302,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.11563370705993445,
          "distance_to_steady": 0.007168656266270692,
          "minimum_eigenvalue": 0.01575521076306287,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.11542936867963015,
          "distance_to_steady": 0.006660312550465062,
          "minimum_eigenvalue": 0.015747869988764877,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.11523987731277956,
          "distance_to_steady": 0.006187555056079411,
          "minimum_eigenvalue": 0.015740773372605748,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.11506415625956598,
          "distance_to_steady": 0.005747944063678401,
          "minimum_eigenvalue": 0.01573393479034939,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.11490120638404856,
          "distance_to_steady": 0.005339201379871506,
          "minimum_eigenvalue": 0.015727363670364643,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.11475010063654172,
          "distance_to_steady": 0.0049592002836061026,
          "minimum_eigenvalue": 0.01572106568789004,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.11460997894057631,
          "distance_to_steady": 0.004605956026159278,
          "minimum_eigenvalue": 0.015715043369416804,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.11448004342468136,
          "distance_to_steady": 0.004277616862642787,
          "minimum_eigenvalue": 0.01570929661777417,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.11435955397933117,
          "distance_to_steady": 0.0039724555926881,
          "minimum_eigenvalue": 0.015703823167349796,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.11424782411976864,
          "distance_to_steady": 0.003688861588008059,
          "minimum_eigenvalue": 0.01569861897783274,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.1141442171359643,
          "distance_to_steady": 0.0034253332847026096,
          "minimum_eigenvalue": 0.01569367857393328,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.11404814251163013,
          "distance_to_steady": 0.0031804711184610346,
          "minimum_eigenvalue": 0.015688995337690217,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.11395905259497649,
          "distance_to_steady": 0.0029529708812042303,
          "minimum_eigenvalue": 0.015684561759225203,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.11387643950470015,
          "distance_to_steady": 0.0027416174781864106,
          "minimum_eigenvalue": 0.01568036965112842,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.11379983225554069,
          "distance_to_steady": 0.002545279065120429,
          "minimum_eigenvalue": 0.01567641033106,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.11372879408858583,
          "distance_to_steady": 0.0023629015454844447,
          "minimum_eigenvalue": 0.015672674776615558,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.11366291999235502,
          "distance_to_steady": 0.0021935034088184733,
          "minimum_eigenvalue": 0.01566915375602747,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.11360183440151855,
          "distance_to_steady": 0.0020361708914826758,
          "minimum_eigenvalue": 0.015665837937848277,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.11354518906091579,
          "distance_to_steady": 0.001890053442053454,
          "minimum_eigenvalue": 0.015662717982389218,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.1134926610433142,
          "distance_to_steady": 0.0017543594742409404,
          "minimum_eigenvalue": 0.0156597846173488,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.1134439509100954,
          "distance_to_steady": 0.0016283523909287453,
          "minimum_eigenvalue": 0.015657028699774186,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.1133987810047631,
          "distance_to_steady": 0.0015113468636577547,
          "minimum_eigenvalue": 0.015654441266233703,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.11335689386984432,
          "distance_to_steady": 0.0014027053525900342,
          "minimum_eigenvalue": 0.015652013572847834,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.11331805077838716,
          "distance_to_steady": 0.0013018348526944307,
          "minimum_eigenvalue": 0.01564973712662096,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.1132820303718666,
          "distance_to_steady": 0.0012081838525915562,
          "minimum_eigenvalue": 0.015647603709335524,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.1132486273968647,
          "distance_to_steady": 0.0011212394931743135,
          "minimum_eigenvalue": 0.01564560539511051,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.11321765153343197,
          "distance_to_steady": 0.0010405249137831474,
          "minimum_eigenvalue": 0.015643734562583993,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.1131889263085252,
          "distance_to_steady": 0.0009655967743558391,
          "minimum_eigenvalue": 0.015641983902558255,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.11316228808838699,
          "distance_to_steady": 0.0008960429425954857,
          "minimum_eigenvalue": 0.015640346421833814,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.11313758514416158,
          "distance_to_steady": 0.000831480335796957,
          "minimum_eigenvalue": 0.01563881544386457,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.11311467678545285,
          "distance_to_steady": 0.0007715529075531819,
          "minimum_eigenvalue": 0.015637384606781095,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.11309343255690107,
          "distance_to_steady": 0.0007159297701120129,
          "minimum_eigenvalue": 0.015636047859254893,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.11307373149321125,
          "distance_to_steady": 0.0006643034436857684,
          "minimum_eigenvalue": 0.01563479945461263,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.11305546142839504,
          "distance_to_steady": 0.000616388224524686,
          "minimum_eigenvalue": 0.01563363394354964,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.11303851835528529,
          "distance_to_steady": 0.000571918664043254,
          "minimum_eigenvalue": 0.015632546165745838,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.1130228058316763,
          "distance_to_steady": 0.0005306481517548724,
          "minimum_eigenvalue": 0.01563153124064073,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.11300823442969807,
          "distance_to_steady": 0.0004923475952005353,
          "minimum_eigenvalue": 0.015630584557586685,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.11299472122528118,
          "distance_to_steady": 0.00045680419047956083,
          "minimum_eigenvalue": 0.01562970176556768,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.11298218932479631,
          "distance_to_steady": 0.00042382027737898273,
          "minimum_eigenvalue": 0.01562887876264033,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.11297056742616388,
          "distance_to_steady": 0.0003932122734725402,
          "minimum_eigenvalue": 0.015628111685229765,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.11295978941192254,
          "distance_to_steady": 0.0003648096819120674,
          "minimum_eigenvalue": 0.015627396897390674,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.11294979397193383,
          "distance_to_steady": 0.0003384541679707434,
          "minimum_eigenvalue": 0.015626730980124834,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.11294052425355999,
          "distance_to_steady": 0.00031399869970337793,
          "minimum_eigenvalue": 0.01562611072083076,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.1129319275373189,
          "distance_to_steady": 0.0002913067483969276,
          "minimum_eigenvalue": 0.01562553310294601,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.11292395493615617,
          "distance_to_steady": 0.00027025154475283225,
          "minimum_eigenvalue": 0.015624995295831574,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.11291656111661756,
          "distance_to_steady": 0.0002507153870110138,
          "minimum_eigenvalue": 0.015624494644936144,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.11290970404032363,
          "distance_to_steady": 0.00023258899747507017,
          "minimum_eigenvalue": 0.015624028662270263,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.11290334472426845,
          "distance_to_steady": 0.00021577092411938743,
          "minimum_eigenvalue": 0.015623595017212794,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.11289744701857213,
          "distance_to_steady": 0.0002001669841947481,
          "minimum_eigenvalue": 0.015623191527663775,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.11289197740041254,
          "distance_to_steady": 0.0001856897469345812,
          "minimum_eigenvalue": 0.015622816151555221,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.11288690478296048,
          "distance_to_steady": 0.00017225805266961325,
          "minimum_eigenvalue": 0.015622466978724377,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.11288220033822263,
          "distance_to_steady": 0.00015979656583405173,
          "minimum_eigenvalue": 0.015622142223151371,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.11287783733278164,
          "distance_to_steady": 0.00014823535951568115,
          "minimum_eigenvalue": 0.015621840215559537,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.11287379097549023,
          "distance_to_steady": 0.00013750952935701229,
          "minimum_eigenvalue": 0.01562155939637443,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.11287003827625193,
          "distance_to_steady": 0.00012755883477023715,
          "minimum_eigenvalue": 0.01562129830903512,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.11286655791507869,
          "distance_to_steady": 0.00011832736555872185,
          "minimum_eigenvalue": 0.015621055593649553,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.11286333012067659,
          "distance_to_steady": 0.00010976323217199055,
          "minimum_eigenvalue": 0.015620829980984938,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.11286033655786729,
          "distance_to_steady": 0.00010181827794214851,
          "minimum_eigenvalue": 0.01562062028678241,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.11285756022320026,
          "distance_to_steady": 9.444781176046536e-05,
          "minimum_eigenvalue": 0.015620425406385162,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.11285498534815813,
          "distance_to_steady": 8.761035976016969e-05,
          "minimum_eigenvalue": 0.015620244309667733,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.11285259730940658,
          "distance_to_steady": 8.126743467069993e-05,
          "minimum_eigenvalue": 0.015620076036255337,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.11285038254556942,
          "distance_to_steady": 7.538332159572232e-05,
          "minimum_eigenvalue": 0.015619919691019661,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.11284832848005896,
          "distance_to_steady": 6.992487906577749e-05,
          "minimum_eigenvalue": 0.01561977443983987,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.11284642344951962,
          "distance_to_steady": 6.486135427791019e-05,
          "minimum_eigenvalue": 0.015619639505615974,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.11284465663747201,
          "distance_to_steady": 6.016421152578097e-05,
          "minimum_eigenvalue": 0.015619514164522142,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.11284301801278682,
          "distance_to_steady": 5.5806972887042026e-05,
          "minimum_eigenvalue": 0.015619397742488808,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.11284149827262877,
          "distance_to_steady": 5.176507029816536e-05,
          "minimum_eigenvalue": 0.015619289611900861,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.11284008878955007,
          "distance_to_steady": 4.801570820946871e-05,
          "minimum_eigenvalue": 0.015619189188501142,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.11283878156243099,
          "distance_to_steady": 4.4537736071298406e-05,
          "minimum_eigenvalue": 0.015619095928488121,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.11283756917098477,
          "distance_to_steady": 4.1311529951416556e-05,
          "minimum_eigenvalue": 0.015619009325796863,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.11283644473357257,
          "distance_to_steady": 3.8318882634908596e-05,
          "minimum_eigenvalue": 0.015618928909553121,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.11283540186808186,
          "distance_to_steady": 3.5542901603711347e-05,
          "minimum_eigenvalue": 0.015618854241690815,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.11283443465564852,
          "distance_to_steady": 3.2967914332368564e-05,
          "minimum_eigenvalue": 0.015618784914723228,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.11283353760701681,
          "distance_to_steady": 3.057938038168381e-05,
          "minimum_eigenvalue": 0.015618720549658642,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.1128327056313429,
          "distance_to_steady": 2.8363809802305073e-05,
          "minimum_eigenvalue": 0.015618660794053047,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.11283193400726454,
          "distance_to_steady": 2.6308687400172434e-05,
          "minimum_eigenvalue": 0.015618605320189834,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.1128312183560743,
          "distance_to_steady": 2.4402402443972e-05,
          "minimum_eigenvalue": 0.015618553823379991,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.1128305546168405,
          "distance_to_steady": 2.263418342432488e-05,
          "minimum_eigenvalue": 0.015618506020375377,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.11282993902333593,
          "distance_to_steady": 2.099403750645788e-05,
          "minimum_eigenvalue": 0.015618461647887435,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.11282936808264421,
          "distance_to_steady": 1.9472694338846384e-05,
          "minimum_eigenvalue": 0.015618420461204992,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.11282883855531611,
          "distance_to_steady": 1.8061553903207794e-05,
          "minimum_eigenvalue": 0.015618382232905318,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.11282834743697225,
          "distance_to_steady": 1.675263812120527e-05,
          "minimum_eigenvalue": 0.015618346751651687,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.11282789194123716,
          "distance_to_steady": 1.5538545945856935e-05,
          "minimum_eigenvalue": 0.015618313821072673,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.11282746948391724,
          "distance_to_steady": 1.4412411686927709e-05,
          "minimum_eigenvalue": 0.015618283258717568,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.11282707766832448,
          "distance_to_steady": 1.3367866339333845e-05,
          "minimum_eigenvalue": 0.015618254895082642,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.11282671427166718,
          "distance_to_steady": 1.2399001700615087e-05,
          "minimum_eigenvalue": 0.015618228572704495,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.11282637723242882,
          "distance_to_steady": 1.1500337072605296e-05,
          "minimum_eigenvalue": 0.015618204145315097,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.11282606463866356,
          "distance_to_steady": 1.0666788366484397e-05,
          "minimum_eigenvalue": 0.015618181477055121,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.11282577471714106,
          "distance_to_steady": 9.893639435999343e-06,
          "minimum_eigenvalue": 0.01561816044174159,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.1128255058232799,
          "distance_to_steady": 9.17651547778335e-06,
          "minimum_eigenvalue": 0.015618140922185862,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.11282525643181154,
          "distance_to_steady": 8.511358352855311e-06,
          "minimum_eigenvalue": 0.01561812280955896,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.1128250251281221,
          "distance_to_steady": 7.894403688259513e-06,
          "minimum_eigenvalue": 0.015618106002801125,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.11282481060022286,
          "distance_to_steady": 7.322159632392952e-06,
          "minimum_eigenvalue": 0.015618090408072103,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.11282461163130328,
          "distance_to_steady": 6.791387144228916e-06,
          "minimum_eigenvalue": 0.015618075938239936,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.11282442709282481,
          "distance_to_steady": 6.2990817052879094e-06,
          "minimum_eigenvalue": 0.015618062512405469,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.1128242559381164,
          "distance_to_steady": 5.842456355235545e-06,
          "minimum_eigenvalue": 0.015618050055459881,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.11282409719643383,
          "distance_to_steady": 5.418925949282616e-06,
          "minimum_eigenvalue": 0.015618038497673618,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.11282394996745079,
          "distance_to_steady": 5.0260925565683e-06,
          "minimum_eigenvalue": 0.015618027774313698,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.11282381341615039,
          "distance_to_steady": 4.661731911603795e-06,
          "minimum_eigenvalue": 0.015618017825288183,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.11282368676808625,
          "distance_to_steady": 4.323780846757566e-06,
          "minimum_eigenvalue": 0.015618008594815762,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.11282356930498816,
          "distance_to_steady": 4.0103256308578195e-06,
          "minimum_eigenvalue": 0.015618000031118299,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.11282346036068672,
          "distance_to_steady": 3.7195911540555127e-06,
          "minimum_eigenvalue": 0.015617992086135273,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.11282335931733364,
          "distance_to_steady": 3.4499308916250554e-06,
          "minimum_eigenvalue": 0.015617984715258557,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.11282326560189543,
          "distance_to_steady": 3.199817596019269e-06,
          "minimum_eigenvalue": 0.015617977877085498,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.11282317868290356,
          "distance_to_steady": 2.9678346607688727e-06,
          "minimum_eigenvalue": 0.015617971533190122,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.112823098067438,
          "distance_to_steady": 2.7526681092241573e-06,
          "minimum_eigenvalue": 0.01561796564790976,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.11282302329833152,
          "distance_to_steady": 2.5530991635859535e-06,
          "minimum_eigenvalue": 0.015617960188147635,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.11282295395157595,
          "distance_to_steady": 2.3679973507970825e-06,
          "minimum_eigenvalue": 0.015617955123188865,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.11282288963391639,
          "distance_to_steady": 2.1963141078832488e-06,
          "minimum_eigenvalue": 0.015617950424529894,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.1128228299806213,
          "distance_to_steady": 2.037076849129363e-06,
          "minimum_eigenvalue": 0.015617946065719904,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.1128227746534128,
          "distance_to_steady": 1.8893834639131107e-06,
          "minimum_eigenvalue": 0.01561794202221356,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.11282272333854743,
          "distance_to_steady": 1.7523972115178477e-06,
          "minimum_eigenvalue": 0.01561793827123429,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.11282267574503749,
          "distance_to_steady": 1.6253419871017222e-06,
          "minimum_eigenvalue": 0.015617934791647237,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.11282263160299977,
          "distance_to_steady": 1.507497928099344e-06,
          "minimum_eigenvalue": 0.015617931563841326,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.11282259066212505,
          "distance_to_steady": 1.3981973400398195e-06,
          "minimum_eigenvalue": 0.015617928569619837,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.11282255269025787,
          "distance_to_steady": 1.2968209188047447e-06,
          "minimum_eigenvalue": 0.015617925792098633,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.11282251747208055,
          "distance_to_steady": 1.202794242392835e-06,
          "minimum_eigenvalue": 0.015617923215611805,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.11282248480789114,
          "distance_to_steady": 1.11558452165969e-06,
          "minimum_eigenvalue": 0.01561792082562407,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.11282245451247119,
          "distance_to_steady": 1.0346975812848547e-06,
          "minimum_eigenvalue": 0.015617918608649221,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.11282242641403506,
          "distance_to_steady": 9.59675064853005e-07,
          "minimum_eigenvalue": 0.015617916552174932,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.11282240035325605,
          "distance_to_steady": 8.900918367950319e-07,
          "minimum_eigenvalue": 0.015617914644592135,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.11282237618236227,
          "distance_to_steady": 8.255535767602575e-07,
          "minimum_eigenvalue": 0.015617912875130443,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.11282235376429861,
          "distance_to_steady": 7.656945459275089e-07,
          "minimum_eigenvalue": 0.015617911233797516,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.11282233297195,
          "distance_to_steady": 7.101755166039753e-07,
          "minimum_eigenvalue": 0.01561790971132279,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.11282231368741967,
          "distance_to_steady": 6.586818493709706e-07,
          "minimum_eigenvalue": 0.015617908299105749,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.11282229580136141,
          "distance_to_steady": 6.109217134259159e-07,
          "minimum_eigenvalue": 0.015617906989167266,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.11282227921235895,
          "distance_to_steady": 5.666244315503249e-07,
          "minimum_eigenvalue": 0.015617905774105255,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.11282226382635063,
          "distance_to_steady": 5.255389484391804e-07,
          "minimum_eigenvalue": 0.015617904647052604,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.1128222495560965,
          "distance_to_steady": 4.874324079171682e-07,
          "minimum_eigenvalue": 0.015617903601638672,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.11282223632068379,
          "distance_to_steady": 4.520888333536116e-07,
          "minimum_eigenvalue": 0.015617902631953569,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.11282222404506664,
          "distance_to_steady": 4.193079063165294e-07,
          "minimum_eigenvalue": 0.015617901732514736,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.11282221265964229,
          "distance_to_steady": 3.889038289548591e-07,
          "minimum_eigenvalue": 0.01561790089823633,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.1128222020998555,
          "distance_to_steady": 3.607042734759397e-07,
          "minimum_eigenvalue": 0.01561790012440021,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.1128221923058323,
          "distance_to_steady": 3.3454940453168935e-07,
          "minimum_eigenvalue": 0.015617899406629682,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.1128221832220413,
          "distance_to_steady": 3.10290975471042e-07,
          "minimum_eigenvalue": 0.015617898740864732,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.11282217479697751,
          "distance_to_steady": 2.8779148560087453e-07,
          "minimum_eigenvalue": 0.015617898123339082,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.11282216698287179,
          "distance_to_steady": 2.669234038157192e-07,
          "minimum_eigenvalue": 0.015617897550559035,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.11282215973541886,
          "distance_to_steady": 2.4756844508970477e-07,
          "minimum_eigenvalue": 0.015617897019283735,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.11282215301352647,
          "distance_to_steady": 2.2961689914030578e-07,
          "minimum_eigenvalue": 0.015617896526506896,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.11282214677908227,
          "distance_to_steady": 2.129670101953113e-07,
          "minimum_eigenvalue": 0.015617896069439897,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.11282214099673762,
          "distance_to_steady": 1.975243998208337e-07,
          "minimum_eigenvalue": 0.015617895645495853,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.11282213563370751,
          "distance_to_steady": 1.832015320540198e-07,
          "minimum_eigenvalue": 0.015617895252275343,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.11282213065958471,
          "distance_to_steady": 1.699172178272479e-07,
          "minimum_eigenvalue": 0.01561789488755249,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.1128221260461667,
          "distance_to_steady": 1.5759615413189765e-07,
          "minimum_eigenvalue": 0.015617894549262764,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.11282212176729595,
          "distance_to_steady": 1.4616849774475027e-07,
          "minimum_eigenvalue": 0.015617894235490933,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.11282211779871268,
          "distance_to_steady": 1.3556946965379013e-07,
          "minimum_eigenvalue": 0.015617893944460691,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.11282211411791558,
          "distance_to_steady": 1.2573898712682496e-07,
          "minimum_eigenvalue": 0.015617893674524118,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.11282211070403528,
          "distance_to_steady": 1.1662132395201531e-07,
          "minimum_eigenvalue": 0.015617893424152858,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.11282210753771595,
          "distance_to_steady": 1.0816479429319459e-07,
          "minimum_eigenvalue": 0.01561789319192918,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.11282210460100503,
          "distance_to_steady": 1.0032145969507411e-07,
          "minimum_eigenvalue": 0.015617892976537946,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.11282210187725274,
          "distance_to_steady": 9.304685820270275e-08,
          "minimum_eigenvalue": 0.015617892776759434,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.1128220993510155,
          "distance_to_steady": 8.629975112653401e-08,
          "minimum_eigenvalue": 0.015617892591462238,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.11282209700797083,
          "distance_to_steady": 8.004188918435406e-08,
          "minimum_eigenvalue": 0.015617892419596817,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.11282209483483367,
          "distance_to_steady": 7.42377977789449e-08,
          "minimum_eigenvalue": 0.015617892260189729,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.11282209281928318,
          "distance_to_steady": 6.885457335369105e-08,
          "minimum_eigenvalue": 0.015617892112338137,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.11282209094989182,
          "distance_to_steady": 6.386169898106586e-08,
          "minimum_eigenvalue": 0.01561789197520445,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.11282208921606071,
          "distance_to_steady": 5.923086985291925e-08,
          "minimum_eigenvalue": 0.015617891848011921,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.11282208760795939,
          "distance_to_steady": 5.4935833861125e-08,
          "minimum_eigenvalue": 0.015617891730040022,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.11282208611647075,
          "distance_to_steady": 5.0952242111254604e-08,
          "minimum_eigenvalue": 0.015617891620620375,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.1128220847331382,
          "distance_to_steady": 4.7257511669521184e-08,
          "minimum_eigenvalue": 0.015617891519133124,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.11282208345011878,
          "distance_to_steady": 4.383069634496249e-08,
          "minimum_eigenvalue": 0.015617891425003335,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.11282208226013822,
          "distance_to_steady": 4.065236960774932e-08,
          "minimum_eigenvalue": 0.015617891337697644,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.11282208115644984,
          "distance_to_steady": 3.770451272727682e-08,
          "minimum_eigenvalue": 0.015617891256721363,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.1128220801327959,
          "distance_to_steady": 3.4970414349022594e-08,
          "minimum_eigenvalue": 0.015617891181615764,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.11282207918337281,
          "distance_to_steady": 3.2434574016165785e-08,
          "minimum_eigenvalue": 0.015617891111955294,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.11282207830279742,
          "distance_to_steady": 3.008261555137448e-08,
          "minimum_eigenvalue": 0.01561789104734518,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.11282207748607745,
          "distance_to_steady": 2.7901205661845507e-08,
          "minimum_eigenvalue": 0.01561789098741931,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.11282207672858219,
          "distance_to_steady": 2.5877977195137847e-08,
          "minimum_eigenvalue": 0.015617890931838083,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.11282207602601699,
          "distance_to_steady": 2.400146009370885e-08,
          "minimum_eigenvalue": 0.015617890880286693,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.11282207537439866,
          "distance_to_steady": 2.226101565409866e-08,
          "minimum_eigenvalue": 0.015617890832472845,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.11282207477003271,
          "distance_to_steady": 2.06467773659208e-08,
          "minimum_eigenvalue": 0.015617890788125626,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.11282207420949245,
          "distance_to_steady": 1.9149593253123265e-08,
          "minimum_eigenvalue": 0.015617890746993768,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.11282207368960001,
          "distance_to_steady": 1.776097562078416e-08,
          "minimum_eigenvalue": 0.015617890708844116,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.11282207320740786,
          "distance_to_steady": 1.6473051958967866e-08,
          "minimum_eigenvalue": 0.015617890673460463,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.11282207276018175,
          "distance_to_steady": 1.527852062227497e-08,
          "minimum_eigenvalue": 0.015617890640642326,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.11282207234538656,
          "distance_to_steady": 1.4170609236377474e-08,
          "minimum_eigenvalue": 0.015617890610203647,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.11282207196067033,
          "distance_to_steady": 1.3143036882781733e-08,
          "minimum_eigenvalue": 0.01561789058197199,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.11282207160385185,
          "distance_to_steady": 1.218997776677999e-08,
          "minimum_eigenvalue": 0.01561789055578728,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.11282207127290825,
          "distance_to_steady": 1.1306028977614568e-08,
          "minimum_eigenvalue": 0.015617890531501085,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.11282207096596293,
          "distance_to_steady": 1.0486179006716225e-08,
          "minimum_eigenvalue": 0.015617890508975881,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.11282207068127595,
          "distance_to_steady": 9.725779537630985e-09,
          "minimum_eigenvalue": 0.015617890488083864,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.1128220704172331,
          "distance_to_steady": 9.020519909155866e-09,
          "minimum_eigenvalue": 0.015617890468706682,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.11282207017233734,
          "distance_to_steady": 8.366401477860606e-09,
          "minimum_eigenvalue": 0.015617890450734548,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.11282206994520033,
          "distance_to_steady": 7.75971604333181e-09,
          "minimum_eigenvalue": 0.015617890434065501,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.11282206973453408,
          "distance_to_steady": 7.1970238119806185e-09,
          "minimum_eigenvalue": 0.015617890418605077,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.1128220695391444,
          "distance_to_steady": 6.675134644681947e-09,
          "minimum_eigenvalue": 0.015617890404265703,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.11282206935792337,
          "distance_to_steady": 6.191090274124123e-09,
          "minimum_eigenvalue": 0.01561789039096606,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.1128220691898437,
          "distance_to_steady": 5.7421458820455795e-09,
          "minimum_eigenvalue": 0.01561789037863082,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.1128220690339524,
          "distance_to_steady": 5.32575650941114e-09,
          "minimum_eigenvalue": 0.015617890367189923,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.11282206888936545,
          "distance_to_steady": 4.939561220121402e-09,
          "minimum_eigenvalue": 0.015617890356578614,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.11282206875526332,
          "distance_to_steady": 4.5813706821273845e-09,
          "minimum_eigenvalue": 0.015617890346736725,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.11282206863088548,
          "distance_to_steady": 4.2491542090461465e-09,
          "minimum_eigenvalue": 0.015617890337608513,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.11282206851552713,
          "distance_to_steady": 3.94102825547471e-09,
          "minimum_eigenvalue": 0.015617890329142159,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.11282206840853384,
          "distance_to_steady": 3.6552458698713145e-09,
          "minimum_eigenvalue": 0.015617890321289732,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.11282206830929925,
          "distance_to_steady": 3.3901867788760365e-09,
          "minimum_eigenvalue": 0.015617890314006701,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.11282206821726067,
          "distance_to_steady": 3.1443484465459867e-09,
          "minimum_eigenvalue": 0.015617890307251733,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.11282206813189626,
          "distance_to_steady": 2.916337000016811e-09,
          "minimum_eigenvalue": 0.015617890300986568,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.11282206805272205,
          "distance_to_steady": 2.7048594787582037e-09,
          "minimum_eigenvalue": 0.015617890295175754,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.11282206797928926,
          "distance_to_steady": 2.5087174351789976e-09,
          "minimum_eigenvalue": 0.015617890289786239,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.11282206791118121,
          "distance_to_steady": 2.3267983997876662e-09,
          "minimum_eigenvalue": 0.015617890284787564,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.11282206784801238,
          "distance_to_steady": 2.15807102396659e-09,
          "minimum_eigenvalue": 0.015617890280151332,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.11282206778942398,
          "distance_to_steady": 2.0015789112953768e-09,
          "minimum_eigenvalue": 0.015617890275851275,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.1128220677350841,
          "distance_to_steady": 1.856435082048247e-09,
          "minimum_eigenvalue": 0.015617890271863014,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.11282206768468492,
          "distance_to_steady": 1.7218161445231583e-09,
          "minimum_eigenvalue": 0.01561789026816399,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.1128220676379402,
          "distance_to_steady": 1.5969587683489774e-09,
          "minimum_eigenvalue": 0.015617890264733172,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.11282206759458538,
          "distance_to_steady": 1.4811558021743387e-09,
          "minimum_eigenvalue": 0.015617890261551113,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.11282206755437413,
          "distance_to_steady": 1.3737499991728352e-09,
          "minimum_eigenvalue": 0.0156178902585998,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.11282206751707893,
          "distance_to_steady": 1.274132722939303e-09,
          "minimum_eigenvalue": 0.015617890255862528,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.1128220674824883,
          "distance_to_steady": 1.181739373024016e-09,
          "minimum_eigenvalue": 0.015617890253323718,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.11282206745040599,
          "distance_to_steady": 1.096045556397973e-09,
          "minimum_eigenvalue": 0.015617890250968993,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.11282206742065029,
          "distance_to_steady": 1.0165661559063954e-09,
          "minimum_eigenvalue": 0.01561789024878506,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.11282206739305214,
          "distance_to_steady": 9.428501000774414e-10,
          "minimum_eigenvalue": 0.015617890246759483,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.11282206736745512,
          "distance_to_steady": 8.744793673909346e-10,
          "minimum_eigenvalue": 0.015617890244880767,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.11282206734371461,
          "distance_to_steady": 8.110666079724771e-10,
          "minimum_eigenvalue": 0.015617890243138229,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.11282206732169545,
          "distance_to_steady": 7.52252177216306e-10,
          "minimum_eigenvalue": 0.015617890241522128,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.11282206730127281,
          "distance_to_steady": 6.977027948440462e-10,
          "minimum_eigenvalue": 0.015617890240023162,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.11282206728233135,
          "distance_to_steady": 6.471089861875834e-10,
          "minimum_eigenvalue": 0.015617890238632939,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.11282206726476346,
          "distance_to_steady": 6.001838661479075e-10,
          "minimum_eigenvalue": 0.01561789023734349,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.11282206724846952,
          "distance_to_steady": 5.566616473329233e-10,
          "minimum_eigenvalue": 0.015617890236147526,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.11282206723335714,
          "distance_to_steady": 5.162955653281731e-10,
          "minimum_eigenvalue": 0.01561789023503834,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.11282206721934034,
          "distance_to_steady": 4.788561509122546e-10,
          "minimum_eigenvalue": 0.015617890234009535,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.11282206720634023,
          "distance_to_steady": 4.4413204190740796e-10,
          "minimum_eigenvalue": 0.01561789023305534,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.11282206719428275,
          "distance_to_steady": 4.1192608178641793e-10,
          "minimum_eigenvalue": 0.015617890232170393,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.11282206718309984,
          "distance_to_steady": 3.8205525028367493e-10,
          "minimum_eigenvalue": 0.015617890231349633,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.11282206717272764,
          "distance_to_steady": 3.543504864533808e-10,
          "minimum_eigenvalue": 0.015617890230588318,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.11282206716310768,
          "distance_to_steady": 3.286548689446222e-10,
          "minimum_eigenvalue": 0.015617890229882208,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.11282206715418522,
          "distance_to_steady": 3.0482243291996003e-10,
          "minimum_eigenvalue": 0.01561789022922734,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.11282206714590987,
          "distance_to_steady": 2.827183903653108e-10,
          "minimum_eigenvalue": 0.015617890228619967,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.11282206713823448,
          "distance_to_steady": 2.6221706923845733e-10,
          "minimum_eigenvalue": 0.015617890228056595,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.11282206713111574,
          "distance_to_steady": 2.4320233500685346e-10,
          "minimum_eigenvalue": 0.015617890227534093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.11282206712451326,
          "distance_to_steady": 2.2556671287754515e-10,
          "minimum_eigenvalue": 0.01561789022704947,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.11282206711838949,
          "distance_to_steady": 2.0920975715710277e-10,
          "minimum_eigenvalue": 0.015617890226599995,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.1128220671127097,
          "distance_to_steady": 1.9403901055370376e-10,
          "minimum_eigenvalue": 0.015617890226183144,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.11282206710744197,
          "distance_to_steady": 1.7996804393960453e-10,
          "minimum_eigenvalue": 0.015617890225796462,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.11282206710255613,
          "distance_to_steady": 1.6691791698830727e-10,
          "minimum_eigenvalue": 0.015617890225437843,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.1128220670980247,
          "distance_to_steady": 1.54813927302766e-10,
          "minimum_eigenvalue": 0.015617890225105244,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.1128220670938217,
          "distance_to_steady": 1.435874110583546e-10,
          "minimum_eigenvalue": 0.015617890224796796,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.11282206708992357,
          "distance_to_steady": 1.3317527636225177e-10,
          "minimum_eigenvalue": 0.015617890224510638,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.11282206708630813,
          "distance_to_steady": 1.2351805689370107e-10,
          "minimum_eigenvalue": 0.015617890224245251,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.11282206708295475,
          "distance_to_steady": 1.1456110886320924e-10,
          "minimum_eigenvalue": 0.015617890223999143,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.11282206707984457,
          "distance_to_steady": 1.06253830386982e-10,
          "minimum_eigenvalue": 0.015617890223770867,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.11282206707696003,
          "distance_to_steady": 9.854878545156875e-11,
          "minimum_eigenvalue": 0.01561789022355912,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.11282206707428459,
          "distance_to_steady": 9.140247413108593e-11,
          "minimum_eigenvalue": 0.015617890223362777,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.11282206707180326,
          "distance_to_steady": 8.47744895116076e-11,
          "minimum_eigenvalue": 0.015617890223180605,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.11282206706950176,
          "distance_to_steady": 7.862716901174682e-11,
          "minimum_eigenvalue": 0.015617890223011683,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.11282206706736705,
          "distance_to_steady": 7.292549029924711e-11,
          "minimum_eigenvalue": 0.015617890222855006,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.11282206706538733,
          "distance_to_steady": 6.763731241754556e-11,
          "minimum_eigenvalue": 0.01561789022270973,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.1128220670635511,
          "distance_to_steady": 6.273262638523124e-11,
          "minimum_eigenvalue": 0.01561789022257492,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.112822067061848,
          "distance_to_steady": 5.818354999187481e-11,
          "minimum_eigenvalue": 0.01561789022244995,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.11282206706026852,
          "distance_to_steady": 5.3964431881436965e-11,
          "minimum_eigenvalue": 0.01561789022233396,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.11282206705880335,
          "distance_to_steady": 5.005127735879799e-11,
          "minimum_eigenvalue": 0.015617890222226453,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.11282206705744456,
          "distance_to_steady": 4.642184726899589e-11,
          "minimum_eigenvalue": 0.015617890222126722,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.11282206705618436,
          "distance_to_steady": 4.305555217909429e-11,
          "minimum_eigenvalue": 0.015617890222034215,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.11282206705501548,
          "distance_to_steady": 3.993330145724005e-11,
          "minimum_eigenvalue": 0.015617890221948427,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.11282206705393141,
          "distance_to_steady": 3.703762296858315e-11,
          "minimum_eigenvalue": 0.015617890221868852,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.11282206705292583,
          "distance_to_steady": 3.43519067358411e-11,
          "minimum_eigenvalue": 0.015617890221795072,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.1128220670519933,
          "distance_to_steady": 3.1860618310286526e-11,
          "minimum_eigenvalue": 0.015617890221726575,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.11282206705112822,
          "distance_to_steady": 2.955045409758217e-11,
          "minimum_eigenvalue": 0.015617890221663098,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.11282206705032607,
          "distance_to_steady": 2.7407517227961972e-11,
          "minimum_eigenvalue": 0.015617890221604196,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.112822067049582,
          "distance_to_steady": 2.5420228422223804e-11,
          "minimum_eigenvalue": 0.015617890221549637,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.11282206704889193,
          "distance_to_steady": 2.357684707188223e-11,
          "minimum_eigenvalue": 0.01561789022149896,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.11282206704825183,
          "distance_to_steady": 2.186715218621682e-11,
          "minimum_eigenvalue": 0.015617890221451986,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.11282206704765813,
          "distance_to_steady": 2.0281349516482194e-11,
          "minimum_eigenvalue": 0.015617890221408427,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.11282206704710762,
          "distance_to_steady": 1.8810763710574996e-11,
          "minimum_eigenvalue": 0.015617890221367926,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.11282206704659689,
          "distance_to_steady": 1.7446655231623254e-11,
          "minimum_eigenvalue": 0.015617890221330468,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.11282206704612327,
          "distance_to_steady": 1.61815335436577e-11,
          "minimum_eigenvalue": 0.015617890221295741,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.11282206704568395,
          "distance_to_steady": 1.500812668586704e-11,
          "minimum_eigenvalue": 0.015617890221263505,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.11282206704527648,
          "distance_to_steady": 1.3919958935515451e-11,
          "minimum_eigenvalue": 0.01561789022123356,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.11282206704489864,
          "distance_to_steady": 1.2910466098969842e-11,
          "minimum_eigenvalue": 0.015617890221205863,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.11282206704454814,
          "distance_to_steady": 1.1974336452946766e-11,
          "minimum_eigenvalue": 0.015617890221180122,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.11282206704422287,
          "distance_to_steady": 1.1106062250409998e-11,
          "minimum_eigenvalue": 0.015617890221156278,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.11282206704392164,
          "distance_to_steady": 1.0300477484848079e-11,
          "minimum_eigenvalue": 0.01561789022113413,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.11282206704364191,
          "distance_to_steady": 9.55358188392541e-12,
          "minimum_eigenvalue": 0.015617890221113607,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.11282206704338248,
          "distance_to_steady": 8.860865166604448e-12,
          "minimum_eigenvalue": 0.01561789022109456,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.11282206704314199,
          "distance_to_steady": 8.218415531446865e-12,
          "minimum_eigenvalue": 0.015617890221076916,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.11282206704291883,
          "distance_to_steady": 7.622312503396955e-12,
          "minimum_eigenvalue": 0.015617890221060507,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.11282206704271189,
          "distance_to_steady": 7.069806545745294e-12,
          "minimum_eigenvalue": 0.015617890221045311,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.1128220670425199,
          "distance_to_steady": 6.557018816799598e-12,
          "minimum_eigenvalue": 0.015617890221031258,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.11282206704234185,
          "distance_to_steady": 6.081548459269113e-12,
          "minimum_eigenvalue": 0.015617890221018163,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.11282206704217672,
          "distance_to_steady": 5.6406632836791815e-12,
          "minimum_eigenvalue": 0.01561789022100609,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.11282206704202363,
          "distance_to_steady": 5.231551303275239e-12,
          "minimum_eigenvalue": 0.015617890220994827,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.11282206704188183,
          "distance_to_steady": 4.852205442995583e-12,
          "minimum_eigenvalue": 0.015617890220984447,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.11282206704175007,
          "distance_to_steady": 4.500413930408342e-12,
          "minimum_eigenvalue": 0.015617890220974725,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.11282206704162781,
          "distance_to_steady": 4.173937237506031e-12,
          "minimum_eigenvalue": 0.015617890220965793,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.11282206704151457,
          "distance_to_steady": 3.8714448313825756e-12,
          "minimum_eigenvalue": 0.01561789022095745,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.11282206704140949,
          "distance_to_steady": 3.5904855477664203e-12,
          "minimum_eigenvalue": 0.015617890220949787,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.11282206704131183,
          "distance_to_steady": 3.3303238639037494e-12,
          "minimum_eigenvalue": 0.015617890220942557,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.11282206704122139,
          "distance_to_steady": 3.088768824044408e-12,
          "minimum_eigenvalue": 0.01561789022093595,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.1128220670411377,
          "distance_to_steady": 2.864746634356763e-12,
          "minimum_eigenvalue": 0.015617890220929792,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.11282206704105993,
          "distance_to_steady": 2.6571436023692385e-12,
          "minimum_eigenvalue": 0.015617890220924087,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.11282206704098788,
          "distance_to_steady": 2.4645511326193423e-12,
          "minimum_eigenvalue": 0.015617890220918777,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.11282206704092072,
          "distance_to_steady": 2.285437464277784e-12,
          "minimum_eigenvalue": 0.01561789022091383,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.11282206704085873,
          "distance_to_steady": 2.119839026537562e-12,
          "minimum_eigenvalue": 0.015617890220909323,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.11282206704080115,
          "distance_to_steady": 1.966355897553562e-12,
          "minimum_eigenvalue": 0.015617890220905113,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.11282206704074799,
          "distance_to_steady": 1.8237078514005134e-12,
          "minimum_eigenvalue": 0.01561789022090119,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.11282206704069846,
          "distance_to_steady": 1.6915201878076047e-12,
          "minimum_eigenvalue": 0.015617890220897594,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.11282206704065255,
          "distance_to_steady": 1.5688440130334769e-12,
          "minimum_eigenvalue": 0.015617890220894215,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.11282206704060996,
          "distance_to_steady": 1.455061765520682e-12,
          "minimum_eigenvalue": 0.01561789022089107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.11282206704057052,
          "distance_to_steady": 1.3495055767309698e-12,
          "minimum_eigenvalue": 0.015617890220888142,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.1128220670405338,
          "distance_to_steady": 1.2516775810267333e-12,
          "minimum_eigenvalue": 0.015617890220885508,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.11282206704049987,
          "distance_to_steady": 1.1609515432331467e-12,
          "minimum_eigenvalue": 0.015617890220883009,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.11282206704046834,
          "distance_to_steady": 1.0768174546482712e-12,
          "minimum_eigenvalue": 0.015617890220880669,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.11282206704043912,
          "distance_to_steady": 9.987219384832713e-13,
          "minimum_eigenvalue": 0.015617890220878526,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.11282206704041192,
          "distance_to_steady": 9.263839695350384e-13,
          "minimum_eigenvalue": 0.015617890220876566,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.11282206704038689,
          "distance_to_steady": 8.59022922239383e-13,
          "minimum_eigenvalue": 0.015617890220874685,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.11282206704036353,
          "distance_to_steady": 7.969406384811251e-13,
          "minimum_eigenvalue": 0.015617890220873022,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.112822067040342,
          "distance_to_steady": 7.391535300493857e-13,
          "minimum_eigenvalue": 0.015617890220871436,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.11282206704032192,
          "distance_to_steady": 6.855124107252308e-13,
          "minimum_eigenvalue": 0.01561789022086991,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.11282206704030326,
          "distance_to_steady": 6.358732984601545e-13,
          "minimum_eigenvalue": 0.015617890220868557,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.11282206704028605,
          "distance_to_steady": 5.897556748513111e-13,
          "minimum_eigenvalue": 0.015617890220867302,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.11282206704026995,
          "distance_to_steady": 5.470016800623867e-13,
          "minimum_eigenvalue": 0.01561789022086611,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.11282206704025512,
          "distance_to_steady": 5.071828373948151e-13,
          "minimum_eigenvalue": 0.01561789022086504,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.11282206704024139,
          "distance_to_steady": 4.705645595404206e-13,
          "minimum_eigenvalue": 0.015617890220864008,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.11282206704022857,
          "distance_to_steady": 4.3637836399934566e-13,
          "minimum_eigenvalue": 0.015617890220863078,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.11282206704021677,
          "distance_to_steady": 4.0468323136977347e-13,
          "minimum_eigenvalue": 0.01561789022086221,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.11282206704020584,
          "distance_to_steady": 3.7539589492485703e-13,
          "minimum_eigenvalue": 0.015617890220861408,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.11282206704019554,
          "distance_to_steady": 3.4820063499196863e-13,
          "minimum_eigenvalue": 0.01561789022086065,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.11282206704018616,
          "distance_to_steady": 3.2298816399212176e-13,
          "minimum_eigenvalue": 0.015617890220859968,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.1128220670401774,
          "distance_to_steady": 2.9957460123686275e-13,
          "minimum_eigenvalue": 0.015617890220859307,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.11282206704016925,
          "distance_to_steady": 2.7790443557496047e-13,
          "minimum_eigenvalue": 0.015617890220858707,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.11282206704016177,
          "distance_to_steady": 2.577191932084943e-13,
          "minimum_eigenvalue": 0.015617890220858183,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.11282206704015468,
          "distance_to_steady": 2.391298964399269e-13,
          "minimum_eigenvalue": 0.01561789022085768,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.11282206704014824,
          "distance_to_steady": 2.2173755886978336e-13,
          "minimum_eigenvalue": 0.015617890220857184,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.11282206704014222,
          "distance_to_steady": 2.0572953063346944e-13,
          "minimum_eigenvalue": 0.015617890220856764,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.11282206704013667,
          "distance_to_steady": 1.9083519486873257e-13,
          "minimum_eigenvalue": 0.01561789022085633,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.1128220670401315,
          "distance_to_steady": 1.7701985710605323e-13,
          "minimum_eigenvalue": 0.015617890220855976,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.11282206704012666,
          "distance_to_steady": 1.6417249504296905e-13,
          "minimum_eigenvalue": 0.015617890220855602,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.11282206704012226,
          "distance_to_steady": 1.5217688220658943e-13,
          "minimum_eigenvalue": 0.015617890220855251,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.11282206704011803,
          "distance_to_steady": 1.412221034557959e-13,
          "minimum_eigenvalue": 0.015617890220854925,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.11282206704011431,
          "distance_to_steady": 1.3094907103106124e-13,
          "minimum_eigenvalue": 0.015617890220854717,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.11282206704011073,
          "distance_to_steady": 1.2152605310955522e-13,
          "minimum_eigenvalue": 0.015617890220854446,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.11282206704010744,
          "distance_to_steady": 1.126494730829819e-13,
          "minimum_eigenvalue": 0.015617890220854204,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.1128220670401044,
          "distance_to_steady": 1.0447372134070321e-13,
          "minimum_eigenvalue": 0.015617890220853957,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.1128220670401015,
          "distance_to_steady": 9.683746859945329e-14,
          "minimum_eigenvalue": 0.015617890220853746,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.11282206704009895,
          "distance_to_steady": 8.997316780501308e-14,
          "minimum_eigenvalue": 0.015617890220853541,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.11282206704009642,
          "distance_to_steady": 8.342979085362857e-14,
          "minimum_eigenvalue": 0.015617890220853413,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.11282206704009426,
          "distance_to_steady": 7.742070873284489e-14,
          "minimum_eigenvalue": 0.015617890220853211,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.11282206704009215,
          "distance_to_steady": 7.186612416276716e-14,
          "minimum_eigenvalue": 0.01561789022085308,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.11282206704009014,
          "distance_to_steady": 6.668103569307249e-14,
          "minimum_eigenvalue": 0.015617890220852913,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.11282206704008835,
          "distance_to_steady": 6.164513344231182e-14,
          "minimum_eigenvalue": 0.015617890220852795,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.11282206704008672,
          "distance_to_steady": 5.740026509659657e-14,
          "minimum_eigenvalue": 0.015617890220852628,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.11282206704008496,
          "distance_to_steady": 5.30825383648903e-14,
          "minimum_eigenvalue": 0.015617890220852531,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.1128220670400838,
          "distance_to_steady": 4.918634943784638e-14,
          "minimum_eigenvalue": 0.015617890220852434,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.11282206704008235,
          "distance_to_steady": 4.571343303894081e-14,
          "minimum_eigenvalue": 0.01561789022085234,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.11282206704008108,
          "distance_to_steady": 4.2505929331859704e-14,
          "minimum_eigenvalue": 0.015617890220852249,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.11282206704008005,
          "distance_to_steady": 3.942332571504892e-14,
          "minimum_eigenvalue": 0.015617890220852191,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.11282206704007891,
          "distance_to_steady": 3.6344191545190085e-14,
          "minimum_eigenvalue": 0.015617890220852079,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.11282206704007791,
          "distance_to_steady": 3.400058012914542e-14,
          "minimum_eigenvalue": 0.015617890220852026,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.11282206704007693,
          "distance_to_steady": 3.148002691855112e-14,
          "minimum_eigenvalue": 0.015617890220851938,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.11282206704007597,
          "distance_to_steady": 2.9178048865929895e-14,
          "minimum_eigenvalue": 0.015617890220851888,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.11282206704007519,
          "distance_to_steady": 2.723515857283587e-14,
          "minimum_eigenvalue": 0.015617890220851843,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.11282206704007453,
          "distance_to_steady": 2.515522512513968e-14,
          "minimum_eigenvalue": 0.015617890220851754,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.11282206704007401,
          "distance_to_steady": 2.3472543353442177e-14,
          "minimum_eigenvalue": 0.01561789022085176,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.11282206704007344,
          "distance_to_steady": 2.1697921237517903e-14,
          "minimum_eigenvalue": 0.015617890220851678,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.11282206704007272,
          "distance_to_steady": 2.001003529539247e-14,
          "minimum_eigenvalue": 0.01561789022085168,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.11282206704007225,
          "distance_to_steady": 1.8663889878034464e-14,
          "minimum_eigenvalue": 0.015617890220851588,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.11282206704007175,
          "distance_to_steady": 1.7258763862493247e-14,
          "minimum_eigenvalue": 0.015617890220851608,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.11282206704007111,
          "distance_to_steady": 1.6053131046689373e-14,
          "minimum_eigenvalue": 0.015617890220851523,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.11282206704007074,
          "distance_to_steady": 1.4909948276020657e-14,
          "minimum_eigenvalue": 0.0156178902208515,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.11282206704007038,
          "distance_to_steady": 1.37997252513955e-14,
          "minimum_eigenvalue": 0.015617890220851463,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.11282206704007,
          "distance_to_steady": 1.2861239850892048e-14,
          "minimum_eigenvalue": 0.015617890220851438,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.11282206704006978,
          "distance_to_steady": 1.2021633688519273e-14,
          "minimum_eigenvalue": 0.015617890220851409,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.11282206704006921,
          "distance_to_steady": 1.087151202394665e-14,
          "minimum_eigenvalue": 0.015617890220851367,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.11282206704006895,
          "distance_to_steady": 1.017588791007995e-14,
          "minimum_eigenvalue": 0.015617890220851338,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.11282206704006868,
          "distance_to_steady": 9.671083378570698e-15,
          "minimum_eigenvalue": 0.015617890220851343,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.11282206704006861,
          "distance_to_steady": 8.798517470154366e-15,
          "minimum_eigenvalue": 0.015617890220851357,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.11282206704006836,
          "distance_to_steady": 8.156669784042947e-15,
          "minimum_eigenvalue": 0.01561789022085132,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.11282206704006814,
          "distance_to_steady": 7.570333249162786e-15,
          "minimum_eigenvalue": 0.015617890220851324,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.11282206704006788,
          "distance_to_steady": 7.030834248134e-15,
          "minimum_eigenvalue": 0.015617890220851331,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.11282206704006775,
          "distance_to_steady": 6.531233887052679e-15,
          "minimum_eigenvalue": 0.015617890220851274,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.1128220670400675,
          "distance_to_steady": 5.97091820431217e-15,
          "minimum_eigenvalue": 0.01561789022085128,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.11282206704006739,
          "distance_to_steady": 5.617034615212901e-15,
          "minimum_eigenvalue": 0.015617890220851314,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.11282206704006727,
          "distance_to_steady": 5.230191280070072e-15,
          "minimum_eigenvalue": 0.015617890220851213,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.11282206704006714,
          "distance_to_steady": 4.945696630009877e-15,
          "minimum_eigenvalue": 0.015617890220851234,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.11282206704006695,
          "distance_to_steady": 4.583139423530724e-15,
          "minimum_eigenvalue": 0.01561789022085122,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.11282206704006684,
          "distance_to_steady": 4.220582217051572e-15,
          "minimum_eigenvalue": 0.015617890220851199,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.1128220670400667,
          "distance_to_steady": 4.0314973581701e-15,
          "minimum_eigenvalue": 0.01561789022085123,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.1128220670400667,
          "distance_to_steady": 3.759145772441741e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.11282206704006653,
          "distance_to_steady": 3.3965885659625883e-15,
          "minimum_eigenvalue": 0.01561789022085118,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.11282206704006649,
          "distance_to_steady": 3.131175874138137e-15,
          "minimum_eigenvalue": 0.015617890220851185,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.11282206704006636,
          "distance_to_steady": 3.0169215891419606e-15,
          "minimum_eigenvalue": 0.015617890220851208,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.11282206704006621,
          "distance_to_steady": 2.8908698681590807e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.1128220670400662,
          "distance_to_steady": 2.5569095866070272e-15,
          "minimum_eigenvalue": 0.015617890220851192,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.11282206704006616,
          "distance_to_steady": 2.880842060921134e-15,
          "minimum_eigenvalue": 0.015617890220851161,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 2.7911082479720268e-15,
          "minimum_eigenvalue": 0.015617890220851178,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.11282206704006598,
          "distance_to_steady": 2.6303825470255513e-15,
          "minimum_eigenvalue": 0.015617890220851171,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.11282206704006606,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.11282206704006592,
          "distance_to_steady": 2.617986331757903e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.11282206704006593,
          "distance_to_steady": 2.659331088672445e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.1128220670400659,
          "distance_to_steady": 2.7634144972310537e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.1128220670400658,
          "distance_to_steady": 2.659331088672445e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.11282206704006587,
          "distance_to_steady": 2.598615767013257e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 2.4893281880267178e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.11282206704006573,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085113,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.1128220670400657,
          "distance_to_steady": 2.9160701631170127e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.11282206704006567,
          "distance_to_steady": 2.8171909249863347e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.11282206704006571,
          "distance_to_steady": 2.801578413702544e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 2.6090241078691175e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.11282206704006563,
          "distance_to_steady": 2.648922747816585e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 2.4025920142278774e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.11282206704006562,
          "distance_to_steady": 2.47718512369488e-15,
          "minimum_eigenvalue": 0.015617890220851123,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.11282206704006559,
          "distance_to_steady": 2.844946500601964e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 2.5205532105943003e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.11282206704006555,
          "distance_to_steady": 2.8223950954142655e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 2.329733628236852e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.11282206704006556,
          "distance_to_steady": 2.501471252358556e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 2.6176977252490015e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 2.7217811338076103e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.8657631823136865e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.11282206704006546,
          "distance_to_steady": 2.6732088764802597e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.598615767013257e-15,
          "minimum_eigenvalue": 0.015617890220851114,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.1128220670400655,
          "distance_to_steady": 2.7131075164277263e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.324529457808922e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.11282206704006557,
          "distance_to_steady": 2.7634144972310537e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5604518505417673e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.11282206704006553,
          "distance_to_steady": 2.7183116868556567e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.2776919239575473e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.6402491304367004e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.2482016248659412e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.3245294578089215e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.286365541337432e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.11282206704006524,
          "distance_to_steady": 1.968911145233676e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 3.1676050671336498e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.11282206704006548,
          "distance_to_steady": 2.7131075164277267e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.659331088672445e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 3.0097452308197595e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.964642420444363e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.3193252873809903e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3089169465251302e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.518818487118324e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.55351295663786e-15,
          "minimum_eigenvalue": 0.01561789022085109,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.7287200277115183e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.833602714107485e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.11282206704006523,
          "distance_to_steady": 2.0539125955565392e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 1.991462550421374e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.995867443011946e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.886579864025406e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.8917840344533374e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.851885394505871e-15,
          "minimum_eigenvalue": 0.015617890220851145,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.898722928357245e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9282132274488504e-15,
          "minimum_eigenvalue": 0.015617890220851144,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.0097452308197603e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.75474087985117e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8137214780343803e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.9681118673963173e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7859659024187518e-15,
          "minimum_eigenvalue": 0.015617890220851109,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7235158572835863e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.994132719535969e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.7165769633796795e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8380076066980568e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.9507646326365493e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.720046410331634e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.5032059758345326e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.9698465908722937e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.822395095414265e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6454533008646316e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.709638069475772e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7512714328992164e-15,
          "minimum_eigenvalue": 0.01561789022085112,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5396351688300456e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.563921297493721e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.9559688030644793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8570895649338017e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6124935548210715e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4459601011272976e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.489328188026718e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4043267377038546e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6159630017730255e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7061686225238187e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.735658921615425e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.267283583101686e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.716576963379679e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851116,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.659331088672445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.220446049250313e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.1190328098062996e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.47198095326695e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.7694179454963434e-15,
          "minimum_eigenvalue": 0.01561789022085106,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.753006156375193e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.758210326803124e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.9698465908722934e-15,
          "minimum_eigenvalue": 0.015617890220851157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7842311789427754e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.7044338990478427e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.11282206704006545,
          "distance_to_steady": 2.940356291780688e-15,
          "minimum_eigenvalue": 0.015617890220851152,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.71657696337968e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8275992658421956e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.9542340795885025e-15,
          "minimum_eigenvalue": 0.015617890220851131,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.709638069475773e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4962670819306254e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.9472951856845953e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.6246366191529095e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.697495005143935e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.6489227478165844e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.7495367094232392e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.815456201510358e-15,
          "minimum_eigenvalue": 0.015617890220851078,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.671474153004283e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.5292268279741843e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.5535129566378596e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.5812685322534894e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.950764632636549e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.8466812240779404e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8067825841304743e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.609024107869118e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.633310236532793e-15,
          "minimum_eigenvalue": 0.01561789022085111,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.3401419690927124e-15,
          "minimum_eigenvalue": 0.015617890220851098,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.4251434194155763e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.858824288409778e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.4875934645507414e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.787700625894729e-15,
          "minimum_eigenvalue": 0.015617890220851091,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.2967738821932926e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.3939183968479938e-15,
          "minimum_eigenvalue": 0.015617890220851064,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.6055546609171647e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.68882138776405e-15,
          "minimum_eigenvalue": 0.015617890220851104,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.11282206704006532,
          "distance_to_steady": 2.8605590118857545e-15,
          "minimum_eigenvalue": 0.015617890220851117,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.610758831345095e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.11282206704006531,
          "distance_to_steady": 2.4945323584546486e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.11282206704006538,
          "distance_to_steady": 2.7356589216154248e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2672835831016865e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.11282206704006542,
          "distance_to_steady": 2.706168622523819e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.567390744445675e-15,
          "minimum_eigenvalue": 0.015617890220851102,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.1128220670400653,
          "distance_to_steady": 2.680147770384167e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.6593310886724445e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.216976602298359e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.11282206704006535,
          "distance_to_steady": 2.5864727026814194e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2204460492503127e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 2.3071822230491534e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.11282206704006521,
          "distance_to_steady": 2.2360585605341043e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9723805921856297e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 3.119032809806299e-15,
          "minimum_eigenvalue": 0.01561789022085115,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.6853519408120974e-15,
          "minimum_eigenvalue": 0.015617890220851133,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.11282206704006527,
          "distance_to_steady": 2.6628005356243993e-15,
          "minimum_eigenvalue": 0.015617890220851105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 2.9316826744008036e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.869232629265639e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 2.2308543901061735e-15,
          "minimum_eigenvalue": 0.015617890220851088,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.11282206704006525,
          "distance_to_steady": 2.2776919239575477e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.4060614611798314e-15,
          "minimum_eigenvalue": 0.015617890220851124,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.11282206704006528,
          "distance_to_steady": 2.465042059363043e-15,
          "minimum_eigenvalue": 0.015617890220851138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.704433899047842e-15,
          "minimum_eigenvalue": 0.015617890220851093,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.11282206704006517,
          "distance_to_steady": 1.769417945496343e-15,
          "minimum_eigenvalue": 0.015617890220851074,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.949829186997931e-15,
          "minimum_eigenvalue": 0.015617890220851083,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.1128220670400652,
          "distance_to_steady": 1.9359513991901163e-15,
          "minimum_eigenvalue": 0.015617890220851095,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.11282206704006541,
          "distance_to_steady": 2.9334173978767804e-15,
          "minimum_eigenvalue": 0.015617890220851137,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.11282206704006544,
          "distance_to_steady": 2.888314587501384e-15,
          "minimum_eigenvalue": 0.015617890220851149,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.8865798640254062e-15,
          "minimum_eigenvalue": 0.015617890220851107,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.789435349370706e-15,
          "minimum_eigenvalue": 0.015617890220851097,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.1128220670400654,
          "distance_to_steady": 2.831068712794149e-15,
          "minimum_eigenvalue": 0.0156178902208511,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.11282206704006534,
          "distance_to_steady": 2.8588242884097785e-15,
          "minimum_eigenvalue": 0.015617890220851147,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.11282206704006537,
          "distance_to_steady": 3.00974523081976e-15,
          "minimum_eigenvalue": 0.015617890220851081,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        }
      ]
    },
    "zero_no_reset": {
      "kappa_over_gamma": 0.0,
      "initial_state": "zero_no_reset",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.875,
          "minimum_eigenvalue": 0.0,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.05351120459361737,
          "distance_to_steady": 0.8455834727915936,
          "minimum_eigenvalue": 8.606572648815606e-06,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.10106785479727531,
          "distance_to_steady": 0.8172714481061432,
          "minimum_eigenvalue": 6.581168383369002e-05,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.14291242071267324,
          "distance_to_steady": 0.7899781120690168,
          "minimum_eigenvalue": 0.0002122154688512963,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.17928954061831384,
          "distance_to_steady": 0.7636274096248511,
          "minimum_eigenvalue": 0.0004804320998073319,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.21044498204219766,
          "distance_to_steady": 0.738152166043143,
          "minimum_eigenvalue": 0.0008958987653432058,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.23662467827011618,
          "distance_to_steady": 0.7134932312840679,
          "minimum_eigenvalue": 0.0014776645158470006,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.25807383829593483,
          "distance_to_steady": 0.6895986599376023,
          "minimum_eigenvalue": 0.002239146154191808,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.2750361280395845,
          "distance_to_steady": 0.6664229358615598,
          "minimum_eigenvalue": 0.0031888419437083333,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.28847530172585034,
          "distance_to_steady": 0.643926247535758,
          "minimum_eigenvalue": 0.004330997017515492,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.29935673173702004,
          "distance_to_steady": 0.622073817555934,
          "minimum_eigenvalue": 0.005666216970795522,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.3071514448418099,
          "distance_to_steady": 0.6008352876021498,
          "minimum_eigenvalue": 0.007192028210206206,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.3121215633148106,
          "distance_to_steady": 0.5801841585928802,
          "minimum_eigenvalue": 0.008903385261725457,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.3145139885636287,
          "distance_to_steady": 0.5600972845223761,
          "minimum_eigenvalue": 0.010793126455269825,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.31456103868615115,
          "distance_to_steady": 0.5405544176133119,
          "minimum_eigenvalue": 0.012852380273299102,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.31248107217272697,
          "distance_to_steady": 0.5215378018375068,
          "minimum_eigenvalue": 0.015070925233013208,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.3084790970396575,
          "distance_to_steady": 0.5030318115071821,
          "minimum_eigenvalue": 0.01743750652510431,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.3027473648038089,
          "distance_to_steady": 0.4850226314669,
          "minimum_eigenvalue": 0.019940112807292257,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.29546594882080957,
          "distance_to_steady": 0.4674979753783673,
          "minimum_eigenvalue": 0.022566216591611427,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.2868033066118796,
          "distance_to_steady": 0.4504468386506303,
          "minimum_eigenvalue": 0.025302981606801625,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.27691682589756283,
          "distance_to_steady": 0.4338592826974784,
          "minimum_eigenvalue": 0.02813744039043775,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.26595335414110133,
          "distance_to_steady": 0.41772624737904507,
          "minimum_eigenvalue": 0.030769021201346985,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.25404971148055694,
          "distance_to_steady": 0.4020393886877242,
          "minimum_eigenvalue": 0.03309176517556342,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.2413331869975959,
          "distance_to_steady": 0.3867909389561015,
          "minimum_eigenvalue": 0.03543548905687023,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.22792201833266765,
          "distance_to_steady": 0.37197358708664774,
          "minimum_eigenvalue": 0.03779425842447681,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.21392585471163822,
          "distance_to_steady": 0.3575803765223017,
          "minimum_eigenvalue": 0.040162428714998734,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.19944620349826547,
          "distance_to_steady": 0.34360461888883326,
          "minimum_eigenvalue": 0.04253464582031662,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.1845768604306908,
          "distance_to_steady": 0.33003982144080435,
          "minimum_eigenvalue": 0.04490584542195417,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.1694043237387871,
          "distance_to_steady": 0.3168796266310608,
          "minimum_eigenvalue": 0.04727125117109966,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.15400819237316227,
          "distance_to_steady": 0.3041177622979896,
          "minimum_eigenvalue": 0.04962637181908518,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.13846154860623003,
          "distance_to_steady": 0.2917480011249557,
          "minimum_eigenvalue": 0.05196699739859468,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.12283132529140653,
          "distance_to_steady": 0.2797641281725089,
          "minimum_eigenvalue": 0.05428919455117278,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.10717865808846799,
          "distance_to_steady": 0.26815991541664586,
          "minimum_eigenvalue": 0.05658930109180269,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.09155922298175295,
          "distance_to_steady": 0.25692910234629013,
          "minimum_eigenvalue": 0.058863919896460226,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.07602355943348177,
          "distance_to_steady": 0.2460653817810362,
          "minimum_eigenvalue": 0.06110991219367557,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.06061737952726881,
          "distance_to_steady": 0.23564149620190739,
          "minimum_eigenvalue": 0.06332439033628336,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.04538186346717732,
          "distance_to_steady": 0.226203752309026,
          "minimum_eigenvalue": 0.06550471012473592,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.030353941805634943,
          "distance_to_steady": 0.21693917112831645,
          "minimum_eigenvalue": 0.06764846274863438,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.015566564779410874,
          "distance_to_steady": 0.20785889212903608,
          "minimum_eigenvalue": 0.06975346640851425,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.0010489591368679219,
          "distance_to_steady": 0.1989729000710117,
          "minimum_eigenvalue": 0.07181775767542589,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.19029007296458125,
          "minimum_eigenvalue": 0.07383958264150754,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.18181823137905953,
          "minimum_eigenvalue": 0.07581738791056872,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.17356418868389475,
          "minimum_eigenvalue": 0.07774981147372072,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.16553380185275549,
          "minimum_eigenvalue": 0.07963567351132171,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.15773202250111634,
          "minimum_eigenvalue": 0.08147396715899563,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.15016294786265522,
          "minimum_eigenvalue": 0.08326384927225923,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.14282987143906545,
          "minimum_eigenvalue": 0.08500463122142089,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.13573533308167313,
          "minimum_eigenvalue": 0.08669576974594863,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1288811682813984,
          "minimum_eigenvalue": 0.08833685789554298,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.12269522039803431,
          "minimum_eigenvalue": 0.08992761608380591,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.11680318029498127,
          "minimum_eigenvalue": 0.09146788327981145,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.11116406833966198,
          "minimum_eigenvalue": 0.09295760836325664,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.10577115460253766,
          "minimum_eigenvalue": 0.09439684167044188,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1006177614249615,
          "minimum_eigenvalue": 0.0957857267613993,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.09569726975214736,
          "minimum_eigenvalue": 0.09712449244343023,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.09100312433356675,
          "minimum_eigenvalue": 0.09841344509357144,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.08652883759317134,
          "minimum_eigenvalue": 0.09965296133258351,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.08226799195604625,
          "minimum_eigenvalue": 0.10084348111649828,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07821424040465244,
          "minimum_eigenvalue": 0.10198550132908274,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07436130503041087,
          "minimum_eigenvalue": 0.10307956998019638,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07070297335021156,
          "minimum_eigenvalue": 0.1041262811410019,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06723309217922772,
          "minimum_eigenvalue": 0.1051262707768677,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06394555889952774,
          "minimum_eigenvalue": 0.10608021367104825,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06083431004794399,
          "minimum_eigenvalue": 0.10698882166375566,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.057978555332474875,
          "minimum_eigenvalue": 0.10785284345665193,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0557051836607505,
          "minimum_eigenvalue": 0.10867306624361381,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.05352095216728962,
          "minimum_eigenvalue": 0.10945031941271804,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.05142236561570841,
          "minimum_eigenvalue": 0.11018548050595604,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.049406065819802295,
          "minimum_eigenvalue": 0.11087948350400909,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.047468826269730716,
          "minimum_eigenvalue": 0.11153332930626071,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.04560754696891346,
          "minimum_eigenvalue": 0.1121480979910291,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.04381924947337558,
          "minimum_eigenvalue": 0.11272496207395849,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.04210107212560028,
          "minimum_eigenvalue": 0.11326519956640752,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.040450265475267005,
          "minimum_eigenvalue": 0.1137702052375937,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.038864187879544404,
          "minimum_eigenvalue": 0.11424149820430247,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03734030127589795,
          "minimum_eigenvalue": 0.11468072392654972,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03587616712064881,
          "minimum_eigenvalue": 0.11508964897521994,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.034469442486783124,
          "minimum_eigenvalue": 0.11547014759449238,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03311787631476967,
          "minimum_eigenvalue": 0.11582418004487607,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.031819305810383613,
          "minimum_eigenvalue": 0.1161537638137884,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.030571652983774695,
          "minimum_eigenvalue": 0.11646093978432376,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.029372921324240346,
          "minimum_eigenvalue": 0.11674773612960272,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.028221192605382233,
          "minimum_eigenvalue": 0.11701613290443873,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.027114623815534776,
          "minimum_eigenvalue": 0.11726803002325281,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.026051444208553914,
          "minimum_eigenvalue": 0.11750522065352816,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.025029952470244414,
          "minimum_eigenvalue": 0.11772937120248649,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.024048513995895686,
          "minimum_eigenvalue": 0.11794200822338764,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.023105558274563297,
          "minimum_eigenvalue": 0.1181445118627288,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.022199576375919003,
          "minimum_eigenvalue": 0.11833811498577841,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.021508862735326033,
          "minimum_eigenvalue": 0.11852390686413812,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.02085482131444886,
          "minimum_eigenvalue": 0.11870284024901735,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.020223565135674283,
          "minimum_eigenvalue": 0.11887574073086653,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.019613021480345418,
          "minimum_eigenvalue": 0.11904331744230012,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.019021385079803062,
          "minimum_eigenvalue": 0.1192061743496351,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.018447092039959014,
          "minimum_eigenvalue": 0.11936482156601769,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.017888794521234992,
          "minimum_eigenvalue": 0.11951968628675626,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.017345336640803136,
          "minimum_eigenvalue": 0.11967112308638564,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.016869342741666293,
          "minimum_eigenvalue": 0.11981942342550744,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.016523848400358428,
          "minimum_eigenvalue": 0.11996482429602386,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.016174975767783054,
          "minimum_eigenvalue": 0.12010751599030256,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.01582261067938799,
          "minimum_eigenvalue": 0.12024764901791826,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.015466800006249093,
          "minimum_eigenvalue": 0.12038534021741834,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.015107723106150467,
          "minimum_eigenvalue": 0.12052067812393304,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.014745666801923194,
          "minimum_eigenvalue": 0.12065372765949688,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.014381003566825217,
          "minimum_eigenvalue": 0.12078453421407113,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.014014172598207421,
          "minimum_eigenvalue": 0.12091312718321466,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.013645663473086999,
          "minimum_eigenvalue": 0.12103952302442081,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.013276002098198972,
          "minimum_eigenvalue": 0.1211637278892048,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.012905738689513264,
          "minimum_eigenvalue": 0.1212857398826858,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.012535437540019212,
          "minimum_eigenvalue": 0.12140555099703812,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.012165668358346628,
          "minimum_eigenvalue": 0.12152314876003802,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.011796998983666894,
          "minimum_eigenvalue": 0.1216385176351344,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.011429989303745218,
          "minimum_eigenvalue": 0.12175164020508429,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.011065186222743863,
          "minimum_eigenvalue": 0.12186249816725278,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.010703119543299125,
          "minimum_eigenvalue": 0.12197107316516327,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.010344298643500123,
          "minimum_eigenvalue": 0.12207734747777954,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.009989209843800348,
          "minimum_eigenvalue": 0.12218130458527225,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00963831437165393,
          "minimum_eigenvalue": 0.1222829296276369,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.009292046842977016,
          "minimum_eigenvalue": 0.1223822097704448,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008950814189483153,
          "minimum_eigenvalue": 0.12247913449019254,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008614994969706032,
          "minimum_eigenvalue": 0.12257369579013744,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008284939009212532,
          "minimum_eigenvalue": 0.12266588835612979,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007960967322257092,
          "minimum_eigenvalue": 0.12275570966076059,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007643372273047309,
          "minimum_eigenvalue": 0.1228431600230968,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007332417939975227,
          "minimum_eigenvalue": 0.1229282426303797,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007028340650715726,
          "minimum_eigenvalue": 0.12301096352726247,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006731349660074727,
          "minimum_eigenvalue": 0.12309133157748409,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006441627945966236,
          "minimum_eigenvalue": 0.12316935840226668,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006159333101948632,
          "minimum_eigenvalue": 0.1232450582992067,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005884598307436952,
          "minimum_eigenvalue": 0.12331844814496687,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005617533359046268,
          "minimum_eigenvalue": 0.12338954728467366,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005358225748568484,
          "minimum_eigenvalue": 0.12345837741058201,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0051067417748663375,
          "minimum_eigenvalue": 0.12352496243225498,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0048631276785064455,
          "minimum_eigenvalue": 0.12358932834025096,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004627410789276549,
          "minimum_eigenvalue": 0.12365150306507451,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004399600677852868,
          "minimum_eigenvalue": 0.12371151633296244,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004179690303808444,
          "minimum_eigenvalue": 0.12376939951990507,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003967657152902571,
          "minimum_eigenvalue": 0.12382518550517736,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0037634643571490423,
          "minimum_eigenvalue": 0.12387890852555238,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003567061791545604,
          "minimum_eigenvalue": 0.12393060403129211,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0033783871415316406,
          "minimum_eigenvalue": 0.12398030854497875,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003197366935239013,
          "minimum_eigenvalue": 0.12402805952423682,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003023917534378322,
          "minimum_eigenvalue": 0.1240738952294251,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002857946077164181,
          "minimum_eigenvalue": 0.12411785459744591,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0026993513660100756,
          "minimum_eigenvalue": 0.12415997712292197,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0025480246918065455,
          "minimum_eigenvalue": 0.12420030274814234,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0024038505854540792,
          "minimum_eigenvalue": 0.12423887176336948,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002266707485970224,
          "minimum_eigenvalue": 0.12427572471933049,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002136468312999795,
          "minimum_eigenvalue": 0.12431090235397767,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002013000930035059,
          "minimum_eigenvalue": 0.1243444455358883,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0018961684832875234,
          "minimum_eigenvalue": 0.12437639522693605,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.001792376186699906,
          "minimum_eigenvalue": 0.12440679246708854,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.001716132489691491,
          "minimum_eigenvalue": 0.12443567838427934,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0016488419722817808,
          "minimum_eigenvalue": 0.12446309423220078,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0015841899537994632,
          "minimum_eigenvalue": 0.12448908145843575,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0015220729772219411,
          "minimum_eigenvalue": 0.1245136818044675,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0014623916421339783,
          "minimum_eigenvalue": 0.12453693743762193,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0014050504456669319,
          "minimum_eigenvalue": 0.12455889111277466,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.001349957629673014,
          "minimum_eigenvalue": 0.12457958635861775,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0012970250338928332,
          "minimum_eigenvalue": 0.12459906767946456,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0012461679548803057,
          "minimum_eigenvalue": 0.12461738075918158,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.001197305010459178,
          "minimum_eigenvalue": 0.12463457264934315,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0011503580094934726,
          "minimum_eigenvalue": 0.12465069191981511,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0011052518267656575,
          "minimum_eigenvalue": 0.12466578874762899,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0010619142827602499,
          "minimum_eigenvalue": 0.12467991492021845,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0010202760281610016,
          "minimum_eigenvalue": 0.12469312373267308,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009802704328774614,
          "minimum_eigenvalue": 0.12470546976595309,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009418334794215402,
          "minimum_eigenvalue": 0.12471700854357849,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009049036604684355,
          "minimum_eigenvalue": 0.12472779607686788,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0008694218804283364,
          "minimum_eigenvalue": 0.12473788832139418,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000835331360883422,
          "minimum_eigenvalue": 0.12474734057768445,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0008025775497297882,
          "minimum_eigenvalue": 0.12475620687545287,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0007711080338811752,
          "minimum_eigenvalue": 0.12476453938171345,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000740872455398521,
          "minimum_eigenvalue": 0.12477238786904658,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000711822430905687,
          "minimum_eigenvalue": 0.12477979927217563,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000683911474165827,
          "minimum_eigenvalue": 0.12478681735056688,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0006570949216935448,
          "minimum_eigenvalue": 0.12479348246391829,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0006313298612837734,
          "minimum_eigenvalue": 0.12479983145773542,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000606575063343051,
          "minimum_eigenvalue": 0.1248058976487371,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005827909149130409,
          "minimum_eigenvalue": 0.12481171089502324,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005599393562824641,
          "minimum_eigenvalue": 0.12481729773362149,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005379838200818693,
          "minimum_eigenvalue": 0.12482268156781953,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005213936534045166,
          "minimum_eigenvalue": 0.12482788288793473,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005105995607682364,
          "minimum_eigenvalue": 0.12483291951133466,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005004526726535174,
          "minimum_eigenvalue": 0.12483780683007875,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004903681142736672,
          "minimum_eigenvalue": 0.12484255805714647,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004803090274303302,
          "minimum_eigenvalue": 0.12484718446460807,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00047024745699119296,
          "minimum_eigenvalue": 0.12485169560917485,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00046016316439442253,
          "minimum_eigenvalue": 0.12485609954224507,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004500425400224611,
          "minimum_eigenvalue": 0.12486040300291319,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004398776172651948,
          "minimum_eigenvalue": 0.12486461159338662,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004296651870603776,
          "minimum_eigenvalue": 0.12486872993698381,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004194060089506655,
          "minimum_eigenvalue": 0.12487276181938103,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00040910411294631265,
          "minimum_eigenvalue": 0.124876710314074,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00039876618547976376,
          "minimum_eigenvalue": 0.1248805778932138,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00038840103228686494,
          "minimum_eigenvalue": 0.12488436652504942,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00037801911097993434,
          "minimum_eigenvalue": 0.12488807775922799,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00036763212627697304,
          "minimum_eigenvalue": 0.1248917128011668,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0003572526812058355,
          "minimum_eigenvalue": 0.1248952725766539,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0003468939780669945,
          "minimum_eigenvalue": 0.12489875778774923,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00033656956343788944,
          "minimum_eigenvalue": 0.12490216896097758,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00032629311202517545,
          "minimum_eigenvalue": 0.12490550648870802,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00031607824468026495,
          "minimum_eigenvalue": 0.12490877066453072,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00030593837637860706,
          "minimum_eigenvalue": 0.12491196171335654,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00029588659042063944,
          "minimum_eigenvalue": 0.12491507981688606,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002859355355277918,
          "minimum_eigenvalue": 0.12491812513502142,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00027609734288766964,
          "minimum_eigenvalue": 0.12492109782373283,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00026638356054695784,
          "minimum_eigenvalue": 0.12492399804982694,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002568051028551846,
          "minimum_eigenvalue": 0.1249268260030153,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00024737221293758156,
          "minimum_eigenvalue": 0.12492958190563366,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00023809443641926629,
          "minimum_eigenvalue": 0.12493226602031815,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002289806048342942,
          "minimum_eigenvalue": 0.1249348786559126,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00022003882734809095,
          "minimum_eigenvalue": 0.12493742017184234,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00021127648958501938,
          "minimum_eigenvalue": 0.1249398909811668,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00020270025850302795,
          "minimum_eigenvalue": 0.1249422915524941,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00019431609238581955,
          "minimum_eigenvalue": 0.12494462241092033,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00018612925513703617,
          "minimum_eigenvalue": 0.12494688413813537,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00017814433416415894,
          "minimum_eigenvalue": 0.12494907737182134,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00017036526122259015,
          "minimum_eigenvalue": 0.12495120280445393,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00016279533567379364,
          "minimum_eigenvalue": 0.12495326118160226,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00015543724967484508,
          "minimum_eigenvalue": 0.12495525329981302,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001482931148793331,
          "minimum_eigenvalue": 0.12495718000415525,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001413644902782549,
          "minimum_eigenvalue": 0.12495904218548837,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001346524108579133,
          "minimum_eigenvalue": 0.1249608407775151,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001281574167890989,
          "minimum_eigenvalue": 0.12496257675366913,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00012187958289411533,
          "minimum_eigenvalue": 0.12496425112388182,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00011581854816898816,
          "minimum_eigenvalue": 0.12496586493127082,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00010997354515878007,
          "minimum_eigenvalue": 0.12496741924878756,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00010434342900280168,
          "minimum_eigenvalue": 0.12496891517585383,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.89267059799592e-05,
          "minimum_eigenvalue": 0.12497035383502282,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.372156139232177e-05,
          "minimum_eigenvalue": 0.12497173636869052,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.872588662854226e-05,
          "minimum_eigenvalue": 0.12497306393588892,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.393730524623578e-05,
          "minimum_eigenvalue": 0.12497433770918952,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.93531979040452e-05,
          "minimum_eigenvalue": 0.1249755588717452,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.49707259619967e-05,
          "minimum_eigenvalue": 0.12497672861450687,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.07868535461983e-05,
          "minimum_eigenvalue": 0.12497784813364679,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.679836784941322e-05,
          "minimum_eigenvalue": 0.12497891862823093,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.300189740729198e-05,
          "minimum_eigenvalue": 0.12497994129818361,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.939392805133514e-05,
          "minimum_eigenvalue": 0.12498091734259785,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.5970816203775365e-05,
          "minimum_eigenvalue": 0.12498184795844615,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.2728799139200994e-05,
          "minimum_eigenvalue": 0.12498273433975757,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.9664001809156006e-05,
          "minimum_eigenvalue": 0.12498357767732994,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.6891127830982204e-05,
          "minimum_eigenvalue": 0.12498437915904764,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.505250040993945e-05,
          "minimum_eigenvalue": 0.1249851399708752,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3285966601247505e-05,
          "minimum_eigenvalue": 0.12498586129858806,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.158869957397032e-05,
          "minimum_eigenvalue": 0.12498654433027996,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.995798333877863e-05,
          "minimum_eigenvalue": 0.12498719025965718,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.839120840171127e-05,
          "minimum_eigenvalue": 0.12498780029007775,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6885867588723475e-05,
          "minimum_eigenvalue": 0.12498837563922513,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.543955203328536e-05,
          "minimum_eigenvalue": 0.12498891754421927,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4049947321763974e-05,
          "minimum_eigenvalue": 0.12498942726686434,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2714829790371485e-05,
          "minimum_eigenvalue": 0.12498990609862358,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.143206296624123e-05,
          "minimum_eigenvalue": 0.12499035536481315,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0199594148801193e-05,
          "minimum_eigenvalue": 0.12499077642743467,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9015451124936316e-05,
          "minimum_eigenvalue": 0.1249911706860543,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.787773901287427e-05,
          "minimum_eigenvalue": 0.12499153957619069,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6784637231276616e-05,
          "minimum_eigenvalue": 0.1249918845648233,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5734396583217137e-05,
          "minimum_eigenvalue": 0.12499220714286291,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.472533646003667e-05,
          "minimum_eigenvalue": 0.1249925088147156,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.375584215029425e-05,
          "minimum_eigenvalue": 0.12499279108538612,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2824362256125556e-05,
          "minimum_eigenvalue": 0.12499305544584252,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1929406211214357e-05,
          "minimum_eigenvalue": 0.1249933033575629,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.106954189454862e-05,
          "minimum_eigenvalue": 0.12499353623726629,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.024339333994707e-05,
          "minimum_eigenvalue": 0.12499375544277931,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9449638533661214e-05,
          "minimum_eigenvalue": 0.12499396226083725,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8687007298595623e-05,
          "minimum_eigenvalue": 0.12499415789738022,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7954279261850337e-05,
          "minimum_eigenvalue": 0.12499434347063705,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.72502819022341e-05,
          "minimum_eigenvalue": 0.12499452000704166,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6573888674126236e-05,
          "minimum_eigenvalue": 0.12499468843980716,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5924017203933216e-05,
          "minimum_eigenvalue": 0.1249948496098376,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5299627558404416e-05,
          "minimum_eigenvalue": 0.124995004268565,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.469972058090047e-05,
          "minimum_eigenvalue": 0.12499515308227065,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4123336292672093e-05,
          "minimum_eigenvalue": 0.12499529663746119,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3822017537206202e-05,
          "minimum_eigenvalue": 0.12499543544691527,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3546706886107002e-05,
          "minimum_eigenvalue": 0.12499556995607007,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3274001579396324e-05,
          "minimum_eigenvalue": 0.12499570054948682,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3002748916921513e-05,
          "minimum_eigenvalue": 0.12499582755719399,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.273205344000924e-05,
          "minimum_eigenvalue": 0.12499595126076447,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2461244030863496e-05,
          "minimum_eigenvalue": 0.12499607189903049,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2189843489094609e-05,
          "minimum_eigenvalue": 0.1249961896733761,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1917540748967188e-05,
          "minimum_eigenvalue": 0.12499630475258511,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.164416577339175e-05,
          "minimum_eigenvalue": 0.12499641727722947,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1369667061226405e-05,
          "minimum_eigenvalue": 0.12499652736361844,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1094091649738912e-05,
          "minimum_eigenvalue": 0.12499663510731915,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0817567449802562e-05,
          "minimum_eigenvalue": 0.12499674058628289,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0540287732918948e-05,
          "minimum_eigenvalue": 0.12499684386360256,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0262497581195167e-05,
          "minimum_eigenvalue": 0.12499694498993688,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.984482110930777e-06,
          "minimum_eigenvalue": 0.12499704400563026,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.706556288504015e-06,
          "minimum_eigenvalue": 0.12499714094256022,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.429056165979491e-06,
          "minimum_eigenvalue": 0.12499723582574264,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.15233137852982e-06,
          "minimum_eigenvalue": 0.12499732867471836,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.876738756679089e-06,
          "minimum_eigenvalue": 0.12499741950474962,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.602636921917341e-06,
          "minimum_eigenvalue": 0.12499750832784558,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.330381746800298e-06,
          "minimum_eigenvalue": 0.12499759515363959,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.060322570951335e-06,
          "minimum_eigenvalue": 0.1249976799901328,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.79279908273966e-06,
          "minimum_eigenvalue": 0.12499776284432558,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.52813877598183e-06,
          "minimum_eigenvalue": 0.12499784372274478,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.266654912759809e-06,
          "minimum_eigenvalue": 0.12499792263188399,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.008644923007318e-06,
          "minimum_eigenvalue": 0.12499799957856737,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.754389183702386e-06,
          "minimum_eigenvalue": 0.124998074570244,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.504150127042893e-06,
          "minimum_eigenvalue": 0.12499814761522615,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.25817163207981e-06,
          "minimum_eigenvalue": 0.12499821872287427,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.016678659049845e-06,
          "minimum_eigenvalue": 0.12499828790373956,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.779877094368855e-06,
          "minimum_eigenvalue": 0.12499835516966785,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.547953772781615e-06,
          "minimum_eigenvalue": 0.12499842053386989,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.3210766515007115e-06,
          "minimum_eigenvalue": 0.12499848401096468,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.099395112930146e-06,
          "minimum_eigenvalue": 0.12499854561699723,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.883040373967303e-06,
          "minimum_eigenvalue": 0.12499860536943644,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.672125985183957e-06,
          "minimum_eigenvalue": 0.1249986632871544,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4667484033936224e-06,
          "minimum_eigenvalue": 0.12499871939039317,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2669876235183635e-06,
          "minimum_eigenvalue": 0.12499877370071623,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.072907858179156e-06,
          "minimum_eigenvalue": 0.12499882624095215,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.884558253397167e-06,
          "minimum_eigenvalue": 0.12499887703512806,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7019736325885383e-06,
          "minimum_eigenvalue": 0.1249989261083982,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.5251752583885386e-06,
          "minimum_eigenvalue": 0.12499897348696558,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3541716070816396e-06,
          "minimum_eigenvalue": 0.12499901919800085,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1889591483098065e-06,
          "minimum_eigenvalue": 0.12499906326955809,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.029523124372665e-06,
          "minimum_eigenvalue": 0.1249991057304881,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.875838323788701e-06,
          "minimum_eigenvalue": 0.12499914661035239,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7278698450987424e-06,
          "minimum_eigenvalue": 0.12499918593933564,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.585573845666638e-06,
          "minimum_eigenvalue": 0.12499922374816007,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.448898271702742e-06,
          "minimum_eigenvalue": 0.12499926006800109,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.317783565304813e-06,
          "minimum_eigenvalue": 0.12499929493040507,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1921633437559524e-06,
          "minimum_eigenvalue": 0.12499932836721064,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0719650472645654e-06,
          "minimum_eigenvalue": 0.12499936041047359,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.957110549274636e-06,
          "minimum_eigenvalue": 0.124999391092397,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8475167243041575e-06,
          "minimum_eigenvalue": 0.12499942044526743,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7430959670703755e-06,
          "minimum_eigenvalue": 0.1249994485013973,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6437566552035323e-06,
          "minimum_eigenvalue": 0.12499947529307591,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5494035473189788e-06,
          "minimum_eigenvalue": 0.12499950085253,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.459938107905286e-06,
          "minimum_eigenvalue": 0.12499952521189599,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3752587479543526e-06,
          "minimum_eigenvalue": 0.12499954840320464,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2952609708262948e-06,
          "minimum_eigenvalue": 0.12499957045838025,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2310020166758642e-06,
          "minimum_eigenvalue": 0.12499959140925745,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1827337372954936e-06,
          "minimum_eigenvalue": 0.12499961128761557,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1363580839918175e-06,
          "minimum_eigenvalue": 0.12499963012523378,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0918008462312834e-06,
          "minimum_eigenvalue": 0.12499964795396601,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0489907228614093e-06,
          "minimum_eigenvalue": 0.12499966480583712,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0078592082990445e-06,
          "minimum_eigenvalue": 0.12499968071315758,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.683404834232023e-07,
          "minimum_eigenvalue": 0.12499969570865292,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.303713101455056e-07,
          "minimum_eigenvalue": 0.12499970982560209,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.938909289990526e-07,
          "minimum_eigenvalue": 0.12499972309797645,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.588409641796522e-07,
          "minimum_eigenvalue": 0.124999735560565,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.251653283511408e-07,
          "minimum_eigenvalue": 0.12499974724907488,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.928101329462978e-07,
          "minimum_eigenvalue": 0.12499975820018921,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.617236029086593e-07,
          "minimum_eigenvalue": 0.12499976845156752,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.31855993529873e-07,
          "minimum_eigenvalue": 0.12499977804177598,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.031595094658672e-07,
          "minimum_eigenvalue": 0.12499978701013983,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.755882308376314e-07,
          "minimum_eigenvalue": 0.12499979539651414,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.490980373960453e-07,
          "minimum_eigenvalue": 0.12499980324098288,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.236465391745715e-07,
          "minimum_eigenvalue": 0.1249998105834982,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.991930084603414e-07,
          "minimum_eigenvalue": 0.124999817463482,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.75698314582429e-07,
          "minimum_eigenvalue": 0.12499982391941653,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.531248608928174e-07,
          "minimum_eigenvalue": 0.12499982998844868,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.31436524738027e-07,
          "minimum_eigenvalue": 0.12499983570603278,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.105986008238638e-07,
          "minimum_eigenvalue": 0.12499984110562964,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.905777433727998e-07,
          "minimum_eigenvalue": 0.12499984621847805,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.7134191470676884e-07,
          "minimum_eigenvalue": 0.1249998510734382,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.5286033392016877e-07,
          "minimum_eigenvalue": 0.12499985569690963,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3510342624675246e-07,
          "minimum_eigenvalue": 0.12499986011281858,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.1804277685353325e-07,
          "minimum_eigenvalue": 0.12499986434266096,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.01651085162047e-07,
          "minimum_eigenvalue": 0.12499986840559378,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8590212100148014e-07,
          "minimum_eigenvalue": 0.12499987231856176,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.725872302982976e-07,
          "minimum_eigenvalue": 0.12499987609644575,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6519417204913717e-07,
          "minimum_eigenvalue": 0.12499987975222943,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.578957221050308e-07,
          "minimum_eigenvalue": 0.12499988329716834,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.506560946067873e-07,
          "minimum_eigenvalue": 0.12499988674096199,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.434469618726464e-07,
          "minimum_eigenvalue": 0.12499989009191996,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3624654089318354e-07,
          "minimum_eigenvalue": 0.1249998933571188,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2903874003902045e-07,
          "minimum_eigenvalue": 0.12499989654255135,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.21812373152031e-07,
          "minimum_eigenvalue": 0.12499989965326247,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.145604444501874e-07,
          "minimum_eigenvalue": 0.12499990269347289,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.072795052937223e-07,
          "minimum_eigenvalue": 0.12499990566669192,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.999690771578783e-07,
          "minimum_eigenvalue": 0.12499990857581869,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.926311426541918e-07,
          "minimum_eigenvalue": 0.12499991142323076,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.852696930863957e-07,
          "minimum_eigenvalue": 0.12499991421086455,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.778903363548272e-07,
          "minimum_eigenvalue": 0.12499991694028427,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.704999505661078e-07,
          "minimum_eigenvalue": 0.12499991961274501,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6310638666418855e-07,
          "minimum_eigenvalue": 0.12499992222924443,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5571820977900533e-07,
          "minimum_eigenvalue": 0.12499992479057107,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.483444781395258e-07,
          "minimum_eigenvalue": 0.12499992729734401,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.409945535900239e-07,
          "minimum_eigenvalue": 0.12499992975004807,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3367794044800605e-07,
          "minimum_eigenvalue": 0.12499993214906412,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2640414964661312e-07,
          "minimum_eigenvalue": 0.12499993449469467,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.191825852034061e-07,
          "minimum_eigenvalue": 0.12499993678718573,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1202244965987017e-07,
          "minimum_eigenvalue": 0.12499993902674625,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0493266547710761e-07,
          "minimum_eigenvalue": 0.12499994121356314,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.979218136973768e-07,
          "minimum_eigenvalue": 0.12499994334781434,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.909980815810443e-07,
          "minimum_eigenvalue": 0.12499994542968068,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8416922497935088e-07,
          "minimum_eigenvalue": 0.12499994745935411,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7744253891725222e-07,
          "minimum_eigenvalue": 0.12499994943704495,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7082483532837496e-07,
          "minimum_eigenvalue": 0.12499995136298842,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6432242965076652e-07,
          "minimum_eigenvalue": 0.12499995323744839,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5794113342992942e-07,
          "minimum_eigenvalue": 0.12499995506072151,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5168625104493847e-07,
          "minimum_eigenvalue": 0.12499995683313894,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.45562582176783e-07,
          "minimum_eigenvalue": 0.12499995855506867,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3957442704290433e-07,
          "minimum_eigenvalue": 0.12499996022691576,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3372559601511565e-07,
          "minimum_eigenvalue": 0.12499996184912321,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.280194207312718e-07,
          "minimum_eigenvalue": 0.12499996342217141,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2245876855513812e-07,
          "minimum_eigenvalue": 0.12499996494657768,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1704605786350289e-07,
          "minimum_eigenvalue": 0.12499996642289482,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1178327538595904e-07,
          "minimum_eigenvalue": 0.12499996785171062,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0667199481121417e-07,
          "minimum_eigenvalue": 0.12499996923364508,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.017133957273008e-07,
          "minimum_eigenvalue": 0.12499997056934972,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.690828380384473e-08,
          "minimum_eigenvalue": 0.12499997185950504,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.225711103240144e-08,
          "minimum_eigenvalue": 0.12499997310481861,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.775999637344994e-08,
          "minimum_eigenvalue": 0.12499997430602248,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.341674651757749e-08,
          "minimum_eigenvalue": 0.12499997546387191,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.922687641825926e-08,
          "minimum_eigenvalue": 0.12499997657914176,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.518962992947035e-08,
          "minimum_eigenvalue": 0.12499997765262534,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.130399996937391e-08,
          "minimum_eigenvalue": 0.12499997868513132,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.75687480724867e-08,
          "minimum_eigenvalue": 0.124999979677482,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.398242387420621e-08,
          "minimum_eigenvalue": 0.1249999806305109,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.05433834844556e-08,
          "minimum_eigenvalue": 0.12499998154506041,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.724980721725626e-08,
          "minimum_eigenvalue": 0.12499998242198011,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.409971671664456e-08,
          "minimum_eigenvalue": 0.12499998326212446,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.109099070957077e-08,
          "minimum_eigenvalue": 0.12499998406635132,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.822137963112477e-08,
          "minimum_eigenvalue": 0.12499998483552006,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.548851909588361e-08,
          "minimum_eigenvalue": 0.12499998557049037,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2889941598184805e-08,
          "minimum_eigenvalue": 0.12499998627212063,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.042308646328439e-08,
          "minimum_eigenvalue": 0.12499998694126728,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.808530790206379e-08,
          "minimum_eigenvalue": 0.12499998757878428,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.587388057200144e-08,
          "minimum_eigenvalue": 0.12499998818552241,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3786002581801616e-08,
          "minimum_eigenvalue": 0.12499998876232986,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2316688269862226e-08,
          "minimum_eigenvalue": 0.12499998931005259,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1049532583926613e-08,
          "minimum_eigenvalue": 0.12499998982953549,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.983206314616238e-08,
          "minimum_eigenvalue": 0.12499999032162361,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.866233125148332e-08,
          "minimum_eigenvalue": 0.12499999078716517,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7538465272036735e-08,
          "minimum_eigenvalue": 0.12499999122701351,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.645866642447814e-08,
          "minimum_eigenvalue": 0.12499999164203086,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5421207208720098e-08,
          "minimum_eigenvalue": 0.12499999203309148,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.442442762623509e-08,
          "minimum_eigenvalue": 0.12499999240108513,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3466731988164294e-08,
          "minimum_eigenvalue": 0.12499999274692186,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.254658826306155e-08,
          "minimum_eigenvalue": 0.1249999930715338,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.166252397600709e-08,
          "minimum_eigenvalue": 0.12499999337587811,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0813124147756046e-08,
          "minimum_eigenvalue": 0.12499999366093832,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9997029844509576e-08,
          "minimum_eigenvalue": 0.12499999392772353,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9212935166434957e-08,
          "minimum_eigenvalue": 0.12499999417726565,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.845958517987523e-08,
          "minimum_eigenvalue": 0.12499999441061521,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7735774515692526e-08,
          "minimum_eigenvalue": 0.12499999462883453,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.704034490596085e-08,
          "minimum_eigenvalue": 0.12499999483298917,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6372183352098002e-08,
          "minimum_eigenvalue": 0.12499999502413746,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.573022084117026e-08,
          "minimum_eigenvalue": 0.12499999520332065,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5113430076874046e-08,
          "minimum_eigenvalue": 0.12499999537155146,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.452082394604037e-08,
          "minimum_eigenvalue": 0.12499999552980372,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3951454325145109e-08,
          "minimum_eigenvalue": 0.12499999567900369,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3404409991701892e-08,
          "minimum_eigenvalue": 0.12499999582002265,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2878815659755901e-08,
          "minimum_eigenvalue": 0.12499999595367099,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2373830023115758e-08,
          "minimum_eigenvalue": 0.12499999608069513,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1888645158608659e-08,
          "minimum_eigenvalue": 0.12499999620177585,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1422484749723514e-08,
          "minimum_eigenvalue": 0.12499999631752835,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.097460269189332e-08,
          "minimum_eigenvalue": 0.1249999964285037,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0544282232072263e-08,
          "minimum_eigenvalue": 0.12499999653519198,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0130835108312919e-08,
          "minimum_eigenvalue": 0.12499999663802576,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.841537080057052e-09,
          "minimum_eigenvalue": 0.12499999673738385,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.64595345832136e-09,
          "minimum_eigenvalue": 0.12499999683359656,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.452562841515108e-09,
          "minimum_eigenvalue": 0.12499999692694892,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.260479114756368e-09,
          "minimum_eigenvalue": 0.12499999701768691,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.069005881152027e-09,
          "minimum_eigenvalue": 0.1249999971060203,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.877614232514125e-09,
          "minimum_eigenvalue": 0.12499999719212762,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.685919285090002e-09,
          "minimum_eigenvalue": 0.12499999727615987,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.493660584137719e-09,
          "minimum_eigenvalue": 0.12499999735824383,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.300683416364072e-09,
          "minimum_eigenvalue": 0.12499999743848529,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.106922461634852e-09,
          "minimum_eigenvalue": 0.12499999751697209,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.912386893518917e-09,
          "minimum_eigenvalue": 0.12499999759377671,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.717147192377702e-09,
          "minimum_eigenvalue": 0.12499999766895842,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.52132417166041e-09,
          "minimum_eigenvalue": 0.12499999774256519,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.325078321030876e-09,
          "minimum_eigenvalue": 0.12499999781463599,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.1286013809975495e-09,
          "minimum_eigenvalue": 0.12499999788520187,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.932108598848115e-09,
          "minimum_eigenvalue": 0.12499999795428744,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.735832405734315e-09,
          "minimum_eigenvalue": 0.12499999802191203,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.540016466736237e-09,
          "minimum_eigenvalue": 0.12499999808809117,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.3449115272950004e-09,
          "minimum_eigenvalue": 0.12499999815283641,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.15077045218769e-09,
          "minimum_eigenvalue": 0.12499999821615732,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.9578455237025576e-09,
          "minimum_eigenvalue": 0.12499999827806142,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.76638523546216e-09,
          "minimum_eigenvalue": 0.12499999833855487,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.576632325280043e-09,
          "minimum_eigenvalue": 0.12499999839764304,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.388820877201343e-09,
          "minimum_eigenvalue": 0.1249999984553308,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.203176235804657e-09,
          "minimum_eigenvalue": 0.1249999985116227,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.0199123030605135e-09,
          "minimum_eigenvalue": 0.12499999856652387,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.839231660779041e-09,
          "minimum_eigenvalue": 0.12499999862003945,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.6613241249647256e-09,
          "minimum_eigenvalue": 0.12499999867217512,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.486366783730858e-09,
          "minimum_eigenvalue": 0.12499999872293756,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.314523246755315e-09,
          "minimum_eigenvalue": 0.12499999877233403,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.145943957109875e-09,
          "minimum_eigenvalue": 0.12499999882037256,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.980765698744205e-09,
          "minimum_eigenvalue": 0.12499999886706226,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8191117484013835e-09,
          "minimum_eigenvalue": 0.12499999891241316,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.66109240091705e-09,
          "minimum_eigenvalue": 0.12499999895643661,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.5068049085256516e-09,
          "minimum_eigenvalue": 0.1249999989991447,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3563340721056774e-09,
          "minimum_eigenvalue": 0.12499999904055017,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2097522751905757e-09,
          "minimum_eigenvalue": 0.12499999908066732,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.06712011180909e-09,
          "minimum_eigenvalue": 0.1249999991195111,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9284870069750747e-09,
          "minimum_eigenvalue": 0.12499999915709731,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7938915343213873e-09,
          "minimum_eigenvalue": 0.12499999919344282,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.663361688209158e-09,
          "minimum_eigenvalue": 0.1249999992285653,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5369160994119804e-09,
          "minimum_eigenvalue": 0.12499999926248274,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4145639357831306e-09,
          "minimum_eigenvalue": 0.12499999929521452,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2963057306850765e-09,
          "minimum_eigenvalue": 0.12499999932678003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1821338809612096e-09,
          "minimum_eigenvalue": 0.12499999935719958,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0720331245243477e-09,
          "minimum_eigenvalue": 0.12499999938649409,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9659813320825283e-09,
          "minimum_eigenvalue": 0.12499999941468448,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.863949722633869e-09,
          "minimum_eigenvalue": 0.12499999944179262,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7659035627805019e-09,
          "minimum_eigenvalue": 0.12499999946784031,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6718027395989909e-09,
          "minimum_eigenvalue": 0.1249999994928499,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.581601943545789e-09,
          "minimum_eigenvalue": 0.12499999951684376,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4952515718738258e-09,
          "minimum_eigenvalue": 0.12499999953984432,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4126977441379573e-09,
          "minimum_eigenvalue": 0.1249999995618748,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.333883002832242e-09,
          "minimum_eigenvalue": 0.1249999995829577,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.258746600375244e-09,
          "minimum_eigenvalue": 0.12499999960311592,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1872248000612505e-09,
          "minimum_eigenvalue": 0.12499999962237228,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.119251232398504e-09,
          "minimum_eigenvalue": 0.12499999964074976,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.054757071236973e-09,
          "minimum_eigenvalue": 0.12499999965827088,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.93671383136938e-10,
          "minimum_eigenvalue": 0.12499999967495826,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.359210906244702e-10,
          "minimum_eigenvalue": 0.1249999996908348,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.830121911440613e-10,
          "minimum_eigenvalue": 0.12499999970592271,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.483889285537671e-10,
          "minimum_eigenvalue": 0.1249999997202446,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.151227401387295e-10,
          "minimum_eigenvalue": 0.1249999997338231,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.831613760278524e-10,
          "minimum_eigenvalue": 0.12499999974668034,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.524530790115058e-10,
          "minimum_eigenvalue": 0.12499999975883898,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.229490200932887e-10,
          "minimum_eigenvalue": 0.12499999977032189,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.946016470332772e-10,
          "minimum_eigenvalue": 0.124999999781152,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.673661900880033e-10,
          "minimum_eigenvalue": 0.12499999979135248,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.41198545647814e-10,
          "minimum_eigenvalue": 0.12499999980094752,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.160566570767579e-10,
          "minimum_eigenvalue": 0.12499999980996139,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.919007159405074e-10,
          "minimum_eigenvalue": 0.12499999981841889,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.686918227998383e-10,
          "minimum_eigenvalue": 0.12499999982634576,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.463933194782554e-10,
          "minimum_eigenvalue": 0.12499999983376829,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.249688253550211e-10,
          "minimum_eigenvalue": 0.12499999984071362,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.043842773999607e-10,
          "minimum_eigenvalue": 0.12499999984720937,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.84607055872832e-10,
          "minimum_eigenvalue": 0.12499999985328342,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.6560567207309944e-10,
          "minimum_eigenvalue": 0.12499999985896396,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4734900506160347e-10,
          "minimum_eigenvalue": 0.12499999986427959,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.29808147406341e-10,
          "minimum_eigenvalue": 0.12499999986925821,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.129550729148334e-10,
          "minimum_eigenvalue": 0.12499999987392733,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.9676292806767316e-10,
          "minimum_eigenvalue": 0.12499999987831345,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.812055948682057e-10,
          "minimum_eigenvalue": 0.12499999988244222,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6625828758740653e-10,
          "minimum_eigenvalue": 0.12499999988633781,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.518972960248057e-10,
          "minimum_eigenvalue": 0.12499999989002243,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3809906957449343e-10,
          "minimum_eigenvalue": 0.12499999989351801,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2484230583218476e-10,
          "minimum_eigenvalue": 0.12499999989684313,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.121048558485384e-10,
          "minimum_eigenvalue": 0.12499999990001565,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9986677030358067e-10,
          "minimum_eigenvalue": 0.12499999990305145,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.881088631556672e-10,
          "minimum_eigenvalue": 0.12499999990596417,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.76811927546472e-10,
          "minimum_eigenvalue": 0.12499999990876685,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.659578945962693e-10,
          "minimum_eigenvalue": 0.12499999991147032,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.599620752849204e-10,
          "minimum_eigenvalue": 0.12499999991408405,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.547847182055465e-10,
          "minimum_eigenvalue": 0.12499999991661699,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4965762224933527e-10,
          "minimum_eigenvalue": 0.12499999991907602,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.445592424937635e-10,
          "minimum_eigenvalue": 0.1249999999214672,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.394720610152668e-10,
          "minimum_eigenvalue": 0.1249999999237962,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.343835801884122e-10,
          "minimum_eigenvalue": 0.12499999992606736,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.292844473320639e-10,
          "minimum_eigenvalue": 0.12499999992828442,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2416886718842958e-10,
          "minimum_eigenvalue": 0.12499999993045069,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.190333660756699e-10,
          "minimum_eigenvalue": 0.12499999993256876,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.138769372205588e-10,
          "minimum_eigenvalue": 0.12499999993464075,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0870023500564936e-10,
          "minimum_eigenvalue": 0.12499999993666851,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0350572023753671e-10,
          "minimum_eigenvalue": 0.12499999993865366,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.982969073017486e-10,
          "minimum_eigenvalue": 0.12499999994059738,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9307847140337697e-10,
          "minimum_eigenvalue": 0.12499999994250027,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.87855358281459e-10,
          "minimum_eigenvalue": 0.12499999994436373,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8263389695201286e-10,
          "minimum_eigenvalue": 0.12499999994618786,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7742010185115538e-10,
          "minimum_eigenvalue": 0.12499999994797321,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.722206475905314e-10,
          "minimum_eigenvalue": 0.12499999994972036,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6704212090066717e-10,
          "minimum_eigenvalue": 0.12499999995142941,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6189123332007984e-10,
          "minimum_eigenvalue": 0.12499999995310081,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.567747795728511e-10,
          "minimum_eigenvalue": 0.12499999995473454,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5169927254059127e-10,
          "minimum_eigenvalue": 0.12499999995633083,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4667111418229011e-10,
          "minimum_eigenvalue": 0.12499999995788974,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4169639070389837e-10,
          "minimum_eigenvalue": 0.12499999995941165,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3678105528228336e-10,
          "minimum_eigenvalue": 0.12499999996089635,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3193070586374157e-10,
          "minimum_eigenvalue": 0.12499999996234412,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2715071364858067e-10,
          "minimum_eigenvalue": 0.1249999999637551,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2244591237069036e-10,
          "minimum_eigenvalue": 0.12499999996512948,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.178208292256514e-10,
          "minimum_eigenvalue": 0.12499999996646736,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1327974355972769e-10,
          "minimum_eigenvalue": 0.12499999996776918,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0882659216691147e-10,
          "minimum_eigenvalue": 0.12499999996903484,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0446493136699274e-10,
          "minimum_eigenvalue": 0.12499999997026476,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0019797259312937e-10,
          "minimum_eigenvalue": 0.12499999997145918,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.602831347837505e-11,
          "minimum_eigenvalue": 0.1249999999726184,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.195870272146142e-11,
          "minimum_eigenvalue": 0.1249999999737428,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.799106467692027e-11,
          "minimum_eigenvalue": 0.12499999997483253,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.412741703249114e-11,
          "minimum_eigenvalue": 0.1249999999758884,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.036917033535559e-11,
          "minimum_eigenvalue": 0.12499999997691047,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.671750118592313e-11,
          "minimum_eigenvalue": 0.12499999997789922,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.317342057968936e-11,
          "minimum_eigenvalue": 0.12499999997885498,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.973764083843602e-11,
          "minimum_eigenvalue": 0.12499999997977851,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.641044746126723e-11,
          "minimum_eigenvalue": 0.1249999999806701,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.319212685431771e-11,
          "minimum_eigenvalue": 0.12499999998153052,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.008258535243734e-11,
          "minimum_eigenvalue": 0.12499999998236,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.7081532079444007e-11,
          "minimum_eigenvalue": 0.12499999998315922,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.418855018168112e-11,
          "minimum_eigenvalue": 0.12499999998392863,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.1402929257140586e-11,
          "minimum_eigenvalue": 0.12499999998466901,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.872392556609308e-11,
          "minimum_eigenvalue": 0.12499999998538062,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.61505149901413e-11,
          "minimum_eigenvalue": 0.1249999999860645,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3681624544675846e-11,
          "minimum_eigenvalue": 0.12499999998672084,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.131598481852648e-11,
          "minimum_eigenvalue": 0.12499999998735022,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.9052278327457004e-11,
          "minimum_eigenvalue": 0.1249999999879536,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.688900052650229e-11,
          "minimum_eigenvalue": 0.1249999999885313,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4824649321578196e-11,
          "minimum_eigenvalue": 0.12499999998908394,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2857497708065777e-11,
          "minimum_eigenvalue": 0.12499999998961221,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.098590113516365e-11,
          "minimum_eigenvalue": 0.12499999999011673,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.92080596654292e-11,
          "minimum_eigenvalue": 0.12499999999059819,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.752212278836922e-11,
          "minimum_eigenvalue": 0.12499999999105683,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5926175007034263e-11,
          "minimum_eigenvalue": 0.12499999999149364,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.441827529426029e-11,
          "minimum_eigenvalue": 0.12499999999190911,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3181047359432938e-11,
          "minimum_eigenvalue": 0.12499999999230377,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.227203144133938e-11,
          "minimum_eigenvalue": 0.12499999999267827,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1398730010169238e-11,
          "minimum_eigenvalue": 0.12499999999303313,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.055964426483925e-11,
          "minimum_eigenvalue": 0.12499999999336911,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9753525204446725e-11,
          "minimum_eigenvalue": 0.1249999999936866,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8978978111316984e-11,
          "minimum_eigenvalue": 0.12499999999398637,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8234837251274175e-11,
          "minimum_eigenvalue": 0.12499999999426896,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7519881378991187e-11,
          "minimum_eigenvalue": 0.12499999999453498,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6832854554671428e-11,
          "minimum_eigenvalue": 0.1249999999947852,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6172833905425676e-11,
          "minimum_eigenvalue": 0.12499999999502014,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.553868145265369e-11,
          "minimum_eigenvalue": 0.12499999999524046,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4929335545588167e-11,
          "minimum_eigenvalue": 0.12499999999544693,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.434397045585456e-11,
          "minimum_eigenvalue": 0.12499999999564017,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3781573104942879e-11,
          "minimum_eigenvalue": 0.12499999999582098,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3241116536555353e-11,
          "minimum_eigenvalue": 0.12499999999599015,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2721948494665014e-11,
          "minimum_eigenvalue": 0.12499999999614826,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2223132228594835e-11,
          "minimum_eigenvalue": 0.12499999999629614,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1743779559925116e-11,
          "minimum_eigenvalue": 0.12499999999643462,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.128332843824964e-11,
          "minimum_eigenvalue": 0.1249999999965643,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0840953135193843e-11,
          "minimum_eigenvalue": 0.12499999999668597,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0415779350125828e-11,
          "minimum_eigenvalue": 0.12499999999680035,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0007397688305275e-11,
          "minimum_eigenvalue": 0.1249999999969081,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.615044871402746e-12,
          "minimum_eigenvalue": 0.12499999999700985,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.238089460072985e-12,
          "minimum_eigenvalue": 0.12499999999710616,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.875684909259716e-12,
          "minimum_eigenvalue": 0.1249999999971977,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.52773407444829e-12,
          "minimum_eigenvalue": 0.12499999999728471,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.193390410582424e-12,
          "minimum_eigenvalue": 0.12499999999736791,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.872077989468096e-12,
          "minimum_eigenvalue": 0.12499999999744753,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.56346374419792e-12,
          "minimum_eigenvalue": 0.12499999999752397,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.266812152018076e-12,
          "minimum_eigenvalue": 0.12499999999759759,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.005855918694024e-12,
          "minimum_eigenvalue": 0.12499999999766866,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.866907155893356e-12,
          "minimum_eigenvalue": 0.12499999999773743,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.7297854788580725e-12,
          "minimum_eigenvalue": 0.12499999999780423,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.593881096020478e-12,
          "minimum_eigenvalue": 0.12499999999786897,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.45840383216978e-12,
          "minimum_eigenvalue": 0.12499999999793197,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.323231481785709e-12,
          "minimum_eigenvalue": 0.12499999999799342,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.187894114641369e-12,
          "minimum_eigenvalue": 0.12499999999805328,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.052257289198724e-12,
          "minimum_eigenvalue": 0.12499999999811184,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.916124731141038e-12,
          "minimum_eigenvalue": 0.12499999999816902,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.7794281834601936e-12,
          "minimum_eigenvalue": 0.1249999999982249,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.642258140264253e-12,
          "minimum_eigenvalue": 0.12499999999827964,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.504445324733338e-12,
          "minimum_eigenvalue": 0.12499999999833311,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.366239496903182e-12,
          "minimum_eigenvalue": 0.12499999999838549,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.22767784471397e-12,
          "minimum_eigenvalue": 0.12499999999843682,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.0889535462341525e-12,
          "minimum_eigenvalue": 0.12499999999848714,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.950091067061899e-12,
          "minimum_eigenvalue": 0.12499999999853645,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.811318367632057e-12,
          "minimum_eigenvalue": 0.12499999999858463,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.672874536398211e-12,
          "minimum_eigenvalue": 0.12499999999863168,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.534878894166996e-12,
          "minimum_eigenvalue": 0.12499999999867781,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.397422957727584e-12,
          "minimum_eigenvalue": 0.1249999999987228,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2608187981644314e-12,
          "minimum_eigenvalue": 0.12499999999876701,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.125082243758539e-12,
          "minimum_eigenvalue": 0.12499999999881001,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.990610817723334e-12,
          "minimum_eigenvalue": 0.12499999999885215,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.857330595784293e-12,
          "minimum_eigenvalue": 0.12499999999889345,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.725571129505769e-12,
          "minimum_eigenvalue": 0.12499999999893359,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.595553184272894e-12,
          "minimum_eigenvalue": 0.12499999999897268,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4671138285914065e-12,
          "minimum_eigenvalue": 0.12499999999901093,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3406310046143728e-12,
          "minimum_eigenvalue": 0.12499999999904814,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.216209930272436e-12,
          "minimum_eigenvalue": 0.12499999999908439,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0939798510270352e-12,
          "minimum_eigenvalue": 0.12499999999911965,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9739967436683684e-12,
          "minimum_eigenvalue": 0.12499999999915384,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8564124643918692e-12,
          "minimum_eigenvalue": 0.12499999999918718,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7412563183039e-12,
          "minimum_eigenvalue": 0.12499999999921951,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6285890953303074e-12,
          "minimum_eigenvalue": 0.12499999999925103,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5185573645026045e-12,
          "minimum_eigenvalue": 0.12499999999928156,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.41127221321173e-12,
          "minimum_eigenvalue": 0.12499999999931118,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3066482826037373e-12,
          "minimum_eigenvalue": 0.12499999999933992,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2048445266282504e-12,
          "minimum_eigenvalue": 0.12499999999936771,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.105781621181548e-12,
          "minimum_eigenvalue": 0.12499999999939457,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.009649373389876e-12,
          "minimum_eigenvalue": 0.12499999999942055,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9163328427761326e-12,
          "minimum_eigenvalue": 0.12499999999944567,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.825888328115644e-12,
          "minimum_eigenvalue": 0.12499999999947004,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7383667908416172e-12,
          "minimum_eigenvalue": 0.12499999999949349,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6537099250600158e-12,
          "minimum_eigenvalue": 0.12499999999951604,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.571969409645115e-12,
          "minimum_eigenvalue": 0.12499999999953776,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.493118328911403e-12,
          "minimum_eigenvalue": 0.12499999999955884,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.417045130629887e-12,
          "minimum_eigenvalue": 0.12499999999957893,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3439057919643128e-12,
          "minimum_eigenvalue": 0.12499999999959843,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2735720090143176e-12,
          "minimum_eigenvalue": 0.12499999999961722,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2060464862657446e-12,
          "minimum_eigenvalue": 0.12499999999963513,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1412682654060925e-12,
          "minimum_eigenvalue": 0.12499999999965236,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0792418056914198e-12,
          "minimum_eigenvalue": 0.12499999999966882,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0198948260700853e-12,
          "minimum_eigenvalue": 0.12499999999968467,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.632118126926876e-13,
          "minimum_eigenvalue": 0.12499999999969978,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.091614490821037e-13,
          "minimum_eigenvalue": 0.12499999999971431,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.576477433390744e-13,
          "minimum_eigenvalue": 0.12499999999972818,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.086911637683839e-13,
          "minimum_eigenvalue": 0.12499999999974143,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.621981267792883e-13,
          "minimum_eigenvalue": 0.12499999999975384,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.18129892260319e-13,
          "minimum_eigenvalue": 0.12499999999976594,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.764440737808923e-13,
          "minimum_eigenvalue": 0.1249999999997774,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.370795523273549e-13,
          "minimum_eigenvalue": 0.12499999999978825,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.085548731604717e-13,
          "minimum_eigenvalue": 0.12499999999979852,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.845740558285682e-13,
          "minimum_eigenvalue": 0.12499999999980832,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.616063170066353e-13,
          "minimum_eigenvalue": 0.1249999999998177,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.395822677556339e-13,
          "minimum_eigenvalue": 0.12499999999982643,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.184463969243325e-13,
          "minimum_eigenvalue": 0.12499999999983473,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.980946211041725e-13,
          "minimum_eigenvalue": 0.12499999999984253,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.784991847195386e-13,
          "minimum_eigenvalue": 0.12499999999984998,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.59687843346046e-13,
          "minimum_eigenvalue": 0.12499999999985698,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4166753587759904e-13,
          "minimum_eigenvalue": 0.12499999999986343,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.245701012983716e-13,
          "minimum_eigenvalue": 0.12499999999986947,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.0791675592899423e-13,
          "minimum_eigenvalue": 0.12499999999987522,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.918601554353529e-13,
          "minimum_eigenvalue": 0.12499999999988065,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.765807110589492e-13,
          "minimum_eigenvalue": 0.12499999999988558,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6179392814972284e-13,
          "minimum_eigenvalue": 0.12499999999989034,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4756919564671297e-13,
          "minimum_eigenvalue": 0.12499999999989465,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3392039133772755e-13,
          "minimum_eigenvalue": 0.12499999999989884,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.20951598631325e-13,
          "minimum_eigenvalue": 0.12499999999990263,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0829505615059816e-13,
          "minimum_eigenvalue": 0.12499999999990631,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.962491363334152e-13,
          "minimum_eigenvalue": 0.12499999999990966,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8460567236265883e-13,
          "minimum_eigenvalue": 0.12499999999991283,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7317731410292367e-13,
          "minimum_eigenvalue": 0.12499999999991585,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6247753970309873e-13,
          "minimum_eigenvalue": 0.12499999999991879,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.521663433618926e-13,
          "minimum_eigenvalue": 0.12499999999992144,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4232699180615214e-13,
          "minimum_eigenvalue": 0.12499999999992392,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3266111259800937e-13,
          "minimum_eigenvalue": 0.1249999999999263,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2383483955223932e-13,
          "minimum_eigenvalue": 0.12499999999992853,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.15036322082085e-13,
          "minimum_eigenvalue": 0.1249999999999307,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0657781041322205e-13,
          "minimum_eigenvalue": 0.12499999999993273,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9827889330414905e-13,
          "minimum_eigenvalue": 0.1249999999999349,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.906183544342355e-13,
          "minimum_eigenvalue": 0.12499999999993679,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.850659709896651e-13,
          "minimum_eigenvalue": 0.1249999999999386,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8135609698426912e-13,
          "minimum_eigenvalue": 0.12499999999994049,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.778237880020577e-13,
          "minimum_eigenvalue": 0.1249999999999422,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7410909780000968e-13,
          "minimum_eigenvalue": 0.12499999999994402,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.705204043880281e-13,
          "minimum_eigenvalue": 0.12499999999994553,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.669695548734862e-13,
          "minimum_eigenvalue": 0.1249999999999471,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.632658797381814e-13,
          "minimum_eigenvalue": 0.12499999999994876,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5979783580459054e-13,
          "minimum_eigenvalue": 0.12499999999995029,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5606684069535246e-13,
          "minimum_eigenvalue": 0.12499999999995175,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5249688444645298e-13,
          "minimum_eigenvalue": 0.12499999999995336,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.488595111195263e-13,
          "minimum_eigenvalue": 0.12499999999995479,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4518261658978415e-13,
          "minimum_eigenvalue": 0.12499999999995605,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4146956319815422e-13,
          "minimum_eigenvalue": 0.1249999999999575,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3778240889193142e-13,
          "minimum_eigenvalue": 0.12499999999995873,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3405703239724755e-13,
          "minimum_eigenvalue": 0.12499999999996013,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3044997642169966e-13,
          "minimum_eigenvalue": 0.12499999999996153,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2669653782135555e-13,
          "minimum_eigenvalue": 0.12499999999996284,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.230463649448481e-13,
          "minimum_eigenvalue": 0.12499999999996408,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1940460463223037e-13,
          "minimum_eigenvalue": 0.12499999999996532,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1571151872381493e-13,
          "minimum_eigenvalue": 0.12499999999996649,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1214292719268446e-13,
          "minimum_eigenvalue": 0.12499999999996758,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.085007500008063e-13,
          "minimum_eigenvalue": 0.12499999999996872,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0497522316541736e-13,
          "minimum_eigenvalue": 0.12499999999996983,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0138105080457043e-13,
          "minimum_eigenvalue": 0.12499999999997091,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.8034575532716e-14,
          "minimum_eigenvalue": 0.12499999999997202,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.45098150816198e-14,
          "minimum_eigenvalue": 0.12499999999997302,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.109845863005465e-14,
          "minimum_eigenvalue": 0.12499999999997408,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.773718927885868e-14,
          "minimum_eigenvalue": 0.12499999999997509,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.451958461491261e-14,
          "minimum_eigenvalue": 0.12499999999997605,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.126354694652981e-14,
          "minimum_eigenvalue": 0.12499999999997691,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.803046080247971e-14,
          "minimum_eigenvalue": 0.12499999999997774,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.497798574436277e-14,
          "minimum_eigenvalue": 0.12499999999997866,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.189985407836868e-14,
          "minimum_eigenvalue": 0.12499999999997954,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.891853634273498e-14,
          "minimum_eigenvalue": 0.12499999999998042,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.606108366458915e-14,
          "minimum_eigenvalue": 0.12499999999998117,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.316441135737585e-14,
          "minimum_eigenvalue": 0.12499999999998194,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.048071381062239e-14,
          "minimum_eigenvalue": 0.12499999999998267,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.77571432843646e-14,
          "minimum_eigenvalue": 0.12499999999998337,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.521759563159287e-14,
          "minimum_eigenvalue": 0.12499999999998403,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.2616232463918885e-14,
          "minimum_eigenvalue": 0.12499999999998472,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.013335832276731e-14,
          "minimum_eigenvalue": 0.12499999999998546,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.783200837682283e-14,
          "minimum_eigenvalue": 0.12499999999998616,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.550565731337008e-14,
          "minimum_eigenvalue": 0.12499999999998677,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3277757785436946e-14,
          "minimum_eigenvalue": 0.12499999999998744,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.1120886667967325e-14,
          "minimum_eigenvalue": 0.12499999999998807,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.902119598646381e-14,
          "minimum_eigenvalue": 0.12499999999998844,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.700316238102091e-14,
          "minimum_eigenvalue": 0.12499999999998908,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.5101783578702463e-14,
          "minimum_eigenvalue": 0.12499999999998948,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3285566395249877e-14,
          "minimum_eigenvalue": 0.12499999999999006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.150068719491667e-14,
          "minimum_eigenvalue": 0.12499999999999051,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.978505618171273e-14,
          "minimum_eigenvalue": 0.12499999999999098,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8164492644437228e-14,
          "minimum_eigenvalue": 0.12499999999999142,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6646879505726324e-14,
          "minimum_eigenvalue": 0.12499999999999187,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.515218233281337e-14,
          "minimum_eigenvalue": 0.12499999999999221,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3734352550904177e-14,
          "minimum_eigenvalue": 0.12499999999999259,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2378622652505216e-14,
          "minimum_eigenvalue": 0.12499999999999295,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1094826181703713e-14,
          "minimum_eigenvalue": 0.12499999999999328,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9885679724159502e-14,
          "minimum_eigenvalue": 0.12499999999999366,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.873436907337645e-14,
          "minimum_eigenvalue": 0.12499999999999382,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7643146612616608e-14,
          "minimum_eigenvalue": 0.12499999999999399,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6968047381060056e-14,
          "minimum_eigenvalue": 0.12499999999999434,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.599415044850616e-14,
          "minimum_eigenvalue": 0.1249999999999947,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5362711103250604e-14,
          "minimum_eigenvalue": 0.12499999999999492,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4849232954361472e-14,
          "minimum_eigenvalue": 0.12499999999999514,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.417616024568247e-14,
          "minimum_eigenvalue": 0.12499999999999538,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.361410983946598e-14,
          "minimum_eigenvalue": 0.12499999999999567,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.314226505400029e-14,
          "minimum_eigenvalue": 0.12499999999999584,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2490009027033013e-14,
          "minimum_eigenvalue": 0.12499999999999604,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1948775302528249e-14,
          "minimum_eigenvalue": 0.12499999999999624,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1490808304870364e-14,
          "minimum_eigenvalue": 0.1249999999999964,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1053657988924215e-14,
          "minimum_eigenvalue": 0.12499999999999666,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0651202142497596e-14,
          "minimum_eigenvalue": 0.1249999999999967,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.013772399360846e-14,
          "minimum_eigenvalue": 0.12499999999999686,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.721390359374024e-15,
          "minimum_eigenvalue": 0.124999999999997,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.298117831235686e-15,
          "minimum_eigenvalue": 0.12499999999999718,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.867906409193436e-15,
          "minimum_eigenvalue": 0.12499999999999735,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.534839501805892e-15,
          "minimum_eigenvalue": 0.12499999999999747,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.208711488322251e-15,
          "minimum_eigenvalue": 0.12499999999999756,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.91033905045424e-15,
          "minimum_eigenvalue": 0.12499999999999754,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.563394355258879e-15,
          "minimum_eigenvalue": 0.12499999999999768,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.348288644237755e-15,
          "minimum_eigenvalue": 0.12499999999999775,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.945832797811137e-15,
          "minimum_eigenvalue": 0.12499999999999789,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.619704784327498e-15,
          "minimum_eigenvalue": 0.1249999999999979,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.467049118441538e-15,
          "minimum_eigenvalue": 0.124999999999998,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.168676680573526e-15,
          "minimum_eigenvalue": 0.12499999999999811,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.0021432268797525e-15,
          "minimum_eigenvalue": 0.12499999999999813,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.7628658481626756e-15,
          "minimum_eigenvalue": 0.12499999999999817,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.624909772300446e-15,
          "minimum_eigenvalue": 0.12499999999999822,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.389101235216232e-15,
          "minimum_eigenvalue": 0.12499999999999827,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.228425846589882e-15,
          "minimum_eigenvalue": 0.12499999999999835,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.058613904531308e-15,
          "minimum_eigenvalue": 0.12499999999999833,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.9623180842321955e-15,
          "minimum_eigenvalue": 0.12499999999999846,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.771499266093912e-15,
          "minimum_eigenvalue": 0.12499999999999853,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.730414136893878e-15,
          "minimum_eigenvalue": 0.12499999999999847,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.528481681602983e-15,
          "minimum_eigenvalue": 0.12499999999999858,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.48158584702919e-15,
          "minimum_eigenvalue": 0.12499999999999865,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4912796900305975e-15,
          "minimum_eigenvalue": 0.12499999999999871,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.312567196045539e-15,
          "minimum_eigenvalue": 0.12499999999999868,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.230240420723656e-15,
          "minimum_eigenvalue": 0.12499999999999871,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.102086275939876e-15,
          "minimum_eigenvalue": 0.12499999999999874,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.099983852617287e-15,
          "minimum_eigenvalue": 0.12499999999999885,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.959085214118236e-15,
          "minimum_eigenvalue": 0.12499999999999875,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.825313119650405e-15,
          "minimum_eigenvalue": 0.12499999999999888,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.736426001574781e-15,
          "minimum_eigenvalue": 0.12499999999999892,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.621310817055087e-15,
          "minimum_eigenvalue": 0.124999999999999,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.536896930960116e-15,
          "minimum_eigenvalue": 0.12499999999999896,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4326762498819035e-15,
          "minimum_eigenvalue": 0.12499999999999906,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3701552026406283e-15,
          "minimum_eigenvalue": 0.12499999999999895,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.233330722077663e-15,
          "minimum_eigenvalue": 0.12499999999999908,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.197487524368224e-15,
          "minimum_eigenvalue": 0.12499999999999908,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0767635057302254e-15,
          "minimum_eigenvalue": 0.12499999999999914,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9319449644172298e-15,
          "minimum_eigenvalue": 0.12499999999999914,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9014788757548233e-15,
          "minimum_eigenvalue": 0.1249999999999992,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7445921363621797e-15,
          "minimum_eigenvalue": 0.12499999999999922,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6882750673375436e-15,
          "minimum_eigenvalue": 0.12499999999999928,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5856477912674692e-15,
          "minimum_eigenvalue": 0.12499999999999932,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4509823210327797e-15,
          "minimum_eigenvalue": 0.12499999999999936,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.416486229530218e-15,
          "minimum_eigenvalue": 0.12499999999999938,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3018936609629903e-15,
          "minimum_eigenvalue": 0.12499999999999943,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1929851905685512e-15,
          "minimum_eigenvalue": 0.12499999999999942,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.143694849188376e-15,
          "minimum_eigenvalue": 0.12499999999999942,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.068391754606926e-15,
          "minimum_eigenvalue": 0.12499999999999936,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9449107277199768e-15,
          "minimum_eigenvalue": 0.12499999999999949,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.902168488167061e-15,
          "minimum_eigenvalue": 0.12499999999999953,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7844285046482678e-15,
          "minimum_eigenvalue": 0.12499999999999951,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7487480091727506e-15,
          "minimum_eigenvalue": 0.12499999999999957,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.658918411530841e-15,
          "minimum_eigenvalue": 0.12499999999999963,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6001769249486172e-15,
          "minimum_eigenvalue": 0.12499999999999967,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5033988489130727e-15,
          "minimum_eigenvalue": 0.12499999999999958,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.409553798311146e-15,
          "minimum_eigenvalue": 0.12499999999999968,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3740253715341315e-15,
          "minimum_eigenvalue": 0.12499999999999961,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3235123857684657e-15,
          "minimum_eigenvalue": 0.12499999999999971,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2574279520986015e-15,
          "minimum_eigenvalue": 0.12499999999999968,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.165735380076047e-15,
          "minimum_eigenvalue": 0.12499999999999976,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1421811377699298e-15,
          "minimum_eigenvalue": 0.12499999999999974,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0696836212103233e-15,
          "minimum_eigenvalue": 0.12499999999999975,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0745124758458117e-15,
          "minimum_eigenvalue": 0.12499999999999971,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.936545022428805e-16,
          "minimum_eigenvalue": 0.1249999999999998,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.506877081563614e-16,
          "minimum_eigenvalue": 0.12499999999999974,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.257260460124792e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.044534461575667e-16,
          "minimum_eigenvalue": 0.1249999999999997,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.824153933157467e-16,
          "minimum_eigenvalue": 0.12499999999999976,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.365739194779484e-16,
          "minimum_eigenvalue": 0.12499999999999972,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.998824172415906e-16,
          "minimum_eigenvalue": 0.12499999999999974,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.688484275342316e-16,
          "minimum_eigenvalue": 0.1249999999999998,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.359351273133832e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.775466535402779e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.996302742402619e-16,
          "minimum_eigenvalue": 0.12499999999999979,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.333296534641513e-16,
          "minimum_eigenvalue": 0.12499999999999982,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.043422635121074e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.469350994509671e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.222470699128687e-16,
          "minimum_eigenvalue": 0.12499999999999986,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.803559844993947e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4596871916030555e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.824697960076062e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7146124262464367e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.9203179506638516e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.85722573273506e-16,
          "minimum_eigenvalue": 0.12499999999999997,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047638e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.440892098500626e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.465407187435519e-16,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7352657424017756e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.641695180778232e-16,
          "minimum_eigenvalue": 0.12499999999999999,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3021142204224816e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.134781488891349e-16,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.0245584642661925e-16,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5226959597361714e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1480772475107588e-16,
          "minimum_eigenvalue": 0.12499999999999988,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0785457126891105e-16,
          "minimum_eigenvalue": 0.12499999999999988,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.562074032205781e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1417407038571314e-16,
          "minimum_eigenvalue": 0.12499999999999986,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5100459904985963e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.440892098500626e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7470027081099033e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7755575615628914e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3021142204224826e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3306690738754696e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047638e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.134781488891349e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5970938147102608e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7379797056670535e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5998201204480307e-16,
          "minimum_eigenvalue": 0.12499999999999988,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8736426396462632e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5308411367813986e-16,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0816681711721685e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0816739916932724e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0859620661218596e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.338879094690426e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.47977038760989e-16,
          "minimum_eigenvalue": 0.12499999999999988,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4060761778323964e-16,
          "minimum_eigenvalue": 0.12499999999999997,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.828670879282071e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.996003610813204e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047638e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.967448757360216e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.522560269672795e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0816681711721678e-16,
          "minimum_eigenvalue": 0.12499999999999999,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4089578736310103e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.191891195797326e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.579669976578771e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.579669976578771e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.636779683484747e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5782217493257785e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047637e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.93889390390723e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9428902930940235e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8165440381868508e-16,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.636779683484747e-16,
          "minimum_eigenvalue": 0.12499999999999999,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4230424253880332e-16,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.708603789370932e-17,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.30211422042248e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.498001805406602e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5265566588595902e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.950790431548001e-17,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3021142204224816e-16,
          "minimum_eigenvalue": 0.12499999999999982,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.401811132520636e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6082248300317597e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7755575615628914e-16,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.967448757360214e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.800116025829084e-16,
          "minimum_eigenvalue": 0.12500000000000017,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4408920985006257e-16,
          "minimum_eigenvalue": 0.12499999999999997,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.220446049250313e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.330669073875469e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2613529148052894e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.731307658931985e-17,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.885780586188049e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.134781488891349e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.85722573273506e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.551115123125783e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.785737790206343e-17,
          "minimum_eigenvalue": 0.12499999999999986,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.428377874702574e-17,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.116813088895983e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.942890293094024e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.163336342344337e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3878398618090831e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3877787807814457e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.88777127727122e-18,
          "minimum_eigenvalue": 0.125,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.798495142085212e-17,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.003536839607532e-17,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251565e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3770286121556043e-17,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.828670879282072e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.440892098500626e-16,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.383782391594651e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.938893903907228e-16,
          "minimum_eigenvalue": 0.12500000000000014,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.636779683484747e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6082248300317592e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.022156692591402e-17,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.689893001203926e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.191891195797325e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.914335439641036e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.885780586188049e-16,
          "minimum_eigenvalue": 0.12499999999999993,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.967448757360214e-16,
          "minimum_eigenvalue": 0.12500000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3021142204224816e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.689893001203927e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.579669976578771e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.828670879282072e-16,
          "minimum_eigenvalue": 0.12500000000000014,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047638e-16,
          "minimum_eigenvalue": 0.12499999999999994,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5761404520251728e-17,
          "minimum_eigenvalue": 0.12499999999999999,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6558944176637363e-17,
          "minimum_eigenvalue": 0.125,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8857805861880474e-16,
          "minimum_eigenvalue": 0.12499999999999985,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3877787807814457e-16,
          "minimum_eigenvalue": 0.12499999999999986,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.220446049250313e-16,
          "minimum_eigenvalue": 0.1249999999999998,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1510571102112413e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.31583093332776e-17,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.203348408485887e-17,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251565e-16,
          "minimum_eigenvalue": 0.1249999999999999,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7755575615628914e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0531133177191805e-16,
          "minimum_eigenvalue": 0.12499999999999997,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.081668171172168e-16,
          "minimum_eigenvalue": 0.12499999999999996,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.636779683484748e-16,
          "minimum_eigenvalue": 0.12500000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.914335439641036e-16,
          "minimum_eigenvalue": 0.12499999999999992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.220446049250313e-16,
          "minimum_eigenvalue": 0.12499999999999989,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.85722573273506e-16,
          "minimum_eigenvalue": 0.12500000000000008,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7470027081099023e-16,
          "minimum_eigenvalue": 0.125,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        }
      ]
    }
  },
  "free_initial_states": [
    "I/2^N",
    "|0>^tensorN"
  ],
  "quantity": "Exact full-stabilizer signed-decomposition robustness minus one; faithful for mixed states.",
  "no_reset_steady_magic": 0.0,
  "convergence": "For every initial state: local natural depolarizing jumps generate the full matrix algebra, so the finite GKLS semigroup is positivity-improving and has a unique faithful globally attractive stationary state.",
  "scope": "Minimal contiguous spin-chain modules N=k, genuine k-body interaction. Not a fixed-system-size optimal comparison across interaction orders.",
  "wall_seconds": 1.2899410724639893
}

==> dynamics_k34/k3_zero.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.4873467078072136,0.0,0.0,0.0
0.02,0.05043118335457335,0.45505526814640773,2.1303336344572012e-05,0.0,0.0
0.04,0.08990238943605403,0.4256602023867883,0.00014548222511613293,0.0,0.0
0.06,0.1201773149791816,0.39867193375002485,0.0004199681831376697,0.0,0.0
0.08,0.14287740271810945,0.37372002831109397,0.0008532865530245427,1.1102230246251565e-16,0.0
0.1,0.16009327190184888,0.3505235520141504,0.0014317482360899623,0.0,0.0
0.12,0.172615951955497,0.3288679683515706,0.002130428785752765,0.0,0.0
0.14,0.1813876387052066,0.30858753974540093,0.0029201419984077005,1.1102230246251565e-16,0.0
0.16,0.18717880089831818,0.28955215695146547,0.0037716703779945987,2.220446049250313e-16,0.0
0.18,0.19061808443273273,0.2716576178628515,0.004658158910388953,2.220446049250313e-16,0.0
0.2,0.19221715903585254,0.25481853075713656,0.00555630899237116,2.220446049250313e-16,0.0
0.22,0.19239134235670363,0.23896317972965572,0.006446812051318449,1.1102230246251565e-16,0.0
0.24,0.19147670180331805,0.22402983790675418,0.007314321261490547,2.220446049250313e-16,0.0
0.26,0.18974422098895527,0.20996413794891466,0.008147160473332029,0.0,0.0
0.28,0.18741152211439505,0.19671720823991756,0.008936900531073554,0.0,0.0
0.3,0.1846525552544504,0.18424435959854926,0.009677885844547282,0.0,0.0
0.32,0.18160559798933124,0.1725041651809018,0.010366762002833726,1.1102230246251565e-16,0.0
0.34,0.1783798521306566,0.1614578193447141,0.011002033763266384,4.440892098500626e-16,0.0
0.36,0.17506087674347418,0.1510686930331736,0.011583668646243717,4.440892098500626e-16,0.0
0.38,0.17171505682224356,0.14130202649388413,0.012112752308833487,2.220446049250313e-16,0.0
0.4,0.1683932736225051,0.13212471706688228,0.012591196244771131,0.0,0.0
0.42,0.16513391475006312,0.1235051720237842,0.013021495041681985,4.440892098500626e-16,0.0
0.44,0.16196533879453323,0.11541320527139522,0.013406528639841432,1.1102230246251565e-16,0.0
0.46,0.15890788982805154,0.1078199630763219,0.013749404244248921,0.0,0.0
0.48,0.15597554085195564,0.10069786850551056,0.014053332376324579,4.440892098500626e-16,0.0
0.5,0.15317723174107764,0.09402057751079373,0.014321531764400387,0.0,0.0
0.52,0.1505179559664157,0.0877629418773673,0.014557158196860601,0.0,0.0
0.54,0.14799964100188062,0.08190097587093832,0.0147632529887563,2.220446049250313e-16,0.0
0.56,0.14562185952823642,0.07641182454759837,0.014942707271731316,2.220446049250313e-16,0.0
0.58,0.1433824020759407,0.07127373247272392,0.015098238864771636,4.440892098500626e-16,0.0
0.6,0.1412777363792049,0.06646601213040776,0.01523237899442672,1.1102230246251565e-16,0.0
0.62,0.13930337426260517,0.06196901166502546,0.015347466594662459,6.661338147750939e-16,0.0
0.64,0.13745416319529172,0.05776408183333119,0.015445648323207026,2.220446049250313e-16,0.0
0.66,0.13572451659772772,0.05383354219606164,0.015528882782934753,0.0,0.0
0.68,0.13410859446453047,0.05016064666887615,0.015598947736294232,4.440892098500626e-16,0.0
0.7000000000000001,0.1326004437847427,0.046729548602515644,0.01565744935246693,2.220446049250313e-16,0.0
0.72,0.13119410652293048,0.043525265584624356,0.01570583273604204,6.661338147750939e-16,0.0
0.74,0.12988370150860296,0.04053364416021742,0.015745393157904516,0.0,0.0
0.76,0.12866348541566072,0.03775755099197965,0.015777287548977136,8.881784197001252e-16,0.0
0.78,0.1275278970547801,0.03518420403336946,0.015802545930284462,2.220446049250313e-16,0.0
0.8,0.12647158841394074,0.03277986722636983,0.015822082542893683,2.220446049250313e-16,0.0
0.8200000000000001,0.12548944523592653,0.030534119422493462,0.015836706512488138,1.1102230246251565e-16,0.0
0.84,0.12457659939187937,0.028437111265011347,0.01584713193899605,4.440892098500626e-16,0.0
0.86,0.12372843487634065,0.02647954094243559,0.015853987344687383,4.440892098500626e-16,0.0
0.88,0.12294058889477189,0.024652630296762037,0.015857824446888304,1.1102230246251565e-16,0.0
0.9,0.12220894922520975,0.022948101336921125,0.015859126245969517,0.0,0.0
0.92,0.12152964879991704,0.021358153208153676,0.015858314437222288,4.440892098500626e-16,0.0
0.9400000000000001,0.12089905826104932,0.019875439665915654,0.015855756168027764,2.220446049250313e-16,0.0
0.96,0.12031377708854069,0.01849304709918056,0.015851770170479333,4.440892098500626e-16,0.0
0.98,0.11977062377212921,0.017204473143179883,0.01584663230525055,0.0,0.0
1.0,0.11926662539731038,0.016003605916179782,0.015840580555751212,4.440892098500626e-16,0.0
1.02,0.11879900693258953,0.014884703909135823,0.01583381951306953,4.440892098500626e-16,0.0
1.04,0.11836518043911959,0.013842376551256554,0.015826524392326843,5.551115123125783e-16,0.0
1.06,0.11796273437061466,0.012871565468845693,0.01581884462024511,2.220446049250313e-16,0.0
1.08,0.11758942308892255,0.011967526449368491,0.01581090703222831,6.661338147750939e-16,0.0
1.1,0.11724315668680284,0.011125812117649302,0.015802818715316063,5.551115123125783e-16,0.0
1.12,0.11692199118263305,0.010342255326439075,0.01579466953114724,2.220446049250313e-16,0.0
1.1400000000000001,0.11662411913064374,0.009612953259393561,0.01578653435070414,6.661338147750939e-16,0.0
1.16,0.11634786067374234,0.008934252240746442,0.01577847503018973,1.1102230246251565e-15,0.0
1.18,0.11609165505314165,0.008302733242644637,0.015770542154988604,4.440892098500626e-16,0.0
1.2,0.11585405257914463,0.007715198078251608,0.01576277657633302,4.440892098500626e-16,0.0
1.22,0.11563370705993445,0.007168656266270692,0.01575521076306287,8.881784197001252e-16,0.0
1.24,0.11542936867963015,0.006660312550465062,0.015747869988764877,1.1102230246251565e-15,0.0
1.26,0.11523987731277956,0.006187555056079411,0.015740773372605748,2.220446049250313e-16,0.0
1.28,0.11506415625956598,0.005747944063678401,0.01573393479034939,0.0,0.0
1.3,0.11490120638404856,0.005339201379871506,0.015727363670364643,1.1102230246251565e-16,0.0
1.32,0.11475010063654172,0.0049592002836061026,0.01572106568789004,2.220446049250313e-16,0.0
1.34,0.11460997894057631,0.004605956026159278,0.015715043369416804,6.661338147750939e-16,0.0
1.36,0.11448004342468136,0.004277616862642787,0.01570929661777417,1.5543122344752192e-15,0.0
1.3800000000000001,0.11435955397933117,0.0039724555926881,0.015703823167349796,6.661338147750939e-16,0.0
1.4000000000000001,0.11424782411976864,0.003688861588008059,0.01569861897783274,8.881784197001252e-16,0.0
1.42,0.1141442171359643,0.0034253332847026096,0.01569367857393328,1.1102230246251565e-15,0.0
1.44,0.11404814251163013,0.0031804711184610346,0.015688995337690217,1.1102230246251565e-15,0.0
1.46,0.11395905259497649,0.0029529708812042303,0.015684561759225203,8.881784197001252e-16,0.0
1.48,0.11387643950470015,0.0027416174781864106,0.01568036965112842,1.1102230246251565e-15,0.0
1.5,0.11379983225554069,0.002545279065120429,0.01567641033106,1.3322676295501878e-15,0.0
1.52,0.11372879408858583,0.0023629015454844447,0.015672674776615558,1.1102230246251565e-15,0.0
1.54,0.11366291999235502,0.0021935034088184733,0.01566915375602747,1.3322676295501878e-15,0.0
1.56,0.11360183440151855,0.0020361708914826758,0.015665837937848277,8.881784197001252e-16,0.0
1.58,0.11354518906091579,0.001890053442053454,0.015662717982389218,8.881784197001252e-16,0.0
1.6,0.1134926610433142,0.0017543594742409404,0.0156597846173488,1.3322676295501878e-15,0.0
1.62,0.1134439509100954,0.0016283523909287453,0.015657028699774186,1.3322676295501878e-15,0.0
1.6400000000000001,0.1133987810047631,0.0015113468636577547,0.015654441266233703,8.881784197001252e-16,0.0
1.6600000000000001,0.11335689386984432,0.0014027053525900342,0.015652013572847834,1.3322676295501878e-15,0.0
1.68,0.11331805077838716,0.0013018348526944307,0.01564973712662096,8.881784197001252e-16,0.0
1.7,0.1132820303718666,0.0012081838525915562,0.015647603709335524,8.881784197001252e-16,0.0
1.72,0.1132486273968647,0.0011212394931743135,0.01564560539511051,1.5543122344752192e-15,0.0
1.74,0.11321765153343197,0.0010405249137831474,0.015643734562583993,1.1102230246251565e-15,0.0
1.76,0.1131889263085252,0.0009655967743558391,0.015641983902558255,8.881784197001252e-16,0.0
1.78,0.11316228808838699,0.0008960429425954857,0.015640346421833814,1.5543122344752192e-15,0.0
1.8,0.11313758514416158,0.000831480335796957,0.01563881544386457,1.3322676295501878e-15,0.0
1.82,0.11311467678545285,0.0007715529075531819,0.015637384606781095,8.881784197001252e-16,0.0
1.84,0.11309343255690107,0.0007159297701120129,0.015636047859254893,1.3322676295501878e-15,0.0
1.86,0.11307373149321125,0.0006643034436857684,0.01563479945461263,8.881784197001252e-16,0.0
1.8800000000000001,0.11305546142839504,0.000616388224524686,0.01563363394354964,1.3322676295501878e-15,0.0
1.9000000000000001,0.11303851835528529,0.000571918664043254,0.015632546165745838,1.1102230246251565e-15,0.0
1.92,0.1130228058316763,0.0005306481517548724,0.01563153124064073,1.1102230246251565e-15,0.0
1.94,0.11300823442969807,0.0004923475952005353,0.015630584557586685,1.3322676295501878e-15,0.0
1.96,0.11299472122528118,0.00045680419047956083,0.01562970176556768,8.881784197001252e-16,0.0
1.98,0.11298218932479631,0.00042382027737898273,0.01562887876264033,8.881784197001252e-16,0.0
2.0,0.11297056742616388,0.0003932122734725402,0.015628111685229765,1.7763568394002505e-15,0.0
2.02,0.11295978941192254,0.0003648096819120674,0.015627396897390674,1.3322676295501878e-15,0.0
2.04,0.11294979397193383,0.0003384541679707434,0.015626730980124834,1.5543122344752192e-15,0.0
2.06,0.11294052425355999,0.00031399869970337793,0.01562611072083076,8.881784197001252e-16,0.0
2.08,0.1129319275373189,0.0002913067483969276,0.01562553310294601,8.881784197001252e-16,0.0
2.1,0.11292395493615617,0.00027025154475283225,0.015624995295831574,6.661338147750939e-16,0.0
2.12,0.11291656111661756,0.0002507153870110138,0.015624494644936144,6.661338147750939e-16,0.0
2.14,0.11290970404032363,0.00023258899747507017,0.015624028662270263,1.7763568394002505e-15,0.0
2.16,0.11290334472426845,0.00021577092411938743,0.015623595017212794,8.881784197001252e-16,0.0
2.18,0.11289744701857213,0.0002001669841947481,0.015623191527663775,1.3322676295501878e-15,0.0
2.2,0.11289197740041254,0.0001856897469345812,0.015622816151555221,2.220446049250313e-16,0.0
2.22,0.11288690478296048,0.00017225805266961325,0.015622466978724377,8.881784197001252e-16,0.0
2.24,0.11288220033822263,0.00015979656583405173,0.015622142223151371,8.881784197001252e-16,0.0
2.2600000000000002,0.11287783733278164,0.00014823535951568115,0.015621840215559537,8.881784197001252e-16,0.0
2.2800000000000002,0.11287379097549023,0.00013750952935701229,0.01562155939637443,1.5543122344752192e-15,0.0
2.3000000000000003,0.11287003827625193,0.00012755883477023715,0.01562129830903512,1.1102230246251565e-15,0.0
2.32,0.11286655791507869,0.00011832736555872185,0.015621055593649553,1.1102230246251565e-15,0.0
2.34,0.11286333012067659,0.00010976323217199055,0.015620829980984938,1.3322676295501878e-15,0.0
2.36,0.11286033655786729,0.00010181827794214851,0.01562062028678241,4.440892098500626e-16,0.0
2.38,0.11285756022320026,9.444781176046536e-05,0.015620425406385162,1.3322676295501878e-15,0.0
2.4,0.11285498534815813,8.761035976016969e-05,0.015620244309667733,8.881784197001252e-16,0.0
2.42,0.11285259730940658,8.126743467069993e-05,0.015620076036255337,1.3322676295501878e-15,0.0
2.44,0.11285038254556942,7.538332159572232e-05,0.015619919691019661,1.3322676295501878e-15,0.0
2.46,0.11284832848005896,6.992487906577749e-05,0.01561977443983987,4.440892098500626e-16,0.0
2.48,0.11284642344951962,6.486135427791019e-05,0.015619639505615974,6.661338147750939e-16,0.0
2.5,0.11284465663747201,6.016421152578097e-05,0.015619514164522142,4.440892098500626e-16,0.0
2.52,0.11284301801278682,5.5806972887042026e-05,0.015619397742488808,6.661338147750939e-16,0.0
2.54,0.11284149827262877,5.176507029816536e-05,0.015619289611900861,6.661338147750939e-16,0.0
2.56,0.11284008878955007,4.801570820946871e-05,0.015619189188501142,0.0,0.0
2.58,0.11283878156243099,4.4537736071298406e-05,0.015619095928488121,2.220446049250313e-15,0.0
2.6,0.11283756917098477,4.1311529951416556e-05,0.015619009325796863,1.3322676295501878e-15,0.0
2.62,0.11283644473357257,3.8318882634908596e-05,0.015618928909553121,1.5543122344752192e-15,0.0
2.64,0.11283540186808186,3.5542901603711347e-05,0.015618854241690815,1.7763568394002505e-15,0.0
2.66,0.11283443465564852,3.2967914332368564e-05,0.015618784914723228,1.7763568394002505e-15,0.0
2.68,0.11283353760701681,3.057938038168381e-05,0.015618720549658642,8.881784197001252e-16,0.0
2.7,0.1128327056313429,2.8363809802305073e-05,0.015618660794053047,8.881784197001252e-16,0.0
2.72,0.11283193400726454,2.6308687400172434e-05,0.015618605320189834,8.881784197001252e-16,0.0
2.74,0.1128312183560743,2.4402402443972e-05,0.015618553823379991,8.881784197001252e-16,0.0
2.7600000000000002,0.1128305546168405,2.263418342432488e-05,0.015618506020375377,1.3322676295501878e-15,0.0
2.7800000000000002,0.11282993902333593,2.099403750645788e-05,0.015618461647887435,3.3306690738754696e-16,0.0
2.8000000000000003,0.11282936808264421,1.9472694338846384e-05,0.015618420461204992,0.0,0.0
2.82,0.11282883855531611,1.8061553903207794e-05,0.015618382232905318,2.220446049250313e-16,0.0
2.84,0.11282834743697225,1.675263812120527e-05,0.015618346751651687,1.7763568394002505e-15,0.0
2.86,0.11282789194123716,1.5538545945856935e-05,0.015618313821072673,1.7763568394002505e-15,0.0
2.88,0.11282746948391724,1.4412411686927709e-05,0.015618283258717568,1.5543122344752192e-15,0.0
2.9,0.11282707766832448,1.3367866339333845e-05,0.015618254895082642,1.7763568394002505e-15,0.0
2.92,0.11282671427166718,1.2399001700615087e-05,0.015618228572704495,1.7763568394002505e-15,0.0
2.94,0.11282637723242882,1.1500337072605296e-05,0.015618204145315097,1.7763568394002505e-15,0.0
2.96,0.11282606463866356,1.0666788366484397e-05,0.015618181477055121,2.220446049250313e-15,0.0
2.98,0.11282577471714106,9.893639435999343e-06,0.01561816044174159,1.7763568394002505e-15,0.0
3.0,0.1128255058232799,9.17651547778335e-06,0.015618140922185862,1.5543122344752192e-15,0.0
3.02,0.11282525643181154,8.511358352855311e-06,0.01561812280955896,1.9984014443252818e-15,0.0
3.04,0.1128250251281221,7.894403688259513e-06,0.015618106002801125,1.5543122344752192e-15,0.0
3.06,0.11282481060022286,7.322159632392952e-06,0.015618090408072103,1.3322676295501878e-15,0.0
3.08,0.11282461163130328,6.791387144228916e-06,0.015618075938239936,1.9984014443252818e-15,0.0
3.1,0.11282442709282481,6.2990817052879094e-06,0.015618062512405469,1.3322676295501878e-15,0.0
3.12,0.1128242559381164,5.842456355235545e-06,0.015618050055459881,1.5543122344752192e-15,0.0
3.14,0.11282409719643383,5.418925949282616e-06,0.015618038497673618,1.9984014443252818e-15,0.0
3.16,0.11282394996745079,5.0260925565683e-06,0.015618027774313698,1.7763568394002505e-15,0.0
3.18,0.11282381341615039,4.661731911603795e-06,0.015618017825288183,1.3322676295501878e-15,0.0
3.2,0.11282368676808625,4.323780846757566e-06,0.015618008594815762,2.220446049250313e-15,0.0
3.22,0.11282356930498816,4.0103256308578195e-06,0.015618000031118299,1.7763568394002505e-15,0.0
3.24,0.11282346036068672,3.7195911540555127e-06,0.015617992086135273,1.7763568394002505e-15,0.0
3.2600000000000002,0.11282335931733364,3.4499308916250554e-06,0.015617984715258557,1.3322676295501878e-15,0.0
3.2800000000000002,0.11282326560189543,3.199817596019269e-06,0.015617977877085498,1.3322676295501878e-15,0.0
3.3000000000000003,0.11282317868290356,2.9678346607688727e-06,0.015617971533190122,1.7763568394002505e-15,0.0
3.3200000000000003,0.112823098067438,2.7526681092241573e-06,0.01561796564790976,1.9984014443252818e-15,0.0
3.34,0.11282302329833152,2.5530991635859535e-06,0.015617960188147635,1.5543122344752192e-15,0.0
3.36,0.11282295395157595,2.3679973507970825e-06,0.015617955123188865,1.3322676295501878e-15,0.0
3.38,0.11282288963391639,2.1963141078832488e-06,0.015617950424529894,1.5543122344752192e-15,0.0
3.4,0.1128228299806213,2.037076849129363e-06,0.015617946065719904,1.3322676295501878e-15,0.0
3.42,0.1128227746534128,1.8893834639131107e-06,0.01561794202221356,1.9984014443252818e-15,0.0
3.44,0.11282272333854743,1.7523972115178477e-06,0.01561793827123429,1.7763568394002505e-15,0.0
3.46,0.11282267574503749,1.6253419871017222e-06,0.015617934791647237,1.7763568394002505e-15,0.0
3.48,0.11282263160299977,1.507497928099344e-06,0.015617931563841326,1.3322676295501878e-15,0.0
3.5,0.11282259066212505,1.3981973400398195e-06,0.015617928569619837,1.5543122344752192e-15,0.0
3.52,0.11282255269025787,1.2968209188047447e-06,0.015617925792098633,1.3322676295501878e-15,0.0
3.54,0.11282251747208055,1.202794242392835e-06,0.015617923215611805,1.1102230246251565e-15,0.0
3.56,0.11282248480789114,1.11558452165969e-06,0.01561792082562407,2.220446049250313e-15,0.0
3.58,0.11282245451247119,1.0346975812848547e-06,0.015617918608649221,1.1102230246251565e-15,0.0
3.6,0.11282242641403506,9.59675064853005e-07,0.015617916552174932,1.7763568394002505e-15,0.0
3.62,0.11282240035325605,8.900918367950319e-07,0.015617914644592135,8.881784197001252e-16,0.0
3.64,0.11282237618236227,8.255535767602575e-07,0.015617912875130443,1.1102230246251565e-15,0.0
3.66,0.11282235376429861,7.656945459275089e-07,0.015617911233797516,1.3322676295501878e-15,0.0
3.68,0.11282233297195,7.101755166039753e-07,0.01561790971132279,1.5543122344752192e-15,0.0
3.7,0.11282231368741967,6.586818493709706e-07,0.015617908299105749,1.7763568394002505e-15,0.0
3.72,0.11282229580136141,6.109217134259159e-07,0.015617906989167266,1.5543122344752192e-15,0.0
3.74,0.11282227921235895,5.666244315503249e-07,0.015617905774105255,1.3322676295501878e-15,0.0
3.7600000000000002,0.11282226382635063,5.255389484391804e-07,0.015617904647052604,1.3322676295501878e-15,0.0
3.7800000000000002,0.1128222495560965,4.874324079171682e-07,0.015617903601638672,8.881784197001252e-16,0.0
3.8000000000000003,0.11282223632068379,4.520888333536116e-07,0.015617902631953569,1.9984014443252818e-15,0.0
3.8200000000000003,0.11282222404506664,4.193079063165294e-07,0.015617901732514736,1.3322676295501878e-15,0.0
3.84,0.11282221265964229,3.889038289548591e-07,0.01561790089823633,1.7763568394002505e-15,0.0
3.86,0.1128222020998555,3.607042734759397e-07,0.01561790012440021,1.7763568394002505e-15,0.0
3.88,0.1128221923058323,3.3454940453168935e-07,0.015617899406629682,8.881784197001252e-16,0.0
3.9,0.1128221832220413,3.10290975471042e-07,0.015617898740864732,1.7763568394002505e-15,0.0
3.92,0.11282217479697751,2.8779148560087453e-07,0.015617898123339082,8.881784197001252e-16,0.0
3.94,0.11282216698287179,2.669234038157192e-07,0.015617897550559035,8.881784197001252e-16,0.0
3.96,0.11282215973541886,2.4756844508970477e-07,0.015617897019283735,1.1102230246251565e-15,0.0
3.98,0.11282215301352647,2.2961689914030578e-07,0.015617896526506896,4.440892098500626e-16,0.0
4.0,0.11282214677908227,2.129670101953113e-07,0.015617896069439897,2.6645352591003757e-15,0.0
4.0200000000000005,0.11282214099673762,1.975243998208337e-07,0.015617895645495853,2.220446049250313e-15,0.0
4.04,0.11282213563370751,1.832015320540198e-07,0.015617895252275343,1.9984014443252818e-15,0.0
4.0600000000000005,0.11282213065958471,1.699172178272479e-07,0.01561789488755249,2.220446049250313e-15,0.0
4.08,0.1128221260461667,1.5759615413189765e-07,0.015617894549262764,2.6645352591003757e-15,0.0
4.1,0.11282212176729595,1.4616849774475027e-07,0.015617894235490933,8.881784197001252e-16,0.0
4.12,0.11282211779871268,1.3556946965379013e-07,0.015617893944460691,1.3322676295501878e-15,0.0
4.14,0.11282211411791558,1.2573898712682496e-07,0.015617893674524118,1.3322676295501878e-15,0.0
4.16,0.11282211070403528,1.1662132395201531e-07,0.015617893424152858,1.5543122344752192e-15,0.0
4.18,0.11282210753771595,1.0816479429319459e-07,0.01561789319192918,1.9984014443252818e-15,0.0
4.2,0.11282210460100503,1.0032145969507411e-07,0.015617892976537946,0.0,0.0
4.22,0.11282210187725274,9.304685820270275e-08,0.015617892776759434,4.440892098500626e-16,0.0
4.24,0.1128220993510155,8.629975112653401e-08,0.015617892591462238,6.661338147750939e-16,0.0
4.26,0.11282209700797083,8.004188918435406e-08,0.015617892419596817,2.6645352591003757e-15,0.0
4.28,0.11282209483483367,7.42377977789449e-08,0.015617892260189729,2.4424906541753444e-15,0.0
4.3,0.11282209281928318,6.885457335369105e-08,0.015617892112338137,2.4424906541753444e-15,0.0
4.32,0.11282209094989182,6.386169898106586e-08,0.01561789197520445,2.6645352591003757e-15,0.0
4.34,0.11282208921606071,5.923086985291925e-08,0.015617891848011921,2.6645352591003757e-15,0.0
4.36,0.11282208760795939,5.4935833861125e-08,0.015617891730040022,2.6645352591003757e-15,0.0
4.38,0.11282208611647075,5.0952242111254604e-08,0.015617891620620375,2.6645352591003757e-15,0.0
4.4,0.1128220847331382,4.7257511669521184e-08,0.015617891519133124,2.4424906541753444e-15,0.0
4.42,0.11282208345011878,4.383069634496249e-08,0.015617891425003335,2.220446049250313e-15,0.0
4.44,0.11282208226013822,4.065236960774932e-08,0.015617891337697644,2.4424906541753444e-15,0.0
4.46,0.11282208115644984,3.770451272727682e-08,0.015617891256721363,2.220446049250313e-15,0.0
4.48,0.1128220801327959,3.4970414349022594e-08,0.015617891181615764,2.4424906541753444e-15,0.0
4.5,0.11282207918337281,3.2434574016165785e-08,0.015617891111955294,2.886579864025407e-15,0.0
4.5200000000000005,0.11282207830279742,3.008261555137448e-08,0.01561789104734518,2.220446049250313e-15,0.0
4.54,0.11282207748607745,2.7901205661845507e-08,0.01561789098741931,2.4424906541753444e-15,0.0
4.5600000000000005,0.11282207672858219,2.5877977195137847e-08,0.015617890931838083,2.6645352591003757e-15,0.0
4.58,0.11282207602601699,2.400146009370885e-08,0.015617890880286693,2.6645352591003757e-15,0.0
4.6000000000000005,0.11282207537439866,2.226101565409866e-08,0.015617890832472845,1.9984014443252818e-15,0.0
4.62,0.11282207477003271,2.06467773659208e-08,0.015617890788125626,3.1086244689504383e-15,0.0
4.64,0.11282207420949245,1.9149593253123265e-08,0.015617890746993768,2.6645352591003757e-15,0.0
4.66,0.11282207368960001,1.776097562078416e-08,0.015617890708844116,2.4424906541753444e-15,0.0
4.68,0.11282207320740786,1.6473051958967866e-08,0.015617890673460463,2.6645352591003757e-15,0.0
4.7,0.11282207276018175,1.527852062227497e-08,0.015617890640642326,2.6645352591003757e-15,0.0
4.72,0.11282207234538656,1.4170609236377474e-08,0.015617890610203647,2.6645352591003757e-15,0.0
4.74,0.11282207196067033,1.3143036882781733e-08,0.01561789058197199,2.886579864025407e-15,0.0
4.76,0.11282207160385185,1.218997776677999e-08,0.01561789055578728,2.6645352591003757e-15,0.0
4.78,0.11282207127290825,1.1306028977614568e-08,0.015617890531501085,2.6645352591003757e-15,0.0
4.8,0.11282207096596293,1.0486179006716225e-08,0.015617890508975881,2.6645352591003757e-15,0.0
4.82,0.11282207068127595,9.725779537630985e-09,0.015617890488083864,2.4424906541753444e-15,0.0
4.84,0.1128220704172331,9.020519909155866e-09,0.015617890468706682,3.1086244689504383e-15,0.0
4.86,0.11282207017233734,8.366401477860606e-09,0.015617890450734548,3.1086244689504383e-15,0.0
4.88,0.11282206994520033,7.75971604333181e-09,0.015617890434065501,3.1086244689504383e-15,0.0
4.9,0.11282206973453408,7.1970238119806185e-09,0.015617890418605077,2.6645352591003757e-15,0.0
4.92,0.1128220695391444,6.675134644681947e-09,0.015617890404265703,2.4424906541753444e-15,0.0
4.94,0.11282206935792337,6.191090274124123e-09,0.01561789039096606,1.9984014443252818e-15,0.0
4.96,0.1128220691898437,5.7421458820455795e-09,0.01561789037863082,2.4424906541753444e-15,0.0
4.98,0.1128220690339524,5.32575650941114e-09,0.015617890367189923,3.3306690738754696e-15,0.0
5.0,0.11282206888936545,4.939561220121402e-09,0.015617890356578614,2.6645352591003757e-15,0.0
5.0200000000000005,0.11282206875526332,4.5813706821273845e-09,0.015617890346736725,3.3306690738754696e-15,0.0
5.04,0.11282206863088548,4.2491542090461465e-09,0.015617890337608513,1.9984014443252818e-15,0.0
5.0600000000000005,0.11282206851552713,3.94102825547471e-09,0.015617890329142159,2.6645352591003757e-15,0.0
5.08,0.11282206840853384,3.6552458698713145e-09,0.015617890321289732,2.886579864025407e-15,0.0
5.1000000000000005,0.11282206830929925,3.3901867788760365e-09,0.015617890314006701,2.886579864025407e-15,0.0
5.12,0.11282206821726067,3.1443484465459867e-09,0.015617890307251733,3.3306690738754696e-15,0.0
5.14,0.11282206813189626,2.916337000016811e-09,0.015617890300986568,2.886579864025407e-15,0.0
5.16,0.11282206805272205,2.7048594787582037e-09,0.015617890295175754,2.886579864025407e-15,0.0
5.18,0.11282206797928926,2.5087174351789976e-09,0.015617890289786239,3.1086244689504383e-15,0.0
5.2,0.11282206791118121,2.3267983997876662e-09,0.015617890284787564,2.4424906541753444e-15,0.0
5.22,0.11282206784801238,2.15807102396659e-09,0.015617890280151332,3.3306690738754696e-15,0.0
5.24,0.11282206778942398,2.0015789112953768e-09,0.015617890275851275,2.6645352591003757e-15,0.0
5.26,0.1128220677350841,1.856435082048247e-09,0.015617890271863014,3.1086244689504383e-15,0.0
5.28,0.11282206768468492,1.7218161445231583e-09,0.01561789026816399,3.3306690738754696e-15,0.0
5.3,0.1128220676379402,1.5969587683489774e-09,0.015617890264733172,2.220446049250313e-15,0.0
5.32,0.11282206759458538,1.4811558021743387e-09,0.015617890261551113,2.6645352591003757e-15,0.0
5.34,0.11282206755437413,1.3737499991728352e-09,0.0156178902585998,2.220446049250313e-15,0.0
5.36,0.11282206751707893,1.274132722939303e-09,0.015617890255862528,2.220446049250313e-15,0.0
5.38,0.1128220674824883,1.181739373024016e-09,0.015617890253323718,2.4424906541753444e-15,0.0
5.4,0.11282206745040599,1.096045556397973e-09,0.015617890250968993,1.7763568394002505e-15,0.0
5.42,0.11282206742065029,1.0165661559063954e-09,0.01561789024878506,3.9968028886505635e-15,0.0
5.44,0.11282206739305214,9.428501000774414e-10,0.015617890246759483,3.552713678800501e-15,0.0
5.46,0.11282206736745512,8.744793673909346e-10,0.015617890244880767,3.3306690738754696e-15,0.0
5.48,0.11282206734371461,8.110666079724771e-10,0.015617890243138229,3.552713678800501e-15,0.0
5.5,0.11282206732169545,7.52252177216306e-10,0.015617890241522128,3.774758283725532e-15,0.0
5.5200000000000005,0.11282206730127281,6.977027948440462e-10,0.015617890240023162,2.6645352591003757e-15,0.0
5.54,0.11282206728233135,6.471089861875834e-10,0.015617890238632939,2.4424906541753444e-15,0.0
5.5600000000000005,0.11282206726476346,6.001838661479075e-10,0.01561789023734349,2.6645352591003757e-15,0.0
5.58,0.11282206724846952,5.566616473329233e-10,0.015617890236147526,2.886579864025407e-15,0.0
5.6000000000000005,0.11282206723335714,5.162955653281731e-10,0.01561789023503834,3.3306690738754696e-15,0.0
5.62,0.11282206721934034,4.788561509122546e-10,0.015617890234009535,1.3322676295501878e-15,0.0
5.64,0.11282206720634023,4.4413204190740796e-10,0.01561789023305534,1.9984014443252818e-15,0.0
5.66,0.11282206719428275,4.1192608178641793e-10,0.015617890232170393,1.9984014443252818e-15,0.0
5.68,0.11282206718309984,3.8205525028367493e-10,0.015617890231349633,3.9968028886505635e-15,0.0
5.7,0.11282206717272764,3.543504864533808e-10,0.015617890230588318,3.774758283725532e-15,0.0
5.72,0.11282206716310768,3.286548689446222e-10,0.015617890229882208,3.9968028886505635e-15,0.0
5.74,0.11282206715418522,3.0482243291996003e-10,0.01561789022922734,3.9968028886505635e-15,0.0
5.76,0.11282206714590987,2.827183903653108e-10,0.015617890228619967,3.9968028886505635e-15,0.0
5.78,0.11282206713823448,2.6221706923845733e-10,0.015617890228056595,3.9968028886505635e-15,0.0
5.8,0.11282206713111574,2.4320233500685346e-10,0.015617890227534093,4.440892098500626e-15,0.0
5.82,0.11282206712451326,2.2556671287754515e-10,0.01561789022704947,3.774758283725532e-15,0.0
5.84,0.11282206711838949,2.0920975715710277e-10,0.015617890226599995,3.774758283725532e-15,0.0
5.86,0.1128220671127097,1.9403901055370376e-10,0.015617890226183144,4.218847493575595e-15,0.0
5.88,0.11282206710744197,1.7996804393960453e-10,0.015617890225796462,3.774758283725532e-15,0.0
5.9,0.11282206710255613,1.6691791698830727e-10,0.015617890225437843,3.9968028886505635e-15,0.0
5.92,0.1128220670980247,1.54813927302766e-10,0.015617890225105244,4.218847493575595e-15,0.0
5.94,0.1128220670938217,1.435874110583546e-10,0.015617890224796796,3.774758283725532e-15,0.0
5.96,0.11282206708992357,1.3317527636225177e-10,0.015617890224510638,3.774758283725532e-15,0.0
5.98,0.11282206708630813,1.2351805689370107e-10,0.015617890224245251,4.218847493575595e-15,0.0
6.0,0.11282206708295475,1.1456110886320924e-10,0.015617890223999143,3.9968028886505635e-15,0.0
6.0200000000000005,0.11282206707984457,1.06253830386982e-10,0.015617890223770867,3.3306690738754696e-15,0.0
6.04,0.11282206707696003,9.854878545156875e-11,0.01561789022355912,3.9968028886505635e-15,0.0
6.0600000000000005,0.11282206707428459,9.140247413108593e-11,0.015617890223362777,4.218847493575595e-15,0.0
6.08,0.11282206707180326,8.47744895116076e-11,0.015617890223180605,3.552713678800501e-15,0.0
6.1000000000000005,0.11282206706950176,7.862716901174682e-11,0.015617890223011683,4.218847493575595e-15,0.0
6.12,0.11282206706736705,7.292549029924711e-11,0.015617890222855006,3.552713678800501e-15,0.0
6.140000000000001,0.11282206706538733,6.763731241754556e-11,0.01561789022270973,3.9968028886505635e-15,0.0
6.16,0.1128220670635511,6.273262638523124e-11,0.01561789022257492,4.218847493575595e-15,0.0
6.18,0.112822067061848,5.818354999187481e-11,0.01561789022244995,3.9968028886505635e-15,0.0
6.2,0.11282206706026852,5.3964431881436965e-11,0.01561789022233396,3.774758283725532e-15,0.0
6.22,0.11282206705880335,5.005127735879799e-11,0.015617890222226453,3.9968028886505635e-15,0.0
6.24,0.11282206705744456,4.642184726899589e-11,0.015617890222126722,3.9968028886505635e-15,0.0
6.26,0.11282206705618436,4.305555217909429e-11,0.015617890222034215,4.6629367034256575e-15,0.0
6.28,0.11282206705501548,3.993330145724005e-11,0.015617890221948427,4.218847493575595e-15,0.0
6.3,0.11282206705393141,3.703762296858315e-11,0.015617890221868852,4.218847493575595e-15,0.0
6.32,0.11282206705292583,3.43519067358411e-11,0.015617890221795072,3.9968028886505635e-15,0.0
6.34,0.1128220670519933,3.1860618310286526e-11,0.015617890221726575,3.774758283725532e-15,0.0
6.36,0.11282206705112822,2.955045409758217e-11,0.015617890221663098,3.3306690738754696e-15,0.0
6.38,0.11282206705032607,2.7407517227961972e-11,0.015617890221604196,3.552713678800501e-15,0.0
6.4,0.112822067049582,2.5420228422223804e-11,0.015617890221549637,4.440892098500626e-15,0.0
6.42,0.11282206704889193,2.357684707188223e-11,0.01561789022149896,3.774758283725532e-15,0.0
6.44,0.11282206704825183,2.186715218621682e-11,0.015617890221451986,4.6629367034256575e-15,0.0
6.46,0.11282206704765813,2.0281349516482194e-11,0.015617890221408427,3.3306690738754696e-15,0.0
6.48,0.11282206704710762,1.8810763710574996e-11,0.015617890221367926,3.552713678800501e-15,0.0
6.5,0.11282206704659689,1.7446655231623254e-11,0.015617890221330468,3.774758283725532e-15,0.0
6.5200000000000005,0.11282206704612327,1.61815335436577e-11,0.015617890221295741,3.9968028886505635e-15,0.0
6.54,0.11282206704568395,1.500812668586704e-11,0.015617890221263505,4.440892098500626e-15,0.0
6.5600000000000005,0.11282206704527648,1.3919958935515451e-11,0.01561789022123356,3.9968028886505635e-15,0.0
6.58,0.11282206704489864,1.2910466098969842e-11,0.015617890221205863,3.9968028886505635e-15,0.0
6.6000000000000005,0.11282206704454814,1.1974336452946766e-11,0.015617890221180122,4.218847493575595e-15,0.0
6.62,0.11282206704422287,1.1106062250409998e-11,0.015617890221156278,3.552713678800501e-15,0.0
6.640000000000001,0.11282206704392164,1.0300477484848079e-11,0.01561789022113413,3.9968028886505635e-15,0.0
6.66,0.11282206704364191,9.55358188392541e-12,0.015617890221113607,3.552713678800501e-15,0.0
6.68,0.11282206704338248,8.860865166604448e-12,0.01561789022109456,3.9968028886505635e-15,0.0
6.7,0.11282206704314199,8.218415531446865e-12,0.015617890221076916,4.440892098500626e-15,0.0
6.72,0.11282206704291883,7.622312503396955e-12,0.015617890221060507,3.1086244689504383e-15,0.0
6.74,0.11282206704271189,7.069806545745294e-12,0.015617890221045311,3.9968028886505635e-15,0.0
6.76,0.1128220670425199,6.557018816799598e-12,0.015617890221031258,3.1086244689504383e-15,0.0
6.78,0.11282206704234185,6.081548459269113e-12,0.015617890221018163,3.552713678800501e-15,0.0
6.8,0.11282206704217672,5.6406632836791815e-12,0.01561789022100609,3.552713678800501e-15,0.0
6.82,0.11282206704202363,5.231551303275239e-12,0.015617890220994827,2.6645352591003757e-15,0.0
6.84,0.11282206704188183,4.852205442995583e-12,0.015617890220984447,4.884981308350689e-15,0.0
6.86,0.11282206704175007,4.500413930408342e-12,0.015617890220974725,4.440892098500626e-15,0.0
6.88,0.11282206704162781,4.173937237506031e-12,0.015617890220965793,4.218847493575595e-15,0.0
6.9,0.11282206704151457,3.8714448313825756e-12,0.01561789022095745,4.6629367034256575e-15,0.0
6.92,0.11282206704140949,3.5904855477664203e-12,0.015617890220949787,4.6629367034256575e-15,0.0
6.94,0.11282206704131183,3.3303238639037494e-12,0.015617890220942557,3.552713678800501e-15,0.0
6.96,0.11282206704122139,3.088768824044408e-12,0.01561789022093595,3.552713678800501e-15,0.0
6.98,0.1128220670411377,2.864746634356763e-12,0.015617890220929792,3.9968028886505635e-15,0.0
7.0,0.11282206704105993,2.6571436023692385e-12,0.015617890220924087,3.9968028886505635e-15,0.0
7.0200000000000005,0.11282206704098788,2.4645511326193423e-12,0.015617890220918777,4.440892098500626e-15,0.0
7.04,0.11282206704092072,2.285437464277784e-12,0.01561789022091383,2.220446049250313e-15,0.0
7.0600000000000005,0.11282206704085873,2.119839026537562e-12,0.015617890220909323,2.886579864025407e-15,0.0
7.08,0.11282206704080115,1.966355897553562e-12,0.015617890220905113,2.886579864025407e-15,0.0
7.1000000000000005,0.11282206704074799,1.8237078514005134e-12,0.01561789022090119,4.884981308350689e-15,0.0
7.12,0.11282206704069846,1.6915201878076047e-12,0.015617890220897594,4.884981308350689e-15,0.0
7.140000000000001,0.11282206704065255,1.5688440130334769e-12,0.015617890220894215,4.884981308350689e-15,0.0
7.16,0.11282206704060996,1.455061765520682e-12,0.01561789022089107,4.884981308350689e-15,0.0
7.18,0.11282206704057052,1.3495055767309698e-12,0.015617890220888142,4.440892098500626e-15,0.0
7.2,0.1128220670405338,1.2516775810267333e-12,0.015617890220885508,4.884981308350689e-15,0.0
7.22,0.11282206704049987,1.1609515432331467e-12,0.015617890220883009,5.10702591327572e-15,0.0
7.24,0.11282206704046834,1.0768174546482712e-12,0.015617890220880669,4.6629367034256575e-15,0.0
7.26,0.11282206704043912,9.987219384832713e-13,0.015617890220878526,4.440892098500626e-15,0.0
7.28,0.11282206704041192,9.263839695350384e-13,0.015617890220876566,5.10702591327572e-15,0.0
7.3,0.11282206704038689,8.59022922239383e-13,0.015617890220874685,4.440892098500626e-15,0.0
7.32,0.11282206704036353,7.969406384811251e-13,0.015617890220873022,4.6629367034256575e-15,0.0
7.34,0.112822067040342,7.391535300493857e-13,0.015617890220871436,4.884981308350689e-15,0.0
7.36,0.11282206704032192,6.855124107252308e-13,0.01561789022086991,4.6629367034256575e-15,0.0
7.38,0.11282206704030326,6.358732984601545e-13,0.015617890220868557,4.884981308350689e-15,0.0
7.4,0.11282206704028605,5.897556748513111e-13,0.015617890220867302,5.10702591327572e-15,0.0
7.42,0.11282206704026995,5.470016800623867e-13,0.01561789022086611,4.884981308350689e-15,0.0
7.44,0.11282206704025512,5.071828373948151e-13,0.01561789022086504,4.218847493575595e-15,0.0
7.46,0.11282206704024139,4.705645595404206e-13,0.015617890220864008,5.10702591327572e-15,0.0
7.48,0.11282206704022857,4.3637836399934566e-13,0.015617890220863078,4.884981308350689e-15,0.0
7.5,0.11282206704021677,4.0468323136977347e-13,0.01561789022086221,4.440892098500626e-15,0.0
7.5200000000000005,0.11282206704020584,3.7539589492485703e-13,0.015617890220861408,4.884981308350689e-15,0.0
7.54,0.11282206704019554,3.4820063499196863e-13,0.01561789022086065,4.440892098500626e-15,0.0
7.5600000000000005,0.11282206704018616,3.2298816399212176e-13,0.015617890220859968,4.884981308350689e-15,0.0
7.58,0.1128220670401774,2.9957460123686275e-13,0.015617890220859307,4.884981308350689e-15,0.0
7.6000000000000005,0.11282206704016925,2.7790443557496047e-13,0.015617890220858707,4.884981308350689e-15,0.0
7.62,0.11282206704016177,2.577191932084943e-13,0.015617890220858183,4.6629367034256575e-15,0.0
7.640000000000001,0.11282206704015468,2.391298964399269e-13,0.01561789022085768,4.6629367034256575e-15,0.0
7.66,0.11282206704014824,2.2173755886978336e-13,0.015617890220857184,4.440892098500626e-15,0.0
7.68,0.11282206704014222,2.0572953063346944e-13,0.015617890220856764,5.329070518200751e-15,0.0
7.7,0.11282206704013667,1.9083519486873257e-13,0.01561789022085633,5.10702591327572e-15,0.0
7.72,0.1128220670401315,1.7701985710605323e-13,0.015617890220855976,5.10702591327572e-15,0.0
7.74,0.11282206704012666,1.6417249504296905e-13,0.015617890220855602,4.440892098500626e-15,0.0
7.76,0.11282206704012226,1.5217688220658943e-13,0.015617890220855251,4.6629367034256575e-15,0.0
7.78,0.11282206704011803,1.412221034557959e-13,0.015617890220854925,4.440892098500626e-15,0.0
7.8,0.11282206704011431,1.3094907103106124e-13,0.015617890220854717,4.440892098500626e-15,0.0
7.82,0.11282206704011073,1.2152605310955522e-13,0.015617890220854446,5.10702591327572e-15,0.0
7.84,0.11282206704010744,1.126494730829819e-13,0.015617890220854204,4.440892098500626e-15,0.0
7.86,0.1128220670401044,1.0447372134070321e-13,0.015617890220853957,4.884981308350689e-15,0.0
7.88,0.1128220670401015,9.683746859945329e-14,0.015617890220853746,3.9968028886505635e-15,0.0
7.9,0.11282206704009895,8.997316780501308e-14,0.015617890220853541,4.218847493575595e-15,0.0
7.92,0.11282206704009642,8.342979085362857e-14,0.015617890220853413,4.6629367034256575e-15,0.0
7.94,0.11282206704009426,7.742070873284489e-14,0.015617890220853211,4.884981308350689e-15,0.0
7.96,0.11282206704009215,7.186612416276716e-14,0.01561789022085308,5.329070518200751e-15,0.0
7.98,0.11282206704009014,6.668103569307249e-14,0.015617890220852913,4.884981308350689e-15,0.0
8.0,0.11282206704008835,6.164513344231182e-14,0.015617890220852795,4.440892098500626e-15,0.0
8.02,0.11282206704008672,5.740026509659657e-14,0.015617890220852628,4.884981308350689e-15,0.0
8.040000000000001,0.11282206704008496,5.30825383648903e-14,0.015617890220852531,3.9968028886505635e-15,0.0
8.06,0.1128220670400838,4.918634943784638e-14,0.015617890220852434,4.884981308350689e-15,0.0
8.08,0.11282206704008235,4.571343303894081e-14,0.01561789022085234,4.6629367034256575e-15,0.0
8.1,0.11282206704008108,4.2505929331859704e-14,0.015617890220852249,4.884981308350689e-15,0.0
8.120000000000001,0.11282206704008005,3.942332571504892e-14,0.015617890220852191,4.884981308350689e-15,0.0
8.14,0.11282206704007891,3.6344191545190085e-14,0.015617890220852079,3.9968028886505635e-15,0.0
8.16,0.11282206704007791,3.400058012914542e-14,0.015617890220852026,4.6629367034256575e-15,0.0
8.18,0.11282206704007693,3.148002691855112e-14,0.015617890220851938,3.9968028886505635e-15,0.0
8.2,0.11282206704007597,2.9178048865929895e-14,0.015617890220851888,3.9968028886505635e-15,0.0
8.22,0.11282206704007519,2.723515857283587e-14,0.015617890220851843,4.218847493575595e-15,0.0
8.24,0.11282206704007453,2.515522512513968e-14,0.015617890220851754,3.552713678800501e-15,0.0
8.26,0.11282206704007401,2.3472543353442177e-14,0.01561789022085176,5.773159728050814e-15,0.0
8.28,0.11282206704007344,2.1697921237517903e-14,0.015617890220851678,4.884981308350689e-15,0.0
8.3,0.11282206704007272,2.001003529539247e-14,0.01561789022085168,4.884981308350689e-15,0.0
8.32,0.11282206704007225,1.8663889878034464e-14,0.015617890220851588,5.329070518200751e-15,0.0
8.34,0.11282206704007175,1.7258763862493247e-14,0.015617890220851608,5.329070518200751e-15,0.0
8.36,0.11282206704007111,1.6053131046689373e-14,0.015617890220851523,3.9968028886505635e-15,0.0
8.38,0.11282206704007074,1.4909948276020657e-14,0.0156178902208515,4.218847493575595e-15,0.0
8.4,0.11282206704007038,1.37997252513955e-14,0.015617890220851463,4.440892098500626e-15,0.0
8.42,0.11282206704007,1.2861239850892048e-14,0.015617890220851438,4.6629367034256575e-15,0.0
8.44,0.11282206704006978,1.2021633688519273e-14,0.015617890220851409,5.10702591327572e-15,0.0
8.46,0.11282206704006921,1.087151202394665e-14,0.015617890220851367,2.886579864025407e-15,0.0
8.48,0.11282206704006895,1.017588791007995e-14,0.015617890220851338,3.552713678800501e-15,0.0
8.5,0.11282206704006868,9.671083378570698e-15,0.015617890220851343,3.552713678800501e-15,0.0
8.52,0.11282206704006861,8.798517470154366e-15,0.015617890220851357,5.329070518200751e-15,0.0
8.540000000000001,0.11282206704006836,8.156669784042947e-15,0.01561789022085132,5.329070518200751e-15,0.0
8.56,0.11282206704006814,7.570333249162786e-15,0.015617890220851324,5.329070518200751e-15,0.0
8.58,0.11282206704006788,7.030834248134e-15,0.015617890220851331,5.10702591327572e-15,0.0
8.6,0.11282206704006775,6.531233887052679e-15,0.015617890220851274,5.10702591327572e-15,0.0
8.620000000000001,0.1128220670400675,5.97091820431217e-15,0.01561789022085128,5.329070518200751e-15,0.0
8.64,0.11282206704006739,5.617034615212901e-15,0.015617890220851314,5.551115123125783e-15,0.0
8.66,0.11282206704006727,5.230191280070072e-15,0.015617890220851213,5.10702591327572e-15,0.0
8.68,0.11282206704006714,4.945696630009877e-15,0.015617890220851234,5.10702591327572e-15,0.0
8.700000000000001,0.11282206704006695,4.583139423530724e-15,0.01561789022085122,5.551115123125783e-15,0.0
8.72,0.11282206704006684,4.220582217051572e-15,0.015617890220851199,5.10702591327572e-15,0.0
8.74,0.1128220670400667,4.0314973581701e-15,0.01561789022085123,5.10702591327572e-15,0.0
8.76,0.1128220670400667,3.759145772441741e-15,0.015617890220851208,5.551115123125783e-15,0.0
8.78,0.11282206704006653,3.3965885659625883e-15,0.01561789022085118,4.884981308350689e-15,0.0
8.8,0.11282206704006649,3.131175874138137e-15,0.015617890220851185,5.329070518200751e-15,0.0
8.82,0.11282206704006636,3.0169215891419606e-15,0.015617890220851208,5.329070518200751e-15,0.0
8.84,0.11282206704006621,2.8908698681590807e-15,0.015617890220851192,5.10702591327572e-15,0.0
8.86,0.1128220670400662,2.5569095866070272e-15,0.015617890220851192,4.6629367034256575e-15,0.0
8.88,0.11282206704006616,2.880842060921134e-15,0.015617890220851161,5.551115123125783e-15,0.0
8.9,0.11282206704006606,2.7911082479720268e-15,0.015617890220851178,5.329070518200751e-15,0.0
8.92,0.11282206704006598,2.6303825470255513e-15,0.015617890220851171,4.884981308350689e-15,0.0
8.94,0.11282206704006606,2.680147770384167e-15,0.015617890220851152,5.10702591327572e-15,0.0
8.96,0.11282206704006592,2.617986331757903e-15,0.015617890220851149,5.10702591327572e-15,0.0
8.98,0.11282206704006593,2.659331088672445e-15,0.015617890220851157,5.329070518200751e-15,0.0
9.0,0.1128220670400659,2.7634144972310537e-15,0.015617890220851117,5.551115123125783e-15,0.0
9.02,0.1128220670400658,2.659331088672445e-15,0.015617890220851116,5.329070518200751e-15,0.0
9.040000000000001,0.11282206704006587,2.598615767013257e-15,0.015617890220851107,5.10702591327572e-15,0.0
9.06,0.11282206704006571,2.4893281880267178e-15,0.015617890220851123,4.884981308350689e-15,0.0
9.08,0.11282206704006573,2.633310236532793e-15,0.01561789022085113,5.10702591327572e-15,0.0
9.1,0.1128220670400657,2.9160701631170127e-15,0.015617890220851133,5.773159728050814e-15,0.0
9.120000000000001,0.11282206704006567,2.8171909249863347e-15,0.015617890220851137,5.551115123125783e-15,0.0
9.14,0.11282206704006571,2.801578413702544e-15,0.015617890220851138,5.329070518200751e-15,0.0
9.16,0.11282206704006562,2.6090241078691175e-15,0.015617890220851109,5.10702591327572e-15,0.0
9.18,0.11282206704006563,2.648922747816585e-15,0.015617890220851117,5.10702591327572e-15,0.0
9.200000000000001,0.11282206704006553,2.4025920142278774e-15,0.015617890220851138,4.6629367034256575e-15,0.0
9.22,0.11282206704006562,2.47718512369488e-15,0.015617890220851123,4.884981308350689e-15,0.0
9.24,0.11282206704006559,2.844946500601964e-15,0.015617890220851152,5.551115123125783e-15,0.0
9.26,0.11282206704006556,2.5205532105943003e-15,0.015617890220851149,4.884981308350689e-15,0.0
9.28,0.11282206704006555,2.8223950954142655e-15,0.015617890220851116,5.773159728050814e-15,0.0
9.3,0.1128220670400655,2.329733628236852e-15,0.015617890220851137,4.6629367034256575e-15,0.0
9.32,0.11282206704006556,2.501471252358556e-15,0.015617890220851093,4.884981308350689e-15,0.0
9.34,0.1128220670400655,2.6176977252490015e-15,0.015617890220851137,5.10702591327572e-15,0.0
9.36,0.1128220670400655,2.7217811338076103e-15,0.015617890220851137,5.329070518200751e-15,0.0
9.38,0.11282206704006545,2.8657631823136865e-15,0.015617890220851147,5.773159728050814e-15,0.0
9.4,0.11282206704006546,2.6732088764802597e-15,0.015617890220851104,5.10702591327572e-15,0.0
9.42,0.11282206704006545,2.598615767013257e-15,0.015617890220851114,5.10702591327572e-15,0.0
9.44,0.1128220670400655,2.7131075164277263e-15,0.015617890220851074,5.329070518200751e-15,0.0
9.46,0.11282206704006534,2.324529457808922e-15,0.015617890220851124,4.6629367034256575e-15,0.0
9.48,0.11282206704006557,2.7634144972310537e-15,0.015617890220851116,5.551115123125783e-15,0.0
9.5,0.11282206704006542,2.5604518505417673e-15,0.015617890220851088,5.10702591327572e-15,0.0
9.52,0.1128220670400654,2.706168622523819e-15,0.015617890220851107,5.329070518200751e-15,0.0
9.540000000000001,0.11282206704006553,2.7183116868556567e-15,0.015617890220851097,5.329070518200751e-15,0.0
9.56,0.11282206704006538,2.2776919239575473e-15,0.0156178902208511,4.440892098500626e-15,0.0
9.58,0.11282206704006545,2.6402491304367004e-15,0.015617890220851081,5.329070518200751e-15,0.0
9.6,0.11282206704006534,2.2482016248659412e-15,0.015617890220851095,4.440892098500626e-15,0.0
9.620000000000001,0.1128220670400652,2.3245294578089215e-15,0.0156178902208511,4.440892098500626e-15,0.0
9.64,0.11282206704006528,2.286365541337432e-15,0.015617890220851124,4.440892098500626e-15,0.0
9.66,0.11282206704006524,1.968911145233676e-15,0.015617890220851091,3.774758283725532e-15,0.0
9.68,0.11282206704006545,3.1676050671336498e-15,0.015617890220851145,6.217248937900877e-15,0.0
9.700000000000001,0.11282206704006548,2.7131075164277267e-15,0.015617890220851078,5.329070518200751e-15,0.0
9.72,0.11282206704006534,2.659331088672445e-15,0.015617890220851081,5.329070518200751e-15,0.0
9.74,0.11282206704006541,3.0097452308197595e-15,0.015617890220851102,5.995204332975845e-15,0.0
9.76,0.11282206704006544,2.964642420444363e-15,0.015617890220851152,5.773159728050814e-15,0.0
9.78,0.11282206704006521,2.3193252873809903e-15,0.015617890220851109,4.440892098500626e-15,0.0
9.8,0.1128220670400653,2.3089169465251302e-15,0.015617890220851107,4.440892098500626e-15,0.0
9.82,0.11282206704006537,2.518818487118324e-15,0.015617890220851107,4.884981308350689e-15,0.0
9.84,0.11282206704006537,2.55351295663786e-15,0.01561789022085109,4.884981308350689e-15,0.0
9.86,0.11282206704006544,2.7287200277115183e-15,0.015617890220851095,5.329070518200751e-15,0.0
9.88,0.11282206704006517,1.833602714107485e-15,0.015617890220851109,3.552713678800501e-15,0.0
9.9,0.11282206704006523,2.0539125955565392e-15,0.015617890220851091,3.9968028886505635e-15,0.0
9.92,0.11282206704006525,1.991462550421374e-15,0.015617890220851078,3.774758283725532e-15,0.0
9.94,0.1128220670400654,2.995867443011946e-15,0.015617890220851147,5.773159728050814e-15,0.0
9.96,0.11282206704006542,2.886579864025406e-15,0.015617890220851149,5.551115123125783e-15,0.0
9.98,0.11282206704006538,2.8917840344533374e-15,0.01561789022085115,5.773159728050814e-15,0.0
10.0,0.11282206704006534,2.851885394505871e-15,0.015617890220851145,5.551115123125783e-15,0.0
10.02,0.11282206704006538,2.898722928357245e-15,0.015617890220851131,5.773159728050814e-15,0.0
10.040000000000001,0.11282206704006537,2.9282132274488504e-15,0.015617890220851144,5.773159728050814e-15,0.0
10.06,0.1128220670400654,3.0097452308197603e-15,0.015617890220851081,5.995204332975845e-15,0.0
10.08,0.11282206704006537,2.75474087985117e-15,0.015617890220851081,5.329070518200751e-15,0.0
10.1,0.1128220670400654,2.8137214780343803e-15,0.015617890220851095,5.551115123125783e-15,0.0
10.120000000000001,0.11282206704006534,2.9681118673963173e-15,0.01561789022085111,5.773159728050814e-15,0.0
10.14,0.11282206704006537,2.7859659024187518e-15,0.015617890220851109,5.329070518200751e-15,0.0
10.16,0.11282206704006534,2.7235158572835863e-15,0.015617890220851105,5.329070518200751e-15,0.0
10.18,0.11282206704006545,2.994132719535969e-15,0.015617890220851095,5.773159728050814e-15,0.0
10.200000000000001,0.1128220670400654,2.7165769633796795e-15,0.015617890220851095,5.329070518200751e-15,0.0
10.22,0.1128220670400654,2.8380076066980568e-15,0.01561789022085111,5.551115123125783e-15,0.0
10.24,0.1128220670400654,2.9507646326365493e-15,0.015617890220851105,5.773159728050814e-15,0.0
10.26,0.11282206704006528,2.720046410331634e-15,0.015617890220851124,5.329070518200751e-15,0.0
10.28,0.11282206704006537,2.5032059758345326e-15,0.0156178902208511,4.884981308350689e-15,0.0
10.3,0.11282206704006534,2.9698465908722937e-15,0.01561789022085111,5.773159728050814e-15,0.0
10.32,0.11282206704006535,2.822395095414265e-15,0.01561789022085111,5.551115123125783e-15,0.0
10.34,0.11282206704006532,2.6454533008646316e-15,0.015617890220851091,5.10702591327572e-15,0.0
10.36,0.1128220670400654,2.709638069475772e-15,0.015617890220851088,5.329070518200751e-15,0.0
10.38,0.11282206704006532,2.6489227478165844e-15,0.015617890220851104,5.10702591327572e-15,0.0
10.4,0.11282206704006537,2.7512714328992164e-15,0.01561789022085112,5.329070518200751e-15,0.0
10.42,0.11282206704006537,2.815456201510358e-15,0.015617890220851088,5.551115123125783e-15,0.0
10.44,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
10.46,0.11282206704006542,2.5396351688300456e-15,0.015617890220851105,5.10702591327572e-15,0.0
10.48,0.11282206704006528,2.563921297493721e-15,0.015617890220851105,5.10702591327572e-15,0.0
10.5,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
10.52,0.1128220670400654,2.9559688030644793e-15,0.01561789022085111,5.773159728050814e-15,0.0
10.540000000000001,0.11282206704006535,2.8570895649338017e-15,0.015617890220851074,5.551115123125783e-15,0.0
10.56,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
10.58,0.11282206704006534,2.6124935548210715e-15,0.015617890220851088,5.10702591327572e-15,0.0
10.6,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
10.620000000000001,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
10.64,0.11282206704006534,2.4459601011272976e-15,0.015617890220851091,4.884981308350689e-15,0.0
10.66,0.11282206704006537,2.8588242884097785e-15,0.015617890220851074,5.773159728050814e-15,0.0
10.68,0.11282206704006537,2.489328188026718e-15,0.0156178902208511,4.884981308350689e-15,0.0
10.700000000000001,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
10.72,0.11282206704006531,2.3071822230491534e-15,0.015617890220851105,4.440892098500626e-15,0.0
10.74,0.11282206704006537,2.4043267377038546e-15,0.015617890220851078,4.884981308350689e-15,0.0
10.76,0.11282206704006534,2.6159630017730255e-15,0.015617890220851097,5.10702591327572e-15,0.0
10.78,0.11282206704006534,2.7061686225238187e-15,0.015617890220851104,5.329070518200751e-15,0.0
10.8,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
10.82,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
10.84,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
10.86,0.11282206704006538,2.735658921615425e-15,0.015617890220851095,5.329070518200751e-15,0.0
10.88,0.1128220670400652,2.267283583101686e-15,0.015617890220851095,4.440892098500626e-15,0.0
10.9,0.11282206704006542,2.716576963379679e-15,0.015617890220851091,5.329070518200751e-15,0.0
10.92,0.11282206704006534,2.567390744445675e-15,0.015617890220851116,5.10702591327572e-15,0.0
10.94,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
10.96,0.11282206704006544,2.659331088672445e-15,0.015617890220851095,5.329070518200751e-15,0.0
10.98,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
11.0,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
11.02,0.11282206704006525,2.220446049250313e-15,0.015617890220851093,4.440892098500626e-15,0.0
11.040000000000001,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
11.06,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
11.08,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
11.1,0.1128220670400654,3.1190328098062996e-15,0.015617890220851137,6.217248937900877e-15,0.0
11.120000000000001,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
11.14,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
11.16,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
11.18,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
11.200000000000001,0.1128220670400652,2.2308543901061735e-15,0.015617890220851102,4.440892098500626e-15,0.0
11.22,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
11.24,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
11.26,0.11282206704006528,2.47198095326695e-15,0.015617890220851117,4.884981308350689e-15,0.0
11.28,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
11.3,0.11282206704006517,1.7694179454963434e-15,0.01561789022085106,3.3306690738754696e-15,0.0
11.32,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
11.34,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
11.36,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
11.38,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
11.4,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
11.42,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
11.44,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
11.46,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
11.48,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
11.5,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
11.52,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
11.540000000000001,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
11.56,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
11.58,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
11.6,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
11.620000000000001,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
11.64,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
11.66,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
11.68,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
11.700000000000001,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
11.72,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
11.74,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
11.76,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
11.78,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
11.8,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
11.82,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
11.84,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
11.86,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
11.88,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
11.9,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
11.92,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
11.94,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
11.96,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
11.98,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
12.0,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
12.02,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
12.040000000000001,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
12.06,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
12.08,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
12.1,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
12.120000000000001,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
12.14,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
12.16,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
12.18,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
12.200000000000001,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
12.22,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
12.24,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
12.26,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
12.280000000000001,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
12.3,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
12.32,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
12.34,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
12.36,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
12.38,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
12.4,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
12.42,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
12.44,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
12.46,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
12.48,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
12.5,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
12.52,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
12.540000000000001,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
12.56,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
12.58,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
12.6,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
12.620000000000001,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
12.64,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
12.66,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
12.68,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
12.700000000000001,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
12.72,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
12.74,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
12.76,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
12.780000000000001,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
12.8,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
12.82,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
12.84,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
12.86,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
12.88,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
12.9,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
12.92,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
12.94,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
12.96,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
12.98,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
13.0,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
13.02,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
13.040000000000001,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
13.06,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
13.08,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
13.1,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
13.120000000000001,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
13.14,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
13.16,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
13.18,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
13.200000000000001,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
13.22,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
13.24,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
13.26,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
13.280000000000001,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
13.3,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
13.32,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
13.34,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
13.36,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
13.38,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
13.4,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
13.42,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
13.44,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
13.46,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
13.48,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
13.5,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
13.52,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
13.540000000000001,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
13.56,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
13.58,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
13.6,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
13.620000000000001,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
13.64,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
13.66,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
13.68,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
13.700000000000001,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
13.72,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
13.74,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
13.76,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
13.780000000000001,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
13.8,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
13.82,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
13.84,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
13.86,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
13.88,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
13.9,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
13.92,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
13.94,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
13.96,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
13.98,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
14.0,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
14.02,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
14.040000000000001,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
14.06,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
14.08,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
14.1,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
14.120000000000001,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
14.14,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
14.16,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
14.18,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
14.200000000000001,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
14.22,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
14.24,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
14.26,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
14.280000000000001,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
14.3,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
14.32,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
14.34,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
14.36,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
14.38,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
14.4,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
14.42,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
14.44,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
14.46,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
14.48,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
14.5,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
14.52,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
14.540000000000001,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
14.56,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
14.58,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
14.6,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
14.620000000000001,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
14.64,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
14.66,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
14.68,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
14.700000000000001,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
14.72,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
14.74,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
14.76,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
14.780000000000001,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
14.8,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
14.82,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
14.84,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
14.86,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
14.88,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
14.9,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
14.92,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
14.94,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
14.96,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
14.98,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
15.0,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
15.02,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
15.040000000000001,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
15.06,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
15.08,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
15.1,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
15.120000000000001,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
15.14,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
15.16,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
15.18,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
15.200000000000001,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
15.22,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
15.24,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
15.26,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
15.280000000000001,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
15.3,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
15.32,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
15.34,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
15.36,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
15.38,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
15.4,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
15.42,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
15.44,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
15.46,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
15.48,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
15.5,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
15.52,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
15.540000000000001,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
15.56,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
15.58,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
15.6,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
15.620000000000001,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
15.64,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
15.66,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
15.68,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
15.700000000000001,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
15.72,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
15.74,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
15.76,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
15.780000000000001,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
15.8,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
15.82,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
15.84,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
15.860000000000001,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
15.88,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
15.9,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
15.92,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
15.94,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
15.96,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
15.98,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
16.0,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
16.02,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
16.04,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
16.06,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
16.080000000000002,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
16.1,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
16.12,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
16.14,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
16.16,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
16.18,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
16.2,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
16.22,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
16.240000000000002,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
16.26,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
16.28,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
16.3,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
16.32,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
16.34,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
16.36,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
16.38,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
16.4,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
16.42,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
16.44,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
16.46,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
16.48,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
16.5,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
16.52,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
16.54,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
16.56,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
16.580000000000002,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
16.6,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
16.62,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
16.64,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
16.66,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
16.68,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
16.7,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
16.72,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
16.740000000000002,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
16.76,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
16.78,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
16.8,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
16.82,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
16.84,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
16.86,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
16.88,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
16.9,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
16.92,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
16.94,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
16.96,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
16.98,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
17.0,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
17.02,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
17.04,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
17.06,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
17.080000000000002,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
17.1,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
17.12,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
17.14,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
17.16,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
17.18,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
17.2,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
17.22,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
17.240000000000002,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
17.26,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
17.28,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
17.3,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
17.32,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
17.34,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
17.36,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
17.38,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
17.400000000000002,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
17.42,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
17.44,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
17.46,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
17.48,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
17.5,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
17.52,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
17.54,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
17.56,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
17.580000000000002,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
17.6,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
17.62,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
17.64,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
17.66,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
17.68,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
17.7,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
17.72,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
17.740000000000002,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
17.76,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
17.78,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
17.8,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
17.82,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
17.84,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
17.86,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
17.88,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
17.900000000000002,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
17.92,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
17.94,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
17.96,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
17.98,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
18.0,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
18.02,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
18.04,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
18.06,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
18.080000000000002,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
18.1,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
18.12,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
18.14,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
18.16,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
18.18,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
18.2,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
18.22,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
18.240000000000002,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
18.26,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
18.28,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
18.3,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
18.32,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
18.34,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
18.36,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
18.38,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
18.400000000000002,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
18.42,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
18.44,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
18.46,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
18.48,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
18.5,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
18.52,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
18.54,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
18.56,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
18.580000000000002,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0
18.6,0.11282206704006541,2.753006156375193e-15,0.015617890220851074,5.329070518200751e-15,0.0
18.62,0.11282206704006537,2.758210326803124e-15,0.015617890220851088,5.329070518200751e-15,0.0
18.64,0.11282206704006531,2.9698465908722934e-15,0.015617890220851157,5.773159728050814e-15,0.0
18.66,0.11282206704006534,2.7842311789427754e-15,0.015617890220851091,5.329070518200751e-15,0.0
18.68,0.11282206704006534,2.7044338990478427e-15,0.015617890220851105,5.329070518200751e-15,0.0
18.7,0.11282206704006545,2.940356291780688e-15,0.015617890220851152,5.773159728050814e-15,0.0
18.72,0.11282206704006537,2.71657696337968e-15,0.015617890220851081,5.329070518200751e-15,0.0
18.740000000000002,0.1128220670400654,2.8275992658421956e-15,0.01561789022085111,5.551115123125783e-15,0.0
18.76,0.11282206704006538,2.9542340795885025e-15,0.015617890220851131,5.773159728050814e-15,0.0
18.78,0.11282206704006528,2.709638069475773e-15,0.015617890220851124,5.329070518200751e-15,0.0
18.8,0.11282206704006531,2.4962670819306254e-15,0.015617890220851104,4.884981308350689e-15,0.0
18.82,0.11282206704006535,2.9472951856845953e-15,0.015617890220851107,5.773159728050814e-15,0.0
18.84,0.11282206704006535,2.815456201510358e-15,0.01561789022085111,5.551115123125783e-15,0.0
18.86,0.11282206704006532,2.6246366191529095e-15,0.015617890220851091,5.10702591327572e-15,0.0
18.88,0.1128220670400654,2.697495005143935e-15,0.015617890220851088,5.329070518200751e-15,0.0
18.900000000000002,0.1128220670400653,2.6489227478165844e-15,0.015617890220851107,5.10702591327572e-15,0.0
18.92,0.11282206704006537,2.7495367094232392e-15,0.015617890220851105,5.329070518200751e-15,0.0
18.94,0.11282206704006537,2.815456201510358e-15,0.015617890220851078,5.551115123125783e-15,0.0
18.96,0.11282206704006534,2.671474153004283e-15,0.015617890220851091,5.329070518200751e-15,0.0
18.98,0.11282206704006542,2.5292268279741843e-15,0.015617890220851102,5.10702591327572e-15,0.0
19.0,0.11282206704006528,2.5535129566378596e-15,0.015617890220851088,5.10702591327572e-15,0.0
19.02,0.11282206704006531,2.5812685322534894e-15,0.015617890220851088,5.10702591327572e-15,0.0
19.04,0.11282206704006537,2.950764632636549e-15,0.01561789022085111,5.773159728050814e-15,0.0
19.06,0.11282206704006535,2.8466812240779404e-15,0.015617890220851095,5.551115123125783e-15,0.0
19.080000000000002,0.1128220670400654,2.8067825841304743e-15,0.015617890220851091,5.551115123125783e-15,0.0
19.1,0.11282206704006531,2.609024107869118e-15,0.015617890220851088,5.10702591327572e-15,0.0
19.12,0.1128220670400654,2.633310236532793e-15,0.01561789022085111,5.10702591327572e-15,0.0
19.14,0.1128220670400653,2.3401419690927124e-15,0.015617890220851098,4.440892098500626e-15,0.0
19.16,0.11282206704006534,2.4251434194155763e-15,0.015617890220851105,4.884981308350689e-15,0.0
19.18,0.11282206704006537,2.858824288409778e-15,0.015617890220851102,5.773159728050814e-15,0.0
19.2,0.11282206704006537,2.4875934645507414e-15,0.0156178902208511,4.884981308350689e-15,0.0
19.22,0.11282206704006538,2.787700625894729e-15,0.015617890220851091,5.329070518200751e-15,0.0
19.240000000000002,0.11282206704006531,2.2967738821932926e-15,0.015617890220851105,4.440892098500626e-15,0.0
19.26,0.11282206704006537,2.3939183968479938e-15,0.015617890220851064,4.6629367034256575e-15,0.0
19.28,0.11282206704006534,2.6055546609171647e-15,0.015617890220851097,5.10702591327572e-15,0.0
19.3,0.11282206704006534,2.68882138776405e-15,0.015617890220851104,5.329070518200751e-15,0.0
19.32,0.11282206704006532,2.8605590118857545e-15,0.015617890220851117,5.551115123125783e-15,0.0
19.34,0.1128220670400653,2.610758831345095e-15,0.015617890220851088,5.10702591327572e-15,0.0
19.36,0.11282206704006531,2.4945323584546486e-15,0.015617890220851093,4.884981308350689e-15,0.0
19.38,0.11282206704006538,2.7356589216154248e-15,0.015617890220851095,5.329070518200751e-15,0.0
19.400000000000002,0.1128220670400652,2.2672835831016865e-15,0.015617890220851095,4.440892098500626e-15,0.0
19.42,0.11282206704006542,2.706168622523819e-15,0.015617890220851105,5.329070518200751e-15,0.0
19.44,0.11282206704006534,2.567390744445675e-15,0.015617890220851102,5.10702591327572e-15,0.0
19.46,0.1128220670400653,2.680147770384167e-15,0.015617890220851095,5.329070518200751e-15,0.0
19.48,0.11282206704006544,2.6593310886724445e-15,0.015617890220851095,5.329070518200751e-15,0.0
19.5,0.11282206704006528,2.216976602298359e-15,0.015617890220851095,4.440892098500626e-15,0.0
19.52,0.11282206704006535,2.5864727026814194e-15,0.015617890220851107,4.884981308350689e-15,0.0
19.54,0.11282206704006525,2.2204460492503127e-15,0.015617890220851093,4.440892098500626e-15,0.0
19.56,0.11282206704006517,2.3071822230491534e-15,0.015617890220851095,4.440892098500626e-15,0.0
19.580000000000002,0.11282206704006521,2.2360585605341043e-15,0.015617890220851095,4.440892098500626e-15,0.0
19.6,0.1128220670400652,1.9723805921856297e-15,0.015617890220851088,3.9968028886505635e-15,0.0
19.62,0.1128220670400654,3.119032809806299e-15,0.01561789022085115,6.217248937900877e-15,0.0
19.64,0.1128220670400654,2.6853519408120974e-15,0.015617890220851133,5.329070518200751e-15,0.0
19.66,0.11282206704006527,2.6628005356243993e-15,0.015617890220851105,5.329070518200751e-15,0.0
19.68,0.11282206704006537,2.9316826744008036e-15,0.015617890220851088,5.773159728050814e-15,0.0
19.7,0.1128220670400654,2.869232629265639e-15,0.015617890220851107,5.773159728050814e-15,0.0
19.72,0.1128220670400652,2.2308543901061735e-15,0.015617890220851088,4.440892098500626e-15,0.0
19.740000000000002,0.11282206704006525,2.2776919239575477e-15,0.015617890220851093,4.440892098500626e-15,0.0
19.76,0.11282206704006528,2.4060614611798314e-15,0.015617890220851124,4.884981308350689e-15,0.0
19.78,0.11282206704006528,2.465042059363043e-15,0.015617890220851138,4.884981308350689e-15,0.0
19.8,0.11282206704006541,2.704433899047842e-15,0.015617890220851093,5.329070518200751e-15,0.0
19.82,0.11282206704006517,1.769417945496343e-15,0.015617890220851074,3.3306690738754696e-15,0.0
19.84,0.1128220670400652,1.949829186997931e-15,0.015617890220851083,3.9968028886505635e-15,0.0
19.86,0.1128220670400652,1.9359513991901163e-15,0.015617890220851095,3.774758283725532e-15,0.0
19.88,0.11282206704006541,2.9334173978767804e-15,0.015617890220851137,5.773159728050814e-15,0.0
19.900000000000002,0.11282206704006544,2.888314587501384e-15,0.015617890220851149,5.551115123125783e-15,0.0
19.92,0.1128220670400654,2.8865798640254062e-15,0.015617890220851107,5.773159728050814e-15,0.0
19.94,0.11282206704006534,2.789435349370706e-15,0.015617890220851097,5.329070518200751e-15,0.0
19.96,0.1128220670400654,2.831068712794149e-15,0.0156178902208511,5.551115123125783e-15,0.0
19.98,0.11282206704006534,2.8588242884097785e-15,0.015617890220851147,5.551115123125783e-15,0.0
20.0,0.11282206704006537,3.00974523081976e-15,0.015617890220851081,5.995204332975845e-15,0.0


==> dynamics_k34/k3_zero_no_reset.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.875,0.0,0.0,0.0
0.02,0.05351120459361737,0.8455834727915936,8.606572648815606e-06,0.0,0.0
0.04,0.10106785479727531,0.8172714481061432,6.581168383369002e-05,2.220446049250313e-16,0.0
0.06,0.14291242071267324,0.7899781120690168,0.0002122154688512963,3.3306690738754696e-16,0.0
0.08,0.17928954061831384,0.7636274096248511,0.0004804320998073319,2.220446049250313e-16,0.0
0.1,0.21044498204219766,0.738152166043143,0.0008958987653432058,1.1102230246251565e-16,0.0
0.12,0.23662467827011618,0.7134932312840679,0.0014776645158470006,1.1102230246251565e-16,0.0
0.14,0.25807383829593483,0.6895986599376023,0.002239146154191808,0.0,0.0
0.16,0.2750361280395845,0.6664229358615598,0.0031888419437083333,2.220446049250313e-16,0.0
0.18,0.28847530172585034,0.643926247535758,0.004330997017515492,2.220446049250313e-16,0.0
0.2,0.29935673173702004,0.622073817555934,0.005666216970795522,0.0,0.0
0.22,0.3071514448418099,0.6008352876021498,0.007192028210206206,2.220446049250313e-16,0.0
0.24,0.3121215633148106,0.5801841585928802,0.008903385261725457,2.220446049250313e-16,0.0
0.26,0.3145139885636287,0.5600972845223761,0.010793126455269825,0.0,0.0
0.28,0.31456103868615115,0.5405544176133119,0.012852380273299102,0.0,0.0
0.3,0.31248107217272697,0.5215378018375068,0.015070925233013208,2.220446049250313e-16,0.0
0.32,0.3084790970396575,0.5030318115071821,0.01743750652510431,0.0,0.0
0.34,0.3027473648038089,0.4850226314669,0.019940112807292257,0.0,0.0
0.36,0.29546594882080957,0.4674979753783673,0.022566216591611427,0.0,0.0
0.38,0.2868033066118796,0.4504468386506303,0.025302981606801625,0.0,0.0
0.4,0.27691682589756283,0.4338592826974784,0.02813744039043775,0.0,0.0
0.42,0.26595335414110133,0.41772624737904507,0.030769021201346985,2.220446049250313e-16,0.0
0.44,0.25404971148055694,0.4020393886877242,0.03309176517556342,2.220446049250313e-16,0.0
0.46,0.2413331869975959,0.3867909389561015,0.03543548905687023,2.220446049250313e-16,0.0
0.48,0.22792201833266765,0.37197358708664774,0.03779425842447681,3.3306690738754696e-16,0.0
0.5,0.21392585471163822,0.3575803765223017,0.040162428714998734,0.0,0.0
0.52,0.19944620349826547,0.34360461888883326,0.04253464582031662,0.0,0.0
0.54,0.1845768604306908,0.33003982144080435,0.04490584542195417,0.0,0.0
0.56,0.1694043237387871,0.3168796266310608,0.04727125117109966,1.1102230246251565e-16,0.0
0.58,0.15400819237316227,0.3041177622979896,0.04962637181908518,0.0,0.0
0.6,0.13846154860623003,0.2917480011249557,0.05196699739859468,0.0,0.0
0.62,0.12283132529140653,0.2797641281725089,0.05428919455117278,1.1102230246251565e-16,0.0
0.64,0.10717865808846799,0.26815991541664586,0.05658930109180269,0.0,0.0
0.66,0.09155922298175295,0.25692910234629013,0.058863919896460226,2.220446049250313e-16,0.0
0.68,0.07602355943348177,0.2460653817810362,0.06110991219367557,0.0,0.0
0.7000000000000001,0.06061737952726881,0.23564149620190739,0.06332439033628336,2.220446049250313e-16,0.0
0.72,0.04538186346717732,0.226203752309026,0.06550471012473592,2.220446049250313e-16,0.0
0.74,0.030353941805634943,0.21693917112831645,0.06764846274863438,0.0,0.0
0.76,0.015566564779410874,0.20785889212903608,0.06975346640851425,1.1102230246251565e-16,0.0
0.78,0.0010489591368679219,0.1989729000710117,0.07181775767542589,3.3306690738754696e-16,0.0
0.8,0.0,0.19029007296458125,0.07383958264150754,0.0,0.0
0.8200000000000001,0.0,0.18181823137905953,0.07581738791056872,1.1102230246251565e-16,0.0
0.84,0.0,0.17356418868389475,0.07774981147372072,2.220446049250313e-16,0.0
0.86,0.0,0.16553380185275549,0.07963567351132171,0.0,0.0
0.88,0.0,0.15773202250111634,0.08147396715899563,0.0,0.0
0.9,0.0,0.15016294786265522,0.08326384927225923,0.0,0.0
0.92,0.0,0.14282987143906545,0.08500463122142089,2.220446049250313e-16,0.0
0.9400000000000001,0.0,0.13573533308167313,0.08669576974594863,4.440892098500626e-16,0.0
0.96,0.0,0.1288811682813984,0.08833685789554298,2.220446049250313e-16,0.0
0.98,0.0,0.12269522039803431,0.08992761608380591,0.0,0.0
1.0,0.0,0.11680318029498127,0.09146788327981145,0.0,0.0
1.02,0.0,0.11116406833966198,0.09295760836325664,0.0,0.0
1.04,0.0,0.10577115460253766,0.09439684167044188,2.220446049250313e-16,0.0
1.06,0.0,0.1006177614249615,0.0957857267613993,0.0,0.0
1.08,0.0,0.09569726975214736,0.09712449244343023,1.1102230246251565e-16,0.0
1.1,0.0,0.09100312433356675,0.09841344509357144,0.0,0.0
1.12,0.0,0.08652883759317134,0.09965296133258351,4.440892098500626e-16,0.0
1.1400000000000001,0.0,0.08226799195604625,0.10084348111649828,3.3306690738754696e-16,0.0
1.16,0.0,0.07821424040465244,0.10198550132908274,0.0,0.0
1.18,0.0,0.07436130503041087,0.10307956998019638,2.220446049250313e-16,0.0
1.2,0.0,0.07070297335021156,0.1041262811410019,0.0,0.0
1.22,0.0,0.06723309217922772,0.1051262707768677,2.220446049250313e-16,0.0
1.24,0.0,0.06394555889952774,0.10608021367104825,0.0,0.0
1.26,0.0,0.06083431004794399,0.10698882166375566,2.220446049250313e-16,0.0
1.28,0.0,0.057978555332474875,0.10785284345665193,1.1102230246251565e-16,0.0
1.3,0.0,0.0557051836607505,0.10867306624361381,4.440892098500626e-16,0.0
1.32,0.0,0.05352095216728962,0.10945031941271804,4.440892098500626e-16,0.0
1.34,0.0,0.05142236561570841,0.11018548050595604,0.0,0.0
1.36,0.0,0.049406065819802295,0.11087948350400909,1.1102230246251565e-16,0.0
1.3800000000000001,0.0,0.047468826269730716,0.11153332930626071,5.551115123125783e-16,0.0
1.4000000000000001,0.0,0.04560754696891346,0.1121480979910291,0.0,0.0
1.42,0.0,0.04381924947337558,0.11272496207395849,2.220446049250313e-16,0.0
1.44,0.0,0.04210107212560028,0.11326519956640752,2.220446049250313e-16,0.0
1.46,0.0,0.040450265475267005,0.1137702052375937,2.220446049250313e-16,0.0
1.48,0.0,0.038864187879544404,0.11424149820430247,2.220446049250313e-16,0.0
1.5,0.0,0.03734030127589795,0.11468072392654972,0.0,0.0
1.52,0.0,0.03587616712064881,0.11508964897521994,0.0,0.0
1.54,0.0,0.034469442486783124,0.11547014759449238,0.0,0.0
1.56,0.0,0.03311787631476967,0.11582418004487607,3.3306690738754696e-16,0.0
1.58,0.0,0.031819305810383613,0.1161537638137884,2.220446049250313e-16,0.0
1.6,0.0,0.030571652983774695,0.11646093978432376,0.0,0.0
1.62,0.0,0.029372921324240346,0.11674773612960272,4.440892098500626e-16,0.0
1.6400000000000001,0.0,0.028221192605382233,0.11701613290443873,2.220446049250313e-16,0.0
1.6600000000000001,0.0,0.027114623815534776,0.11726803002325281,1.1102230246251565e-16,0.0
1.68,0.0,0.026051444208553914,0.11750522065352816,2.220446049250313e-16,0.0
1.7,0.0,0.025029952470244414,0.11772937120248649,4.440892098500626e-16,0.0
1.72,0.0,0.024048513995895686,0.11794200822338764,2.220446049250313e-16,0.0
1.74,0.0,0.023105558274563297,0.1181445118627288,0.0,0.0
1.76,0.0,0.022199576375919003,0.11833811498577841,0.0,0.0
1.78,0.0,0.021508862735326033,0.11852390686413812,2.220446049250313e-16,0.0
1.8,0.0,0.02085482131444886,0.11870284024901735,4.440892098500626e-16,0.0
1.82,0.0,0.020223565135674283,0.11887574073086653,4.440892098500626e-16,0.0
1.84,0.0,0.019613021480345418,0.11904331744230012,4.440892098500626e-16,0.0
1.86,0.0,0.019021385079803062,0.1192061743496351,3.3306690738754696e-16,0.0
1.8800000000000001,0.0,0.018447092039959014,0.11936482156601769,2.220446049250313e-16,0.0
1.9000000000000001,0.0,0.017888794521234992,0.11951968628675626,2.220446049250313e-16,0.0
1.92,0.0,0.017345336640803136,0.11967112308638564,2.220446049250313e-16,0.0
1.94,0.0,0.016869342741666293,0.11981942342550744,2.220446049250313e-16,0.0
1.96,0.0,0.016523848400358428,0.11996482429602386,0.0,0.0
1.98,0.0,0.016174975767783054,0.12010751599030256,1.1102230246251565e-16,0.0
2.0,0.0,0.01582261067938799,0.12024764901791826,1.1102230246251565e-16,0.0
2.02,0.0,0.015466800006249093,0.12038534021741834,4.440892098500626e-16,0.0
2.04,0.0,0.015107723106150467,0.12052067812393304,0.0,0.0
2.06,0.0,0.014745666801923194,0.12065372765949688,6.661338147750939e-16,0.0
2.08,0.0,0.014381003566825217,0.12078453421407113,4.440892098500626e-16,0.0
2.1,0.0,0.014014172598207421,0.12091312718321466,4.440892098500626e-16,0.0
2.12,0.0,0.013645663473086999,0.12103952302442081,2.220446049250313e-16,0.0
2.14,0.0,0.013276002098198972,0.1211637278892048,4.440892098500626e-16,0.0
2.16,0.0,0.012905738689513264,0.1212857398826858,4.440892098500626e-16,0.0
2.18,0.0,0.012535437540019212,0.12140555099703812,1.1102230246251565e-16,0.0
2.2,0.0,0.012165668358346628,0.12152314876003802,0.0,0.0
2.22,0.0,0.011796998983666894,0.1216385176351344,2.220446049250313e-16,0.0
2.24,0.0,0.011429989303745218,0.12175164020508429,6.661338147750939e-16,0.0
2.2600000000000002,0.0,0.011065186222743863,0.12186249816725278,6.661338147750939e-16,0.0
2.2800000000000002,0.0,0.010703119543299125,0.12197107316516327,6.661338147750939e-16,0.0
2.3000000000000003,0.0,0.010344298643500123,0.12207734747777954,6.661338147750939e-16,0.0
2.32,0.0,0.009989209843800348,0.12218130458527225,4.440892098500626e-16,0.0
2.34,0.0,0.00963831437165393,0.1222829296276369,4.440892098500626e-16,0.0
2.36,0.0,0.009292046842977016,0.1223822097704448,6.661338147750939e-16,0.0
2.38,0.0,0.008950814189483153,0.12247913449019254,4.440892098500626e-16,0.0
2.4,0.0,0.008614994969706032,0.12257369579013744,6.661338147750939e-16,0.0
2.42,0.0,0.008284939009212532,0.12266588835612979,2.220446049250313e-16,0.0
2.44,0.0,0.007960967322257092,0.12275570966076059,0.0,0.0
2.46,0.0,0.007643372273047309,0.1228431600230968,0.0,0.0
2.48,0.0,0.007332417939975227,0.1229282426303797,4.440892098500626e-16,0.0
2.5,0.0,0.007028340650715726,0.12301096352726247,0.0,0.0
2.52,0.0,0.006731349660074727,0.12309133157748409,0.0,0.0
2.54,0.0,0.006441627945966236,0.12316935840226668,4.440892098500626e-16,0.0
2.56,0.0,0.006159333101948632,0.1232450582992067,4.440892098500626e-16,0.0
2.58,0.0,0.005884598307436952,0.12331844814496687,4.440892098500626e-16,0.0
2.6,0.0,0.005617533359046268,0.12338954728467366,5.551115123125783e-16,0.0
2.62,0.0,0.005358225748568484,0.12345837741058201,1.1102230246251565e-16,0.0
2.64,0.0,0.0051067417748663375,0.12352496243225498,4.440892098500626e-16,0.0
2.66,0.0,0.0048631276785064455,0.12358932834025096,0.0,0.0
2.68,0.0,0.004627410789276549,0.12365150306507451,2.220446049250313e-16,0.0
2.7,0.0,0.004399600677852868,0.12371151633296244,0.0,0.0
2.72,0.0,0.004179690303808444,0.12376939951990507,4.440892098500626e-16,0.0
2.74,0.0,0.003967657152902571,0.12382518550517736,7.771561172376096e-16,0.0
2.7600000000000002,0.0,0.0037634643571490423,0.12387890852555238,6.661338147750939e-16,0.0
2.7800000000000002,0.0,0.003567061791545604,0.12393060403129211,6.661338147750939e-16,0.0
2.8000000000000003,0.0,0.0033783871415316406,0.12398030854497875,4.440892098500626e-16,0.0
2.82,0.0,0.003197366935239013,0.12402805952423682,0.0,0.0
2.84,0.0,0.003023917534378322,0.1240738952294251,4.440892098500626e-16,0.0
2.86,0.0,0.002857946077164181,0.12411785459744591,4.440892098500626e-16,0.0
2.88,0.0,0.0026993513660100756,0.12415997712292197,6.661338147750939e-16,0.0
2.9,0.0,0.0025480246918065455,0.12420030274814234,6.661338147750939e-16,0.0
2.92,0.0,0.0024038505854540792,0.12423887176336948,2.220446049250313e-16,0.0
2.94,0.0,0.002266707485970224,0.12427572471933049,0.0,0.0
2.96,0.0,0.002136468312999795,0.12431090235397767,0.0,0.0
2.98,0.0,0.002013000930035059,0.1243444455358883,0.0,0.0
3.0,0.0,0.0018961684832875234,0.12437639522693605,2.220446049250313e-16,0.0
3.02,0.0,0.001792376186699906,0.12440679246708854,4.440892098500626e-16,0.0
3.04,0.0,0.001716132489691491,0.12443567838427934,4.440892098500626e-16,0.0
3.06,0.0,0.0016488419722817808,0.12446309423220078,4.440892098500626e-16,0.0
3.08,0.0,0.0015841899537994632,0.12448908145843575,4.440892098500626e-16,0.0
3.1,0.0,0.0015220729772219411,0.1245136818044675,2.220446049250313e-16,0.0
3.12,0.0,0.0014623916421339783,0.12453693743762193,4.440892098500626e-16,0.0
3.14,0.0,0.0014050504456669319,0.12455889111277466,2.220446049250313e-16,0.0
3.16,0.0,0.001349957629673014,0.12457958635861775,0.0,0.0
3.18,0.0,0.0012970250338928332,0.12459906767946456,2.220446049250313e-16,0.0
3.2,0.0,0.0012461679548803057,0.12461738075918158,4.440892098500626e-16,0.0
3.22,0.0,0.001197305010459178,0.12463457264934315,0.0,0.0
3.24,0.0,0.0011503580094934726,0.12465069191981511,5.551115123125783e-16,0.0
3.2600000000000002,0.0,0.0011052518267656575,0.12466578874762899,4.440892098500626e-16,0.0
3.2800000000000002,0.0,0.0010619142827602499,0.12467991492021845,6.661338147750939e-16,0.0
3.3000000000000003,0.0,0.0010202760281610016,0.12469312373267308,3.3306690738754696e-16,0.0
3.3200000000000003,0.0,0.0009802704328774614,0.12470546976595309,6.661338147750939e-16,0.0
3.34,0.0,0.0009418334794215402,0.12471700854357849,8.881784197001252e-16,0.0
3.36,0.0,0.0009049036604684355,0.12472779607686788,4.440892098500626e-16,0.0
3.38,0.0,0.0008694218804283364,0.12473788832139418,8.881784197001252e-16,0.0
3.4,0.0,0.000835331360883422,0.12474734057768445,8.881784197001252e-16,0.0
3.42,0.0,0.0008025775497297882,0.12475620687545287,1.1102230246251565e-16,0.0
3.44,0.0,0.0007711080338811752,0.12476453938171345,2.220446049250313e-16,0.0
3.46,0.0,0.000740872455398521,0.12477238786904658,0.0,0.0
3.48,0.0,0.000711822430905687,0.12477979927217563,0.0,0.0
3.5,0.0,0.000683911474165827,0.12478681735056688,4.440892098500626e-16,0.0
3.52,0.0,0.0006570949216935448,0.12479348246391829,4.440892098500626e-16,0.0
3.54,0.0,0.0006313298612837734,0.12479983145773542,4.440892098500626e-16,0.0
3.56,0.0,0.000606575063343051,0.1248058976487371,4.440892098500626e-16,0.0
3.58,0.0,0.0005827909149130409,0.12481171089502324,6.661338147750939e-16,0.0
3.6,0.0,0.0005599393562824641,0.12481729773362149,2.220446049250313e-16,0.0
3.62,0.0,0.0005379838200818693,0.12482268156781953,6.661338147750939e-16,0.0
3.64,0.0,0.0005213936534045166,0.12482788288793473,6.661338147750939e-16,0.0
3.66,0.0,0.0005105995607682364,0.12483291951133466,8.881784197001252e-16,0.0
3.68,0.0,0.0005004526726535174,0.12483780683007875,7.771561172376096e-16,0.0
3.7,0.0,0.0004903681142736672,0.12484255805714647,2.220446049250313e-16,0.0
3.72,0.0,0.0004803090274303302,0.12484718446460807,8.881784197001252e-16,0.0
3.74,0.0,0.00047024745699119296,0.12485169560917485,1.1102230246251565e-16,0.0
3.7600000000000002,0.0,0.00046016316439442253,0.12485609954224507,4.440892098500626e-16,0.0
3.7800000000000002,0.0,0.0004500425400224611,0.12486040300291319,4.440892098500626e-16,0.0
3.8000000000000003,0.0,0.0004398776172651948,0.12486461159338662,4.440892098500626e-16,0.0
3.8200000000000003,0.0,0.0004296651870603776,0.12486872993698381,4.440892098500626e-16,0.0
3.84,0.0,0.0004194060089506655,0.12487276181938103,2.220446049250313e-16,0.0
3.86,0.0,0.00040910411294631265,0.124876710314074,5.551115123125783e-16,0.0
3.88,0.0,0.00039876618547976376,0.1248805778932138,0.0,0.0
3.9,0.0,0.00038840103228686494,0.12488436652504942,0.0,0.0
3.92,0.0,0.00037801911097993434,0.12488807775922799,0.0,0.0
3.94,0.0,0.00036763212627697304,0.1248917128011668,0.0,0.0
3.96,0.0,0.0003572526812058355,0.1248952725766539,0.0,0.0
3.98,0.0,0.0003468939780669945,0.12489875778774923,4.440892098500626e-16,0.0
4.0,0.0,0.00033656956343788944,0.12490216896097758,4.440892098500626e-16,0.0
4.0200000000000005,0.0,0.00032629311202517545,0.12490550648870802,8.881784197001252e-16,0.0
4.04,0.0,0.00031607824468026495,0.12490877066453072,4.440892098500626e-16,0.0
4.0600000000000005,0.0,0.00030593837637860706,0.12491196171335654,4.440892098500626e-16,0.0
4.08,0.0,0.00029588659042063944,0.12491507981688606,4.440892098500626e-16,0.0
4.1,0.0,0.0002859355355277918,0.12491812513502142,4.440892098500626e-16,0.0
4.12,0.0,0.00027609734288766964,0.12492109782373283,2.220446049250313e-16,0.0
4.14,0.0,0.00026638356054695784,0.12492399804982694,4.440892098500626e-16,0.0
4.16,0.0,0.0002568051028551846,0.1249268260030153,4.440892098500626e-16,0.0
4.18,0.0,0.00024737221293758156,0.12492958190563366,6.661338147750939e-16,0.0
4.2,0.0,0.00023809443641926629,0.12493226602031815,4.440892098500626e-16,0.0
4.22,0.0,0.0002289806048342942,0.1249348786559126,4.440892098500626e-16,0.0
4.24,0.0,0.00022003882734809095,0.12493742017184234,2.220446049250313e-16,0.0
4.26,0.0,0.00021127648958501938,0.1249398909811668,4.440892098500626e-16,0.0
4.28,0.0,0.00020270025850302795,0.1249422915524941,4.440892098500626e-16,0.0
4.3,0.0,0.00019431609238581955,0.12494462241092033,4.440892098500626e-16,0.0
4.32,0.0,0.00018612925513703617,0.12494688413813537,4.440892098500626e-16,0.0
4.34,0.0,0.00017814433416415894,0.12494907737182134,4.440892098500626e-16,0.0
4.36,0.0,0.00017036526122259015,0.12495120280445393,6.661338147750939e-16,0.0
4.38,0.0,0.00016279533567379364,0.12495326118160226,4.440892098500626e-16,0.0
4.4,0.0,0.00015543724967484508,0.12495525329981302,4.440892098500626e-16,0.0
4.42,0.0,0.0001482931148793331,0.12495718000415525,6.661338147750939e-16,0.0
4.44,0.0,0.0001413644902782549,0.12495904218548837,6.661338147750939e-16,0.0
4.46,0.0,0.0001346524108579133,0.1249608407775151,4.440892098500626e-16,0.0
4.48,0.0,0.0001281574167890989,0.12496257675366913,4.440892098500626e-16,0.0
4.5,0.0,0.00012187958289411533,0.12496425112388182,6.661338147750939e-16,0.0
4.5200000000000005,0.0,0.00011581854816898816,0.12496586493127082,4.440892098500626e-16,0.0
4.54,0.0,0.00010997354515878007,0.12496741924878756,4.440892098500626e-16,0.0
4.5600000000000005,0.0,0.00010434342900280168,0.12496891517585383,2.220446049250313e-16,0.0
4.58,0.0,9.89267059799592e-05,0.12497035383502282,6.661338147750939e-16,0.0
4.6000000000000005,0.0,9.372156139232177e-05,0.12497173636869052,6.661338147750939e-16,0.0
4.62,0.0,8.872588662854226e-05,0.12497306393588892,2.220446049250313e-16,0.0
4.64,0.0,8.393730524623578e-05,0.12497433770918952,4.440892098500626e-16,0.0
4.66,0.0,7.93531979040452e-05,0.1249755588717452,2.220446049250313e-16,0.0
4.68,0.0,7.49707259619967e-05,0.12497672861450687,4.440892098500626e-16,0.0
4.7,0.0,7.07868535461983e-05,0.12497784813364679,2.220446049250313e-16,0.0
4.72,0.0,6.679836784941322e-05,0.12497891862823093,8.881784197001252e-16,0.0
4.74,0.0,6.300189740729198e-05,0.12497994129818361,4.440892098500626e-16,0.0
4.76,0.0,5.939392805133514e-05,0.12498091734259785,4.440892098500626e-16,0.0
4.78,0.0,5.5970816203775365e-05,0.12498184795844615,4.440892098500626e-16,0.0
4.8,0.0,5.2728799139200994e-05,0.12498273433975757,2.220446049250313e-16,0.0
4.82,0.0,4.9664001809156006e-05,0.12498357767732994,4.440892098500626e-16,0.0
4.84,0.0,4.6891127830982204e-05,0.12498437915904764,4.440892098500626e-16,0.0
4.86,0.0,4.505250040993945e-05,0.1249851399708752,4.440892098500626e-16,0.0
4.88,0.0,4.3285966601247505e-05,0.12498586129858806,4.440892098500626e-16,0.0
4.9,0.0,4.158869957397032e-05,0.12498654433027996,6.661338147750939e-16,0.0
4.92,0.0,3.995798333877863e-05,0.12498719025965718,4.440892098500626e-16,0.0
4.94,0.0,3.839120840171127e-05,0.12498780029007775,4.440892098500626e-16,0.0
4.96,0.0,3.6885867588723475e-05,0.12498837563922513,2.220446049250313e-16,0.0
4.98,0.0,3.543955203328536e-05,0.12498891754421927,2.220446049250313e-16,0.0
5.0,0.0,3.4049947321763974e-05,0.12498942726686434,4.440892098500626e-16,0.0
5.0200000000000005,0.0,3.2714829790371485e-05,0.12498990609862358,4.440892098500626e-16,0.0
5.04,0.0,3.143206296624123e-05,0.12499035536481315,6.661338147750939e-16,0.0
5.0600000000000005,0.0,3.0199594148801193e-05,0.12499077642743467,4.440892098500626e-16,0.0
5.08,0.0,2.9015451124936316e-05,0.1249911706860543,2.220446049250313e-16,0.0
5.1000000000000005,0.0,2.787773901287427e-05,0.12499153957619069,6.661338147750939e-16,0.0
5.12,0.0,2.6784637231276616e-05,0.1249918845648233,0.0,0.0
5.14,0.0,2.5734396583217137e-05,0.12499220714286291,4.440892098500626e-16,0.0
5.16,0.0,2.472533646003667e-05,0.1249925088147156,6.661338147750939e-16,0.0
5.18,0.0,2.375584215029425e-05,0.12499279108538612,4.440892098500626e-16,0.0
5.2,0.0,2.2824362256125556e-05,0.12499305544584252,8.881784197001252e-16,0.0
5.22,0.0,2.1929406211214357e-05,0.1249933033575629,4.440892098500626e-16,0.0
5.24,0.0,2.106954189454862e-05,0.12499353623726629,4.440892098500626e-16,0.0
5.26,0.0,2.024339333994707e-05,0.12499375544277931,8.881784197001252e-16,0.0
5.28,0.0,1.9449638533661214e-05,0.12499396226083725,6.661338147750939e-16,0.0
5.3,0.0,1.8687007298595623e-05,0.12499415789738022,0.0,0.0
5.32,0.0,1.7954279261850337e-05,0.12499434347063705,2.220446049250313e-16,0.0
5.34,0.0,1.72502819022341e-05,0.12499452000704166,4.440892098500626e-16,0.0
5.36,0.0,1.6573888674126236e-05,0.12499468843980716,4.440892098500626e-16,0.0
5.38,0.0,1.5924017203933216e-05,0.1249948496098376,1.1102230246251565e-16,0.0
5.4,0.0,1.5299627558404416e-05,0.124995004268565,0.0,0.0
5.42,0.0,1.469972058090047e-05,0.12499515308227065,6.661338147750939e-16,0.0
5.44,0.0,1.4123336292672093e-05,0.12499529663746119,4.440892098500626e-16,0.0
5.46,0.0,1.3822017537206202e-05,0.12499543544691527,2.220446049250313e-16,0.0
5.48,0.0,1.3546706886107002e-05,0.12499556995607007,4.440892098500626e-16,0.0
5.5,0.0,1.3274001579396324e-05,0.12499570054948682,4.440892098500626e-16,0.0
5.5200000000000005,0.0,1.3002748916921513e-05,0.12499582755719399,6.661338147750939e-16,0.0
5.54,0.0,1.273205344000924e-05,0.12499595126076447,4.440892098500626e-16,0.0
5.5600000000000005,0.0,1.2461244030863496e-05,0.12499607189903049,6.661338147750939e-16,0.0
5.58,0.0,1.2189843489094609e-05,0.1249961896733761,0.0,0.0
5.6000000000000005,0.0,1.1917540748967188e-05,0.12499630475258511,8.881784197001252e-16,0.0
5.62,0.0,1.164416577339175e-05,0.12499641727722947,2.220446049250313e-16,0.0
5.64,0.0,1.1369667061226405e-05,0.12499652736361844,0.0,0.0
5.66,0.0,1.1094091649738912e-05,0.12499663510731915,2.220446049250313e-16,0.0
5.68,0.0,1.0817567449802562e-05,0.12499674058628289,4.440892098500626e-16,0.0
5.7,0.0,1.0540287732918948e-05,0.12499684386360256,6.661338147750939e-16,0.0
5.72,0.0,1.0262497581195167e-05,0.12499694498993688,0.0,0.0
5.74,0.0,9.984482110930777e-06,0.12499704400563026,4.440892098500626e-16,0.0
5.76,0.0,9.706556288504015e-06,0.12499714094256022,4.440892098500626e-16,0.0
5.78,0.0,9.429056165979491e-06,0.12499723582574264,8.881784197001252e-16,0.0
5.8,0.0,9.15233137852982e-06,0.12499732867471836,8.881784197001252e-16,0.0
5.82,0.0,8.876738756679089e-06,0.12499741950474962,8.881784197001252e-16,0.0
5.84,0.0,8.602636921917341e-06,0.12499750832784558,0.0,0.0
5.86,0.0,8.330381746800298e-06,0.12499759515363959,6.661338147750939e-16,0.0
5.88,0.0,8.060322570951335e-06,0.1249976799901328,0.0,0.0
5.9,0.0,7.79279908273966e-06,0.12499776284432558,0.0,0.0
5.92,0.0,7.52813877598183e-06,0.12499784372274478,2.220446049250313e-16,0.0
5.94,0.0,7.266654912759809e-06,0.12499792263188399,2.220446049250313e-16,0.0
5.96,0.0,7.008644923007318e-06,0.12499799957856737,8.881784197001252e-16,0.0
5.98,0.0,6.754389183702386e-06,0.124998074570244,4.440892098500626e-16,0.0
6.0,0.0,6.504150127042893e-06,0.12499814761522615,4.440892098500626e-16,0.0
6.0200000000000005,0.0,6.25817163207981e-06,0.12499821872287427,4.440892098500626e-16,0.0
6.04,0.0,6.016678659049845e-06,0.12499828790373956,6.661338147750939e-16,0.0
6.0600000000000005,0.0,5.779877094368855e-06,0.12499835516966785,8.881784197001252e-16,0.0
6.08,0.0,5.547953772781615e-06,0.12499842053386989,8.881784197001252e-16,0.0
6.1000000000000005,0.0,5.3210766515007115e-06,0.12499848401096468,1.1102230246251565e-16,0.0
6.12,0.0,5.099395112930146e-06,0.12499854561699723,0.0,0.0
6.140000000000001,0.0,4.883040373967303e-06,0.12499860536943644,2.220446049250313e-16,0.0
6.16,0.0,4.672125985183957e-06,0.1249986632871544,2.220446049250313e-16,0.0
6.18,0.0,4.4667484033936224e-06,0.12499871939039317,2.220446049250313e-16,0.0
6.2,0.0,4.2669876235183635e-06,0.12499877370071623,2.220446049250313e-16,0.0
6.22,0.0,4.072907858179156e-06,0.12499882624095215,4.440892098500626e-16,0.0
6.24,0.0,3.884558253397167e-06,0.12499887703512806,0.0,0.0
6.26,0.0,3.7019736325885383e-06,0.1249989261083982,2.220446049250313e-16,0.0
6.28,0.0,3.5251752583885386e-06,0.12499897348696558,2.220446049250313e-16,0.0
6.3,0.0,3.3541716070816396e-06,0.12499901919800085,2.220446049250313e-16,0.0
6.32,0.0,3.1889591483098065e-06,0.12499906326955809,8.881784197001252e-16,0.0
6.34,0.0,3.029523124372665e-06,0.1249991057304881,8.881784197001252e-16,0.0
6.36,0.0,2.875838323788701e-06,0.12499914661035239,1.1102230246251565e-15,0.0
6.38,0.0,2.7278698450987424e-06,0.12499918593933564,1.1102230246251565e-15,0.0
6.4,0.0,2.585573845666638e-06,0.12499922374816007,1.1102230246251565e-15,0.0
6.42,0.0,2.448898271702742e-06,0.12499926006800109,0.0,0.0
6.44,0.0,2.317783565304813e-06,0.12499929493040507,0.0,0.0
6.46,0.0,2.1921633437559524e-06,0.12499932836721064,4.440892098500626e-16,0.0
6.48,0.0,2.0719650472645654e-06,0.12499936041047359,2.220446049250313e-16,0.0
6.5,0.0,1.957110549274636e-06,0.124999391092397,4.440892098500626e-16,0.0
6.5200000000000005,0.0,1.8475167243041575e-06,0.12499942044526743,0.0,0.0
6.54,0.0,1.7430959670703755e-06,0.1249994485013973,4.440892098500626e-16,0.0
6.5600000000000005,0.0,1.6437566552035323e-06,0.12499947529307591,1.1102230246251565e-15,0.0
6.58,0.0,1.5494035473189788e-06,0.12499950085253,1.1102230246251565e-15,0.0
6.6000000000000005,0.0,1.459938107905286e-06,0.12499952521189599,0.0,0.0
6.62,0.0,1.3752587479543526e-06,0.12499954840320464,2.220446049250313e-16,0.0
6.640000000000001,0.0,1.2952609708262948e-06,0.12499957045838025,2.220446049250313e-16,0.0
6.66,0.0,1.2310020166758642e-06,0.12499959140925745,2.220446049250313e-16,0.0
6.68,0.0,1.1827337372954936e-06,0.12499961128761557,0.0,0.0
6.7,0.0,1.1363580839918175e-06,0.12499963012523378,4.440892098500626e-16,0.0
6.72,0.0,1.0918008462312834e-06,0.12499964795396601,4.440892098500626e-16,0.0
6.74,0.0,1.0489907228614093e-06,0.12499966480583712,3.3306690738754696e-16,0.0
6.76,0.0,1.0078592082990445e-06,0.12499968071315758,2.220446049250313e-16,0.0
6.78,0.0,9.683404834232023e-07,0.12499969570865292,2.220446049250313e-16,0.0
6.8,0.0,9.303713101455056e-07,0.12499970982560209,5.551115123125783e-16,0.0
6.82,0.0,8.938909289990526e-07,0.12499972309797645,4.440892098500626e-16,0.0
6.84,0.0,8.588409641796522e-07,0.124999735560565,6.661338147750939e-16,0.0
6.86,0.0,8.251653283511408e-07,0.12499974724907488,8.881784197001252e-16,0.0
6.88,0.0,7.928101329462978e-07,0.12499975820018921,8.881784197001252e-16,0.0
6.9,0.0,7.617236029086593e-07,0.12499976845156752,1.3322676295501878e-15,0.0
6.92,0.0,7.31855993529873e-07,0.12499977804177598,2.220446049250313e-16,0.0
6.94,0.0,7.031595094658672e-07,0.12499978701013983,4.440892098500626e-16,0.0
6.96,0.0,6.755882308376314e-07,0.12499979539651414,0.0,0.0
6.98,0.0,6.490980373960453e-07,0.12499980324098288,0.0,0.0
7.0,0.0,6.236465391745715e-07,0.1249998105834982,4.440892098500626e-16,0.0
7.0200000000000005,0.0,5.991930084603414e-07,0.124999817463482,8.881784197001252e-16,0.0
7.04,0.0,5.75698314582429e-07,0.12499982391941653,8.881784197001252e-16,0.0
7.0600000000000005,0.0,5.531248608928174e-07,0.12499982998844868,6.661338147750939e-16,0.0
7.08,0.0,5.31436524738027e-07,0.12499983570603278,8.881784197001252e-16,0.0
7.1000000000000005,0.0,5.105986008238638e-07,0.12499984110562964,2.220446049250313e-16,0.0
7.12,0.0,4.905777433727998e-07,0.12499984621847805,2.220446049250313e-16,0.0
7.140000000000001,0.0,4.7134191470676884e-07,0.1249998510734382,4.440892098500626e-16,0.0
7.16,0.0,4.5286033392016877e-07,0.12499985569690963,2.220446049250313e-16,0.0
7.18,0.0,4.3510342624675246e-07,0.12499986011281858,4.440892098500626e-16,0.0
7.2,0.0,4.1804277685353325e-07,0.12499986434266096,4.440892098500626e-16,0.0
7.22,0.0,4.01651085162047e-07,0.12499986840559378,2.220446049250313e-16,0.0
7.24,0.0,3.8590212100148014e-07,0.12499987231856176,2.220446049250313e-16,0.0
7.26,0.0,3.725872302982976e-07,0.12499987609644575,3.3306690738754696e-16,0.0
7.28,0.0,3.6519417204913717e-07,0.12499987975222943,0.0,0.0
7.3,0.0,3.578957221050308e-07,0.12499988329716834,0.0,0.0
7.32,0.0,3.506560946067873e-07,0.12499988674096199,4.440892098500626e-16,0.0
7.34,0.0,3.434469618726464e-07,0.12499989009191996,8.881784197001252e-16,0.0
7.36,0.0,3.3624654089318354e-07,0.1249998933571188,8.881784197001252e-16,0.0
7.38,0.0,3.2903874003902045e-07,0.12499989654255135,8.881784197001252e-16,0.0
7.4,0.0,3.21812373152031e-07,0.12499989965326247,8.881784197001252e-16,0.0
7.42,0.0,3.145604444501874e-07,0.12499990269347289,2.220446049250313e-16,0.0
7.44,0.0,3.072795052937223e-07,0.12499990566669192,4.440892098500626e-16,0.0
7.46,0.0,2.999690771578783e-07,0.12499990857581869,0.0,0.0
7.48,0.0,2.926311426541918e-07,0.12499991142323076,6.661338147750939e-16,0.0
7.5,0.0,2.852696930863957e-07,0.12499991421086455,8.881784197001252e-16,0.0
7.5200000000000005,0.0,2.778903363548272e-07,0.12499991694028427,4.440892098500626e-16,0.0
7.54,0.0,2.704999505661078e-07,0.12499991961274501,8.881784197001252e-16,0.0
7.5600000000000005,0.0,2.6310638666418855e-07,0.12499992222924443,8.881784197001252e-16,0.0
7.58,0.0,2.5571820977900533e-07,0.12499992479057107,4.440892098500626e-16,0.0
7.6000000000000005,0.0,2.483444781395258e-07,0.12499992729734401,6.661338147750939e-16,0.0
7.62,0.0,2.409945535900239e-07,0.12499992975004807,8.881784197001252e-16,0.0
7.640000000000001,0.0,2.3367794044800605e-07,0.12499993214906412,8.881784197001252e-16,0.0
7.66,0.0,2.2640414964661312e-07,0.12499993449469467,8.881784197001252e-16,0.0
7.68,0.0,2.191825852034061e-07,0.12499993678718573,4.440892098500626e-16,0.0
7.7,0.0,2.1202244965987017e-07,0.12499993902674625,4.440892098500626e-16,0.0
7.72,0.0,2.0493266547710761e-07,0.12499994121356314,6.661338147750939e-16,0.0
7.74,0.0,1.979218136973768e-07,0.12499994334781434,6.661338147750939e-16,0.0
7.76,0.0,1.909980815810443e-07,0.12499994542968068,5.551115123125783e-16,0.0
7.78,0.0,1.8416922497935088e-07,0.12499994745935411,4.440892098500626e-16,0.0
7.8,0.0,1.7744253891725222e-07,0.12499994943704495,1.1102230246251565e-16,0.0
7.82,0.0,1.7082483532837496e-07,0.12499995136298842,0.0,0.0
7.84,0.0,1.6432242965076652e-07,0.12499995323744839,1.1102230246251565e-16,0.0
7.86,0.0,1.5794113342992942e-07,0.12499995506072151,0.0,0.0
7.88,0.0,1.5168625104493847e-07,0.12499995683313894,0.0,0.0
7.9,0.0,1.45562582176783e-07,0.12499995855506867,2.220446049250313e-16,0.0
7.92,0.0,1.3957442704290433e-07,0.12499996022691576,2.220446049250313e-16,0.0
7.94,0.0,1.3372559601511565e-07,0.12499996184912321,4.440892098500626e-16,0.0
7.96,0.0,1.280194207312718e-07,0.12499996342217141,0.0,0.0
7.98,0.0,1.2245876855513812e-07,0.12499996494657768,6.661338147750939e-16,0.0
8.0,0.0,1.1704605786350289e-07,0.12499996642289482,4.440892098500626e-16,0.0
8.02,0.0,1.1178327538595904e-07,0.12499996785171062,8.881784197001252e-16,0.0
8.040000000000001,0.0,1.0667199481121417e-07,0.12499996923364508,4.440892098500626e-16,0.0
8.06,0.0,1.017133957273008e-07,0.12499997056934972,4.440892098500626e-16,0.0
8.08,0.0,9.690828380384473e-08,0.12499997185950504,6.661338147750939e-16,0.0
8.1,0.0,9.225711103240144e-08,0.12499997310481861,6.661338147750939e-16,0.0
8.120000000000001,0.0,8.775999637344994e-08,0.12499997430602248,4.440892098500626e-16,0.0
8.14,0.0,8.341674651757749e-08,0.12499997546387191,6.661338147750939e-16,0.0
8.16,0.0,7.922687641825926e-08,0.12499997657914176,6.661338147750939e-16,0.0
8.18,0.0,7.518962992947035e-08,0.12499997765262534,4.440892098500626e-16,0.0
8.2,0.0,7.130399996937391e-08,0.12499997868513132,6.661338147750939e-16,0.0
8.22,0.0,6.75687480724867e-08,0.124999979677482,4.440892098500626e-16,0.0
8.24,0.0,6.398242387420621e-08,0.1249999806305109,4.440892098500626e-16,0.0
8.26,0.0,6.05433834844556e-08,0.12499998154506041,4.440892098500626e-16,0.0
8.28,0.0,5.724980721725626e-08,0.12499998242198011,4.440892098500626e-16,0.0
8.3,0.0,5.409971671664456e-08,0.12499998326212446,4.440892098500626e-16,0.0
8.32,0.0,5.109099070957077e-08,0.12499998406635132,4.440892098500626e-16,0.0
8.34,0.0,4.822137963112477e-08,0.12499998483552006,2.220446049250313e-16,0.0
8.36,0.0,4.548851909588361e-08,0.12499998557049037,4.440892098500626e-16,0.0
8.38,0.0,4.2889941598184805e-08,0.12499998627212063,8.881784197001252e-16,0.0
8.4,0.0,4.042308646328439e-08,0.12499998694126728,6.661338147750939e-16,0.0
8.42,0.0,3.808530790206379e-08,0.12499998757878428,6.661338147750939e-16,0.0
8.44,0.0,3.587388057200144e-08,0.12499998818552241,6.661338147750939e-16,0.0
8.46,0.0,3.3786002581801616e-08,0.12499998876232986,4.440892098500626e-16,0.0
8.48,0.0,3.2316688269862226e-08,0.12499998931005259,2.220446049250313e-16,0.0
8.5,0.0,3.1049532583926613e-08,0.12499998982953549,8.881784197001252e-16,0.0
8.52,0.0,2.983206314616238e-08,0.12499999032162361,6.661338147750939e-16,0.0
8.540000000000001,0.0,2.866233125148332e-08,0.12499999078716517,4.440892098500626e-16,0.0
8.56,0.0,2.7538465272036735e-08,0.12499999122701351,0.0,0.0
8.58,0.0,2.645866642447814e-08,0.12499999164203086,6.661338147750939e-16,0.0
8.6,0.0,2.5421207208720098e-08,0.12499999203309148,8.881784197001252e-16,0.0
8.620000000000001,0.0,2.442442762623509e-08,0.12499999240108513,2.220446049250313e-16,0.0
8.64,0.0,2.3466731988164294e-08,0.12499999274692186,6.661338147750939e-16,0.0
8.66,0.0,2.254658826306155e-08,0.1249999930715338,4.440892098500626e-16,0.0
8.68,0.0,2.166252397600709e-08,0.12499999337587811,2.220446049250313e-16,0.0
8.700000000000001,0.0,2.0813124147756046e-08,0.12499999366093832,4.440892098500626e-16,0.0
8.72,0.0,1.9997029844509576e-08,0.12499999392772353,6.661338147750939e-16,0.0
8.74,0.0,1.9212935166434957e-08,0.12499999417726565,4.440892098500626e-16,0.0
8.76,0.0,1.845958517987523e-08,0.12499999441061521,4.440892098500626e-16,0.0
8.78,0.0,1.7735774515692526e-08,0.12499999462883453,4.440892098500626e-16,0.0
8.8,0.0,1.704034490596085e-08,0.12499999483298917,4.440892098500626e-16,0.0
8.82,0.0,1.6372183352098002e-08,0.12499999502413746,4.440892098500626e-16,0.0
8.84,0.0,1.573022084117026e-08,0.12499999520332065,4.440892098500626e-16,0.0
8.86,0.0,1.5113430076874046e-08,0.12499999537155146,4.440892098500626e-16,0.0
8.88,0.0,1.452082394604037e-08,0.12499999552980372,4.440892098500626e-16,0.0
8.9,0.0,1.3951454325145109e-08,0.12499999567900369,4.440892098500626e-16,0.0
8.92,0.0,1.3404409991701892e-08,0.12499999582002265,4.440892098500626e-16,0.0
8.94,0.0,1.2878815659755901e-08,0.12499999595367099,0.0,0.0
8.96,0.0,1.2373830023115758e-08,0.12499999608069513,4.440892098500626e-16,0.0
8.98,0.0,1.1888645158608659e-08,0.12499999620177585,4.440892098500626e-16,0.0
9.0,0.0,1.1422484749723514e-08,0.12499999631752835,4.440892098500626e-16,0.0
9.02,0.0,1.097460269189332e-08,0.1249999964285037,4.440892098500626e-16,0.0
9.040000000000001,0.0,1.0544282232072263e-08,0.12499999653519198,8.881784197001252e-16,0.0
9.06,0.0,1.0130835108312919e-08,0.12499999663802576,4.440892098500626e-16,0.0
9.08,0.0,9.841537080057052e-09,0.12499999673738385,2.220446049250313e-16,0.0
9.1,0.0,9.64595345832136e-09,0.12499999683359656,8.881784197001252e-16,0.0
9.120000000000001,0.0,9.452562841515108e-09,0.12499999692694892,0.0,0.0
9.14,0.0,9.260479114756368e-09,0.12499999701768691,4.440892098500626e-16,0.0
9.16,0.0,9.069005881152027e-09,0.1249999971060203,6.661338147750939e-16,0.0
9.18,0.0,8.877614232514125e-09,0.12499999719212762,6.661338147750939e-16,0.0
9.200000000000001,0.0,8.685919285090002e-09,0.12499999727615987,6.661338147750939e-16,0.0
9.22,0.0,8.493660584137719e-09,0.12499999735824383,4.440892098500626e-16,0.0
9.24,0.0,8.300683416364072e-09,0.12499999743848529,4.440892098500626e-16,0.0
9.26,0.0,8.106922461634852e-09,0.12499999751697209,8.881784197001252e-16,0.0
9.28,0.0,7.912386893518917e-09,0.12499999759377671,8.881784197001252e-16,0.0
9.3,0.0,7.717147192377702e-09,0.12499999766895842,4.440892098500626e-16,0.0
9.32,0.0,7.52132417166041e-09,0.12499999774256519,0.0,0.0
9.34,0.0,7.325078321030876e-09,0.12499999781463599,2.220446049250313e-16,0.0
9.36,0.0,7.1286013809975495e-09,0.12499999788520187,2.220446049250313e-16,0.0
9.38,0.0,6.932108598848115e-09,0.12499999795428744,0.0,0.0
9.4,0.0,6.735832405734315e-09,0.12499999802191203,2.220446049250313e-16,0.0
9.42,0.0,6.540016466736237e-09,0.12499999808809117,6.661338147750939e-16,0.0
9.44,0.0,6.3449115272950004e-09,0.12499999815283641,6.661338147750939e-16,0.0
9.46,0.0,6.15077045218769e-09,0.12499999821615732,4.440892098500626e-16,0.0
9.48,0.0,5.9578455237025576e-09,0.12499999827806142,2.220446049250313e-16,0.0
9.5,0.0,5.76638523546216e-09,0.12499999833855487,4.440892098500626e-16,0.0
9.52,0.0,5.576632325280043e-09,0.12499999839764304,6.661338147750939e-16,0.0
9.540000000000001,0.0,5.388820877201343e-09,0.1249999984553308,6.661338147750939e-16,0.0
9.56,0.0,5.203176235804657e-09,0.1249999985116227,4.440892098500626e-16,0.0
9.58,0.0,5.0199123030605135e-09,0.12499999856652387,4.440892098500626e-16,0.0
9.6,0.0,4.839231660779041e-09,0.12499999862003945,6.661338147750939e-16,0.0
9.620000000000001,0.0,4.6613241249647256e-09,0.12499999867217512,1.1102230246251565e-16,0.0
9.64,0.0,4.486366783730858e-09,0.12499999872293756,2.220446049250313e-16,0.0
9.66,0.0,4.314523246755315e-09,0.12499999877233403,4.440892098500626e-16,0.0
9.68,0.0,4.145943957109875e-09,0.12499999882037256,8.881784197001252e-16,0.0
9.700000000000001,0.0,3.980765698744205e-09,0.12499999886706226,6.661338147750939e-16,0.0
9.72,0.0,3.8191117484013835e-09,0.12499999891241316,0.0,0.0
9.74,0.0,3.66109240091705e-09,0.12499999895643661,2.220446049250313e-16,0.0
9.76,0.0,3.5068049085256516e-09,0.1249999989991447,6.661338147750939e-16,0.0
9.78,0.0,3.3563340721056774e-09,0.12499999904055017,6.661338147750939e-16,0.0
9.8,0.0,3.2097522751905757e-09,0.12499999908066732,6.661338147750939e-16,0.0
9.82,0.0,3.06712011180909e-09,0.1249999991195111,6.661338147750939e-16,0.0
9.84,0.0,2.9284870069750747e-09,0.12499999915709731,1.1102230246251565e-16,0.0
9.86,0.0,2.7938915343213873e-09,0.12499999919344282,1.1102230246251565e-16,0.0
9.88,0.0,2.663361688209158e-09,0.1249999992285653,4.440892098500626e-16,0.0
9.9,0.0,2.5369160994119804e-09,0.12499999926248274,0.0,0.0
9.92,0.0,2.4145639357831306e-09,0.12499999929521452,0.0,0.0
9.94,0.0,2.2963057306850765e-09,0.12499999932678003,4.440892098500626e-16,0.0
9.96,0.0,2.1821338809612096e-09,0.12499999935719958,4.440892098500626e-16,0.0
9.98,0.0,2.0720331245243477e-09,0.12499999938649409,4.440892098500626e-16,0.0
10.0,0.0,1.9659813320825283e-09,0.12499999941468448,4.440892098500626e-16,0.0
10.02,0.0,1.863949722633869e-09,0.12499999944179262,6.661338147750939e-16,0.0
10.040000000000001,0.0,1.7659035627805019e-09,0.12499999946784031,4.440892098500626e-16,0.0
10.06,0.0,1.6718027395989909e-09,0.1249999994928499,8.881784197001252e-16,0.0
10.08,0.0,1.581601943545789e-09,0.12499999951684376,1.1102230246251565e-15,0.0
10.1,0.0,1.4952515718738258e-09,0.12499999953984432,2.220446049250313e-16,0.0
10.120000000000001,0.0,1.4126977441379573e-09,0.1249999995618748,2.220446049250313e-16,0.0
10.14,0.0,1.333883002832242e-09,0.1249999995829577,0.0,0.0
10.16,0.0,1.258746600375244e-09,0.12499999960311592,0.0,0.0
10.18,0.0,1.1872248000612505e-09,0.12499999962237228,2.220446049250313e-16,0.0
10.200000000000001,0.0,1.119251232398504e-09,0.12499999964074976,4.440892098500626e-16,0.0
10.22,0.0,1.054757071236973e-09,0.12499999965827088,2.220446049250313e-16,0.0
10.24,0.0,9.93671383136938e-10,0.12499999967495826,4.440892098500626e-16,0.0
10.26,0.0,9.359210906244702e-10,0.1249999996908348,0.0,0.0
10.28,0.0,8.830121911440613e-10,0.12499999970592271,1.1102230246251565e-16,0.0
10.3,0.0,8.483889285537671e-10,0.1249999997202446,4.440892098500626e-16,0.0
10.32,0.0,8.151227401387295e-10,0.1249999997338231,8.881784197001252e-16,0.0
10.34,0.0,7.831613760278524e-10,0.12499999974668034,8.881784197001252e-16,0.0
10.36,0.0,7.524530790115058e-10,0.12499999975883898,8.881784197001252e-16,0.0
10.38,0.0,7.229490200932887e-10,0.12499999977032189,8.881784197001252e-16,0.0
10.4,0.0,6.946016470332772e-10,0.124999999781152,1.5543122344752192e-15,0.0
10.42,0.0,6.673661900880033e-10,0.12499999979135248,0.0,0.0
10.44,0.0,6.41198545647814e-10,0.12499999980094752,1.1102230246251565e-16,0.0
10.46,0.0,6.160566570767579e-10,0.12499999980996139,4.440892098500626e-16,0.0
10.48,0.0,5.919007159405074e-10,0.12499999981841889,4.440892098500626e-16,0.0
10.5,0.0,5.686918227998383e-10,0.12499999982634576,6.661338147750939e-16,0.0
10.52,0.0,5.463933194782554e-10,0.12499999983376829,0.0,0.0
10.540000000000001,0.0,5.249688253550211e-10,0.12499999984071362,2.220446049250313e-16,0.0
10.56,0.0,5.043842773999607e-10,0.12499999984720937,8.881784197001252e-16,0.0
10.58,0.0,4.84607055872832e-10,0.12499999985328342,1.3322676295501878e-15,0.0
10.6,0.0,4.6560567207309944e-10,0.12499999985896396,2.220446049250313e-16,0.0
10.620000000000001,0.0,4.4734900506160347e-10,0.12499999986427959,0.0,0.0
10.64,0.0,4.29808147406341e-10,0.12499999986925821,2.220446049250313e-16,0.0
10.66,0.0,4.129550729148334e-10,0.12499999987392733,4.440892098500626e-16,0.0
10.68,0.0,3.9676292806767316e-10,0.12499999987831345,0.0,0.0
10.700000000000001,0.0,3.812055948682057e-10,0.12499999988244222,4.440892098500626e-16,0.0
10.72,0.0,3.6625828758740653e-10,0.12499999988633781,4.440892098500626e-16,0.0
10.74,0.0,3.518972960248057e-10,0.12499999989002243,3.3306690738754696e-16,0.0
10.76,0.0,3.3809906957449343e-10,0.12499999989351801,0.0,0.0
10.78,0.0,3.2484230583218476e-10,0.12499999989684313,8.881784197001252e-16,0.0
10.8,0.0,3.121048558485384e-10,0.12499999990001565,4.440892098500626e-16,0.0
10.82,0.0,2.9986677030358067e-10,0.12499999990305145,6.661338147750939e-16,0.0
10.84,0.0,2.881088631556672e-10,0.12499999990596417,6.661338147750939e-16,0.0
10.86,0.0,2.76811927546472e-10,0.12499999990876685,8.881784197001252e-16,0.0
10.88,0.0,2.659578945962693e-10,0.12499999991147032,1.1102230246251565e-15,0.0
10.9,0.0,2.599620752849204e-10,0.12499999991408405,8.881784197001252e-16,0.0
10.92,0.0,2.547847182055465e-10,0.12499999991661699,0.0,0.0
10.94,0.0,2.4965762224933527e-10,0.12499999991907602,4.440892098500626e-16,0.0
10.96,0.0,2.445592424937635e-10,0.1249999999214672,0.0,0.0
10.98,0.0,2.394720610152668e-10,0.1249999999237962,0.0,0.0
11.0,0.0,2.343835801884122e-10,0.12499999992606736,4.440892098500626e-16,0.0
11.02,0.0,2.292844473320639e-10,0.12499999992828442,8.881784197001252e-16,0.0
11.040000000000001,0.0,2.2416886718842958e-10,0.12499999993045069,8.881784197001252e-16,0.0
11.06,0.0,2.190333660756699e-10,0.12499999993256876,6.661338147750939e-16,0.0
11.08,0.0,2.138769372205588e-10,0.12499999993464075,8.881784197001252e-16,0.0
11.1,0.0,2.0870023500564936e-10,0.12499999993666851,0.0,0.0
11.120000000000001,0.0,2.0350572023753671e-10,0.12499999993865366,1.1102230246251565e-16,0.0
11.14,0.0,1.982969073017486e-10,0.12499999994059738,4.440892098500626e-16,0.0
11.16,0.0,1.9307847140337697e-10,0.12499999994250027,2.220446049250313e-16,0.0
11.18,0.0,1.87855358281459e-10,0.12499999994436373,8.881784197001252e-16,0.0
11.200000000000001,0.0,1.8263389695201286e-10,0.12499999994618786,0.0,0.0
11.22,0.0,1.7742010185115538e-10,0.12499999994797321,0.0,0.0
11.24,0.0,1.722206475905314e-10,0.12499999994972036,2.220446049250313e-16,0.0
11.26,0.0,1.6704212090066717e-10,0.12499999995142941,3.3306690738754696e-16,0.0
11.28,0.0,1.6189123332007984e-10,0.12499999995310081,2.220446049250313e-16,0.0
11.3,0.0,1.567747795728511e-10,0.12499999995473454,2.220446049250313e-16,0.0
11.32,0.0,1.5169927254059127e-10,0.12499999995633083,0.0,0.0
11.34,0.0,1.4667111418229011e-10,0.12499999995788974,8.881784197001252e-16,0.0
11.36,0.0,1.4169639070389837e-10,0.12499999995941165,8.881784197001252e-16,0.0
11.38,0.0,1.3678105528228336e-10,0.12499999996089635,1.1102230246251565e-15,0.0
11.4,0.0,1.3193070586374157e-10,0.12499999996234412,8.881784197001252e-16,0.0
11.42,0.0,1.2715071364858067e-10,0.1249999999637551,4.440892098500626e-16,0.0
11.44,0.0,1.2244591237069036e-10,0.12499999996512948,2.220446049250313e-16,0.0
11.46,0.0,1.178208292256514e-10,0.12499999996646736,0.0,0.0
11.48,0.0,1.1327974355972769e-10,0.12499999996776918,6.661338147750939e-16,0.0
11.5,0.0,1.0882659216691147e-10,0.12499999996903484,6.661338147750939e-16,0.0
11.52,0.0,1.0446493136699274e-10,0.12499999997026476,2.220446049250313e-16,0.0
11.540000000000001,0.0,1.0019797259312937e-10,0.12499999997145918,4.440892098500626e-16,0.0
11.56,0.0,9.602831347837505e-11,0.1249999999726184,1.1102230246251565e-15,0.0
11.58,0.0,9.195870272146142e-11,0.1249999999737428,4.440892098500626e-16,0.0
11.6,0.0,8.799106467692027e-11,0.12499999997483253,8.881784197001252e-16,0.0
11.620000000000001,0.0,8.412741703249114e-11,0.1249999999758884,6.661338147750939e-16,0.0
11.64,0.0,8.036917033535559e-11,0.12499999997691047,8.881784197001252e-16,0.0
11.66,0.0,7.671750118592313e-11,0.12499999997789922,8.881784197001252e-16,0.0
11.68,0.0,7.317342057968936e-11,0.12499999997885498,3.3306690738754696e-16,0.0
11.700000000000001,0.0,6.973764083843602e-11,0.12499999997977851,2.220446049250313e-16,0.0
11.72,0.0,6.641044746126723e-11,0.1249999999806701,8.881784197001252e-16,0.0
11.74,0.0,6.319212685431771e-11,0.12499999998153052,4.440892098500626e-16,0.0
11.76,0.0,6.008258535243734e-11,0.12499999998236,4.440892098500626e-16,0.0
11.78,0.0,5.7081532079444007e-11,0.12499999998315922,4.440892098500626e-16,0.0
11.8,0.0,5.418855018168112e-11,0.12499999998392863,2.220446049250313e-16,0.0
11.82,0.0,5.1402929257140586e-11,0.12499999998466901,0.0,0.0
11.84,0.0,4.872392556609308e-11,0.12499999998538062,2.220446049250313e-16,0.0
11.86,0.0,4.61505149901413e-11,0.1249999999860645,0.0,0.0
11.88,0.0,4.3681624544675846e-11,0.12499999998672084,4.440892098500626e-16,0.0
11.9,0.0,4.131598481852648e-11,0.12499999998735022,0.0,0.0
11.92,0.0,3.9052278327457004e-11,0.1249999999879536,4.440892098500626e-16,0.0
11.94,0.0,3.688900052650229e-11,0.1249999999885313,4.440892098500626e-16,0.0
11.96,0.0,3.4824649321578196e-11,0.12499999998908394,0.0,0.0
11.98,0.0,3.2857497708065777e-11,0.12499999998961221,4.440892098500626e-16,0.0
12.0,0.0,3.098590113516365e-11,0.12499999999011673,4.440892098500626e-16,0.0
12.02,0.0,2.92080596654292e-11,0.12499999999059819,8.881784197001252e-16,0.0
12.040000000000001,0.0,2.752212278836922e-11,0.12499999999105683,6.661338147750939e-16,0.0
12.06,0.0,2.5926175007034263e-11,0.12499999999149364,4.440892098500626e-16,0.0
12.08,0.0,2.441827529426029e-11,0.12499999999190911,6.661338147750939e-16,0.0
12.1,0.0,2.3181047359432938e-11,0.12499999999230377,4.440892098500626e-16,0.0
12.120000000000001,0.0,2.227203144133938e-11,0.12499999999267827,4.440892098500626e-16,0.0
12.14,0.0,2.1398730010169238e-11,0.12499999999303313,6.661338147750939e-16,0.0
12.16,0.0,2.055964426483925e-11,0.12499999999336911,8.881784197001252e-16,0.0
12.18,0.0,1.9753525204446725e-11,0.1249999999936866,4.440892098500626e-16,0.0
12.200000000000001,0.0,1.8978978111316984e-11,0.12499999999398637,6.661338147750939e-16,0.0
12.22,0.0,1.8234837251274175e-11,0.12499999999426896,4.440892098500626e-16,0.0
12.24,0.0,1.7519881378991187e-11,0.12499999999453498,2.220446049250313e-16,0.0
12.26,0.0,1.6832854554671428e-11,0.1249999999947852,6.661338147750939e-16,0.0
12.280000000000001,0.0,1.6172833905425676e-11,0.12499999999502014,4.440892098500626e-16,0.0
12.3,0.0,1.553868145265369e-11,0.12499999999524046,4.440892098500626e-16,0.0
12.32,0.0,1.4929335545588167e-11,0.12499999999544693,4.440892098500626e-16,0.0
12.34,0.0,1.434397045585456e-11,0.12499999999564017,4.440892098500626e-16,0.0
12.36,0.0,1.3781573104942879e-11,0.12499999999582098,4.440892098500626e-16,0.0
12.38,0.0,1.3241116536555353e-11,0.12499999999599015,4.440892098500626e-16,0.0
12.4,0.0,1.2721948494665014e-11,0.12499999999614826,4.440892098500626e-16,0.0
12.42,0.0,1.2223132228594835e-11,0.12499999999629614,6.661338147750939e-16,0.0
12.44,0.0,1.1743779559925116e-11,0.12499999999643462,6.661338147750939e-16,0.0
12.46,0.0,1.128332843824964e-11,0.1249999999965643,6.661338147750939e-16,0.0
12.48,0.0,1.0840953135193843e-11,0.12499999999668597,4.440892098500626e-16,0.0
12.5,0.0,1.0415779350125828e-11,0.12499999999680035,6.661338147750939e-16,0.0
12.52,0.0,1.0007397688305275e-11,0.1249999999969081,4.440892098500626e-16,0.0
12.540000000000001,0.0,9.615044871402746e-12,0.12499999999700985,2.220446049250313e-16,0.0
12.56,0.0,9.238089460072985e-12,0.12499999999710616,0.0,0.0
12.58,0.0,8.875684909259716e-12,0.1249999999971977,8.881784197001252e-16,0.0
12.6,0.0,8.52773407444829e-12,0.12499999999728471,6.661338147750939e-16,0.0
12.620000000000001,0.0,8.193390410582424e-12,0.12499999999736791,4.440892098500626e-16,0.0
12.64,0.0,7.872077989468096e-12,0.12499999999744753,4.440892098500626e-16,0.0
12.66,0.0,7.56346374419792e-12,0.12499999999752397,4.440892098500626e-16,0.0
12.68,0.0,7.266812152018076e-12,0.12499999999759759,4.440892098500626e-16,0.0
12.700000000000001,0.0,7.005855918694024e-12,0.12499999999766866,0.0,0.0
12.72,0.0,6.866907155893356e-12,0.12499999999773743,4.440892098500626e-16,0.0
12.74,0.0,6.7297854788580725e-12,0.12499999999780423,4.440892098500626e-16,0.0
12.76,0.0,6.593881096020478e-12,0.12499999999786897,4.440892098500626e-16,0.0
12.780000000000001,0.0,6.45840383216978e-12,0.12499999999793197,4.440892098500626e-16,0.0
12.8,0.0,6.323231481785709e-12,0.12499999999799342,4.440892098500626e-16,0.0
12.82,0.0,6.187894114641369e-12,0.12499999999805328,6.661338147750939e-16,0.0
12.84,0.0,6.052257289198724e-12,0.12499999999811184,4.440892098500626e-16,0.0
12.86,0.0,5.916124731141038e-12,0.12499999999816902,6.661338147750939e-16,0.0
12.88,0.0,5.7794281834601936e-12,0.1249999999982249,4.440892098500626e-16,0.0
12.9,0.0,5.642258140264253e-12,0.12499999999827964,4.440892098500626e-16,0.0
12.92,0.0,5.504445324733338e-12,0.12499999999833311,4.440892098500626e-16,0.0
12.94,0.0,5.366239496903182e-12,0.12499999999838549,1.1102230246251565e-16,0.0
12.96,0.0,5.22767784471397e-12,0.12499999999843682,4.440892098500626e-16,0.0
12.98,0.0,5.0889535462341525e-12,0.12499999999848714,4.440892098500626e-16,0.0
13.0,0.0,4.950091067061899e-12,0.12499999999853645,8.881784197001252e-16,0.0
13.02,0.0,4.811318367632057e-12,0.12499999999858463,8.881784197001252e-16,0.0
13.040000000000001,0.0,4.672874536398211e-12,0.12499999999863168,8.881784197001252e-16,0.0
13.06,0.0,4.534878894166996e-12,0.12499999999867781,6.661338147750939e-16,0.0
13.08,0.0,4.397422957727584e-12,0.1249999999987228,4.440892098500626e-16,0.0
13.1,0.0,4.2608187981644314e-12,0.12499999999876701,6.661338147750939e-16,0.0
13.120000000000001,0.0,4.125082243758539e-12,0.12499999999881001,0.0,0.0
13.14,0.0,3.990610817723334e-12,0.12499999999885215,2.220446049250313e-16,0.0
13.16,0.0,3.857330595784293e-12,0.12499999999889345,6.661338147750939e-16,0.0
13.18,0.0,3.725571129505769e-12,0.12499999999893359,4.440892098500626e-16,0.0
13.200000000000001,0.0,3.595553184272894e-12,0.12499999999897268,8.881784197001252e-16,0.0
13.22,0.0,3.4671138285914065e-12,0.12499999999901093,6.661338147750939e-16,0.0
13.24,0.0,3.3406310046143728e-12,0.12499999999904814,8.881784197001252e-16,0.0
13.26,0.0,3.216209930272436e-12,0.12499999999908439,8.881784197001252e-16,0.0
13.280000000000001,0.0,3.0939798510270352e-12,0.12499999999911965,1.1102230246251565e-15,0.0
13.3,0.0,2.9739967436683684e-12,0.12499999999915384,6.661338147750939e-16,0.0
13.32,0.0,2.8564124643918692e-12,0.12499999999918718,4.440892098500626e-16,0.0
13.34,0.0,2.7412563183039e-12,0.12499999999921951,4.440892098500626e-16,0.0
13.36,0.0,2.6285890953303074e-12,0.12499999999925103,2.220446049250313e-16,0.0
13.38,0.0,2.5185573645026045e-12,0.12499999999928156,0.0,0.0
13.4,0.0,2.41127221321173e-12,0.12499999999931118,2.220446049250313e-16,0.0
13.42,0.0,2.3066482826037373e-12,0.12499999999933992,6.661338147750939e-16,0.0
13.44,0.0,2.2048445266282504e-12,0.12499999999936771,8.881784197001252e-16,0.0
13.46,0.0,2.105781621181548e-12,0.12499999999939457,2.220446049250313e-16,0.0
13.48,0.0,2.009649373389876e-12,0.12499999999942055,2.220446049250313e-16,0.0
13.5,0.0,1.9163328427761326e-12,0.12499999999944567,8.881784197001252e-16,0.0
13.52,0.0,1.825888328115644e-12,0.12499999999947004,6.661338147750939e-16,0.0
13.540000000000001,0.0,1.7383667908416172e-12,0.12499999999949349,4.440892098500626e-16,0.0
13.56,0.0,1.6537099250600158e-12,0.12499999999951604,2.220446049250313e-16,0.0
13.58,0.0,1.571969409645115e-12,0.12499999999953776,4.440892098500626e-16,0.0
13.6,0.0,1.493118328911403e-12,0.12499999999955884,4.440892098500626e-16,0.0
13.620000000000001,0.0,1.417045130629887e-12,0.12499999999957893,1.1102230246251565e-16,0.0
13.64,0.0,1.3439057919643128e-12,0.12499999999959843,0.0,0.0
13.66,0.0,1.2735720090143176e-12,0.12499999999961722,6.661338147750939e-16,0.0
13.68,0.0,1.2060464862657446e-12,0.12499999999963513,8.881784197001252e-16,0.0
13.700000000000001,0.0,1.1412682654060925e-12,0.12499999999965236,4.440892098500626e-16,0.0
13.72,0.0,1.0792418056914198e-12,0.12499999999966882,2.220446049250313e-16,0.0
13.74,0.0,1.0198948260700853e-12,0.12499999999968467,6.661338147750939e-16,0.0
13.76,0.0,9.632118126926876e-13,0.12499999999969978,4.440892098500626e-16,0.0
13.780000000000001,0.0,9.091614490821037e-13,0.12499999999971431,8.881784197001252e-16,0.0
13.8,0.0,8.576477433390744e-13,0.12499999999972818,8.881784197001252e-16,0.0
13.82,0.0,8.086911637683839e-13,0.12499999999974143,8.881784197001252e-16,0.0
13.84,0.0,7.621981267792883e-13,0.12499999999975384,0.0,0.0
13.86,0.0,7.18129892260319e-13,0.12499999999976594,4.440892098500626e-16,0.0
13.88,0.0,6.764440737808923e-13,0.1249999999997774,4.440892098500626e-16,0.0
13.9,0.0,6.370795523273549e-13,0.12499999999978825,4.440892098500626e-16,0.0
13.92,0.0,6.085548731604717e-13,0.12499999999979852,1.1102230246251565e-16,0.0
13.94,0.0,5.845740558285682e-13,0.12499999999980832,4.440892098500626e-16,0.0
13.96,0.0,5.616063170066353e-13,0.1249999999998177,6.661338147750939e-16,0.0
13.98,0.0,5.395822677556339e-13,0.12499999999982643,6.661338147750939e-16,0.0
14.0,0.0,5.184463969243325e-13,0.12499999999983473,4.440892098500626e-16,0.0
14.02,0.0,4.980946211041725e-13,0.12499999999984253,6.661338147750939e-16,0.0
14.040000000000001,0.0,4.784991847195386e-13,0.12499999999984998,8.881784197001252e-16,0.0
14.06,0.0,4.59687843346046e-13,0.12499999999985698,1.1102230246251565e-15,0.0
14.08,0.0,4.4166753587759904e-13,0.12499999999986343,1.1102230246251565e-15,0.0
14.1,0.0,4.245701012983716e-13,0.12499999999986947,1.1102230246251565e-16,0.0
14.120000000000001,0.0,4.0791675592899423e-13,0.12499999999987522,0.0,0.0
14.14,0.0,3.918601554353529e-13,0.12499999999988065,2.220446049250313e-16,0.0
14.16,0.0,3.765807110589492e-13,0.12499999999988558,0.0,0.0
14.18,0.0,3.6179392814972284e-13,0.12499999999989034,0.0,0.0
14.200000000000001,0.0,3.4756919564671297e-13,0.12499999999989465,2.220446049250313e-16,0.0
14.22,0.0,3.3392039133772755e-13,0.12499999999989884,2.220446049250313e-16,0.0
14.24,0.0,3.20951598631325e-13,0.12499999999990263,2.220446049250313e-16,0.0
14.26,0.0,3.0829505615059816e-13,0.12499999999990631,0.0,0.0
14.280000000000001,0.0,2.962491363334152e-13,0.12499999999990966,0.0,0.0
14.3,0.0,2.8460567236265883e-13,0.12499999999991283,2.220446049250313e-16,0.0
14.32,0.0,2.7317731410292367e-13,0.12499999999991585,8.881784197001252e-16,0.0
14.34,0.0,2.6247753970309873e-13,0.12499999999991879,8.881784197001252e-16,0.0
14.36,0.0,2.521663433618926e-13,0.12499999999992144,1.1102230246251565e-15,0.0
14.38,0.0,2.4232699180615214e-13,0.12499999999992392,1.1102230246251565e-15,0.0
14.4,0.0,2.3266111259800937e-13,0.1249999999999263,1.3322676295501878e-15,0.0
14.42,0.0,2.2383483955223932e-13,0.12499999999992853,2.220446049250313e-16,0.0
14.44,0.0,2.15036322082085e-13,0.1249999999999307,2.220446049250313e-16,0.0
14.46,0.0,2.0657781041322205e-13,0.12499999999993273,4.440892098500626e-16,0.0
14.48,0.0,1.9827889330414905e-13,0.1249999999999349,8.881784197001252e-16,0.0
14.5,0.0,1.906183544342355e-13,0.12499999999993679,8.881784197001252e-16,0.0
14.52,0.0,1.850659709896651e-13,0.1249999999999386,2.220446049250313e-16,0.0
14.540000000000001,0.0,1.8135609698426912e-13,0.12499999999994049,6.661338147750939e-16,0.0
14.56,0.0,1.778237880020577e-13,0.1249999999999422,1.3322676295501878e-15,0.0
14.58,0.0,1.7410909780000968e-13,0.12499999999994402,1.3322676295501878e-15,0.0
14.6,0.0,1.705204043880281e-13,0.12499999999994553,2.220446049250313e-16,0.0
14.620000000000001,0.0,1.669695548734862e-13,0.1249999999999471,0.0,0.0
14.64,0.0,1.632658797381814e-13,0.12499999999994876,0.0,0.0
14.66,0.0,1.5979783580459054e-13,0.12499999999995029,4.440892098500626e-16,0.0
14.68,0.0,1.5606684069535246e-13,0.12499999999995175,0.0,0.0
14.700000000000001,0.0,1.5249688444645298e-13,0.12499999999995336,4.440892098500626e-16,0.0
14.72,0.0,1.488595111195263e-13,0.12499999999995479,6.661338147750939e-16,0.0
14.74,0.0,1.4518261658978415e-13,0.12499999999995605,2.220446049250313e-16,0.0
14.76,0.0,1.4146956319815422e-13,0.1249999999999575,2.220446049250313e-16,0.0
14.780000000000001,0.0,1.3778240889193142e-13,0.12499999999995873,8.881784197001252e-16,0.0
14.8,0.0,1.3405703239724755e-13,0.12499999999996013,3.3306690738754696e-16,0.0
14.82,0.0,1.3044997642169966e-13,0.12499999999996153,4.440892098500626e-16,0.0
14.84,0.0,1.2669653782135555e-13,0.12499999999996284,4.440892098500626e-16,0.0
14.86,0.0,1.230463649448481e-13,0.12499999999996408,8.881784197001252e-16,0.0
14.88,0.0,1.1940460463223037e-13,0.12499999999996532,1.3322676295501878e-15,0.0
14.9,0.0,1.1571151872381493e-13,0.12499999999996649,8.881784197001252e-16,0.0
14.92,0.0,1.1214292719268446e-13,0.12499999999996758,4.440892098500626e-16,0.0
14.94,0.0,1.085007500008063e-13,0.12499999999996872,4.440892098500626e-16,0.0
14.96,0.0,1.0497522316541736e-13,0.12499999999996983,0.0,0.0
14.98,0.0,1.0138105080457043e-13,0.12499999999997091,2.220446049250313e-16,0.0
15.0,0.0,9.8034575532716e-14,0.12499999999997202,8.881784197001252e-16,0.0
15.02,0.0,9.45098150816198e-14,0.12499999999997302,8.881784197001252e-16,0.0
15.040000000000001,0.0,9.109845863005465e-14,0.12499999999997408,6.661338147750939e-16,0.0
15.06,0.0,8.773718927885868e-14,0.12499999999997509,8.881784197001252e-16,0.0
15.08,0.0,8.451958461491261e-14,0.12499999999997605,8.881784197001252e-16,0.0
15.1,0.0,8.126354694652981e-14,0.12499999999997691,2.220446049250313e-16,0.0
15.120000000000001,0.0,7.803046080247971e-14,0.12499999999997774,0.0,0.0
15.14,0.0,7.497798574436277e-14,0.12499999999997866,2.220446049250313e-16,0.0
15.16,0.0,7.189985407836868e-14,0.12499999999997954,2.220446049250313e-16,0.0
15.18,0.0,6.891853634273498e-14,0.12499999999998042,6.661338147750939e-16,0.0
15.200000000000001,0.0,6.606108366458915e-14,0.12499999999998117,4.440892098500626e-16,0.0
15.22,0.0,6.316441135737585e-14,0.12499999999998194,4.440892098500626e-16,0.0
15.24,0.0,6.048071381062239e-14,0.12499999999998267,0.0,0.0
15.26,0.0,5.77571432843646e-14,0.12499999999998337,2.220446049250313e-16,0.0
15.280000000000001,0.0,5.521759563159287e-14,0.12499999999998403,0.0,0.0
15.3,0.0,5.2616232463918885e-14,0.12499999999998472,0.0,0.0
15.32,0.0,5.013335832276731e-14,0.12499999999998546,2.220446049250313e-16,0.0
15.34,0.0,4.783200837682283e-14,0.12499999999998616,8.881784197001252e-16,0.0
15.36,0.0,4.550565731337008e-14,0.12499999999998677,8.881784197001252e-16,0.0
15.38,0.0,4.3277757785436946e-14,0.12499999999998744,1.3322676295501878e-15,0.0
15.4,0.0,4.1120886667967325e-14,0.12499999999998807,1.3322676295501878e-15,0.0
15.42,0.0,3.902119598646381e-14,0.12499999999998844,0.0,0.0
15.44,0.0,3.700316238102091e-14,0.12499999999998908,4.440892098500626e-16,0.0
15.46,0.0,3.5101783578702463e-14,0.12499999999998948,0.0,0.0
15.48,0.0,3.3285566395249877e-14,0.12499999999999006,8.881784197001252e-16,0.0
15.5,0.0,3.150068719491667e-14,0.12499999999999051,4.440892098500626e-16,0.0
15.52,0.0,2.978505618171273e-14,0.12499999999999098,6.661338147750939e-16,0.0
15.540000000000001,0.0,2.8164492644437228e-14,0.12499999999999142,8.881784197001252e-16,0.0
15.56,0.0,2.6646879505726324e-14,0.12499999999999187,1.3322676295501878e-15,0.0
15.58,0.0,2.515218233281337e-14,0.12499999999999221,8.881784197001252e-16,0.0
15.6,0.0,2.3734352550904177e-14,0.12499999999999259,1.1102230246251565e-15,0.0
15.620000000000001,0.0,2.2378622652505216e-14,0.12499999999999295,8.881784197001252e-16,0.0
15.64,0.0,2.1094826181703713e-14,0.12499999999999328,8.881784197001252e-16,0.0
15.66,0.0,1.9885679724159502e-14,0.12499999999999366,1.1102230246251565e-15,0.0
15.68,0.0,1.873436907337645e-14,0.12499999999999382,0.0,0.0
15.700000000000001,0.0,1.7643146612616608e-14,0.12499999999999399,0.0,0.0
15.72,0.0,1.6968047381060056e-14,0.12499999999999434,8.881784197001252e-16,0.0
15.74,0.0,1.599415044850616e-14,0.1249999999999947,0.0,0.0
15.76,0.0,1.5362711103250604e-14,0.12499999999999492,2.220446049250313e-16,0.0
15.780000000000001,0.0,1.4849232954361472e-14,0.12499999999999514,4.440892098500626e-16,0.0
15.8,0.0,1.417616024568247e-14,0.12499999999999538,0.0,0.0
15.82,0.0,1.361410983946598e-14,0.12499999999999567,0.0,0.0
15.84,0.0,1.314226505400029e-14,0.12499999999999584,2.220446049250313e-16,0.0
15.860000000000001,0.0,1.2490009027033013e-14,0.12499999999999604,4.440892098500626e-16,0.0
15.88,0.0,1.1948775302528249e-14,0.12499999999999624,4.440892098500626e-16,0.0
15.9,0.0,1.1490808304870364e-14,0.1249999999999964,4.440892098500626e-16,0.0
15.92,0.0,1.1053657988924215e-14,0.12499999999999666,4.440892098500626e-16,0.0
15.94,0.0,1.0651202142497596e-14,0.1249999999999967,2.220446049250313e-16,0.0
15.96,0.0,1.013772399360846e-14,0.12499999999999686,4.440892098500626e-16,0.0
15.98,0.0,9.721390359374024e-15,0.124999999999997,4.440892098500626e-16,0.0
16.0,0.0,9.298117831235686e-15,0.12499999999999718,6.661338147750939e-16,0.0
16.02,0.0,8.867906409193436e-15,0.12499999999999735,8.881784197001252e-16,0.0
16.04,0.0,8.534839501805892e-15,0.12499999999999747,8.881784197001252e-16,0.0
16.06,0.0,8.208711488322251e-15,0.12499999999999756,8.881784197001252e-16,0.0
16.080000000000002,0.0,7.91033905045424e-15,0.12499999999999754,6.661338147750939e-16,0.0
16.1,0.0,7.563394355258879e-15,0.12499999999999768,6.661338147750939e-16,0.0
16.12,0.0,7.348288644237755e-15,0.12499999999999775,4.440892098500626e-16,0.0
16.14,0.0,6.945832797811137e-15,0.12499999999999789,8.881784197001252e-16,0.0
16.16,0.0,6.619704784327498e-15,0.1249999999999979,8.881784197001252e-16,0.0
16.18,0.0,6.467049118441538e-15,0.124999999999998,6.661338147750939e-16,0.0
16.2,0.0,6.168676680573526e-15,0.12499999999999811,8.881784197001252e-16,0.0
16.22,0.0,6.0021432268797525e-15,0.12499999999999813,4.440892098500626e-16,0.0
16.240000000000002,0.0,5.7628658481626756e-15,0.12499999999999817,4.440892098500626e-16,0.0
16.26,0.0,5.624909772300446e-15,0.12499999999999822,8.881784197001252e-16,0.0
16.28,0.0,5.389101235216232e-15,0.12499999999999827,4.440892098500626e-16,0.0
16.3,0.0,5.228425846589882e-15,0.12499999999999835,6.661338147750939e-16,0.0
16.32,0.0,5.058613904531308e-15,0.12499999999999833,4.440892098500626e-16,0.0
16.34,0.0,4.9623180842321955e-15,0.12499999999999846,8.881784197001252e-16,0.0
16.36,0.0,4.771499266093912e-15,0.12499999999999853,6.661338147750939e-16,0.0
16.38,0.0,4.730414136893878e-15,0.12499999999999847,4.440892098500626e-16,0.0
16.4,0.0,4.528481681602983e-15,0.12499999999999858,8.881784197001252e-16,0.0
16.42,0.0,4.48158584702919e-15,0.12499999999999865,8.881784197001252e-16,0.0
16.44,0.0,4.4912796900305975e-15,0.12499999999999871,8.881784197001252e-16,0.0
16.46,0.0,4.312567196045539e-15,0.12499999999999868,6.661338147750939e-16,0.0
16.48,0.0,4.230240420723656e-15,0.12499999999999871,6.661338147750939e-16,0.0
16.5,0.0,4.102086275939876e-15,0.12499999999999874,8.881784197001252e-16,0.0
16.52,0.0,4.099983852617287e-15,0.12499999999999885,8.881784197001252e-16,0.0
16.54,0.0,3.959085214118236e-15,0.12499999999999875,6.661338147750939e-16,0.0
16.56,0.0,3.825313119650405e-15,0.12499999999999888,2.220446049250313e-16,0.0
16.580000000000002,0.0,3.736426001574781e-15,0.12499999999999892,8.881784197001252e-16,0.0
16.6,0.0,3.621310817055087e-15,0.124999999999999,8.881784197001252e-16,0.0
16.62,0.0,3.536896930960116e-15,0.12499999999999896,4.440892098500626e-16,0.0
16.64,0.0,3.4326762498819035e-15,0.12499999999999906,6.661338147750939e-16,0.0
16.66,0.0,3.3701552026406283e-15,0.12499999999999895,6.661338147750939e-16,0.0
16.68,0.0,3.233330722077663e-15,0.12499999999999908,4.440892098500626e-16,0.0
16.7,0.0,3.197487524368224e-15,0.12499999999999908,4.440892098500626e-16,0.0
16.72,0.0,3.0767635057302254e-15,0.12499999999999914,8.881784197001252e-16,0.0
16.740000000000002,0.0,2.9319449644172298e-15,0.12499999999999914,4.440892098500626e-16,0.0
16.76,0.0,2.9014788757548233e-15,0.1249999999999992,8.881784197001252e-16,0.0
16.78,0.0,2.7445921363621797e-15,0.12499999999999922,4.440892098500626e-16,0.0
16.8,0.0,2.6882750673375436e-15,0.12499999999999928,4.440892098500626e-16,0.0
16.82,0.0,2.5856477912674692e-15,0.12499999999999932,8.881784197001252e-16,0.0
16.84,0.0,2.4509823210327797e-15,0.12499999999999936,6.661338147750939e-16,0.0
16.86,0.0,2.416486229530218e-15,0.12499999999999938,8.881784197001252e-16,0.0
16.88,0.0,2.3018936609629903e-15,0.12499999999999943,8.881784197001252e-16,0.0
16.9,0.0,2.1929851905685512e-15,0.12499999999999942,6.661338147750939e-16,0.0
16.92,0.0,2.143694849188376e-15,0.12499999999999942,4.440892098500626e-16,0.0
16.94,0.0,2.068391754606926e-15,0.12499999999999936,1.1102230246251565e-16,0.0
16.96,0.0,1.9449107277199768e-15,0.12499999999999949,8.881784197001252e-16,0.0
16.98,0.0,1.902168488167061e-15,0.12499999999999953,4.440892098500626e-16,0.0
17.0,0.0,1.7844285046482678e-15,0.12499999999999951,8.881784197001252e-16,0.0
17.02,0.0,1.7487480091727506e-15,0.12499999999999957,6.661338147750939e-16,0.0
17.04,0.0,1.658918411530841e-15,0.12499999999999963,1.3322676295501878e-15,0.0
17.06,0.0,1.6001769249486172e-15,0.12499999999999967,8.881784197001252e-16,0.0
17.080000000000002,0.0,1.5033988489130727e-15,0.12499999999999958,4.440892098500626e-16,0.0
17.1,0.0,1.409553798311146e-15,0.12499999999999968,8.881784197001252e-16,0.0
17.12,0.0,1.3740253715341315e-15,0.12499999999999961,2.220446049250313e-16,0.0
17.14,0.0,1.3235123857684657e-15,0.12499999999999971,8.881784197001252e-16,0.0
17.16,0.0,1.2574279520986015e-15,0.12499999999999968,8.881784197001252e-16,0.0
17.18,0.0,1.165735380076047e-15,0.12499999999999976,8.881784197001252e-16,0.0
17.2,0.0,1.1421811377699298e-15,0.12499999999999974,8.881784197001252e-16,0.0
17.22,0.0,1.0696836212103233e-15,0.12499999999999975,6.661338147750939e-16,0.0
17.240000000000002,0.0,1.0745124758458117e-15,0.12499999999999971,8.881784197001252e-16,0.0
17.26,0.0,9.936545022428805e-16,0.1249999999999998,1.3322676295501878e-15,0.0
17.28,0.0,9.506877081563614e-16,0.12499999999999974,8.881784197001252e-16,0.0
17.3,0.0,9.257260460124792e-16,0.12499999999999985,8.881784197001252e-16,0.0
17.32,0.0,8.044534461575667e-16,0.1249999999999997,2.220446049250313e-16,0.0
17.34,0.0,7.824153933157467e-16,0.12499999999999976,4.440892098500626e-16,0.0
17.36,0.0,7.365739194779484e-16,0.12499999999999972,4.440892098500626e-16,0.0
17.38,0.0,6.998824172415906e-16,0.12499999999999974,0.0,0.0
17.400000000000002,0.0,6.688484275342316e-16,0.1249999999999998,4.440892098500626e-16,0.0
17.42,0.0,7.359351273133832e-16,0.12499999999999985,1.1102230246251565e-15,0.0
17.44,0.0,6.775466535402779e-16,0.12499999999999989,8.881784197001252e-16,0.0
17.46,0.0,5.996302742402619e-16,0.12499999999999979,4.440892098500626e-16,0.0
17.48,0.0,5.333296534641513e-16,0.12499999999999982,4.440892098500626e-16,0.0
17.5,0.0,6.043422635121074e-16,0.12499999999999985,8.881784197001252e-16,0.0
17.52,0.0,5.469350994509671e-16,0.12499999999999989,6.661338147750939e-16,0.0
17.54,0.0,5.222470699128687e-16,0.12499999999999986,6.661338147750939e-16,0.0
17.56,0.0,4.803559844993947e-16,0.12499999999999992,4.440892098500626e-16,0.0
17.580000000000002,0.0,4.4596871916030555e-16,0.1249999999999999,4.440892098500626e-16,0.0
17.6,0.0,4.824697960076062e-16,0.12499999999999989,8.881784197001252e-16,0.0
17.62,0.0,3.7146124262464367e-16,0.12499999999999985,0.0,0.0
17.64,0.0,3.9203179506638516e-16,0.12499999999999992,2.220446049250313e-16,0.0
17.66,0.0,4.85722573273506e-16,0.12499999999999997,8.881784197001252e-16,0.0
17.68,0.0,5.412337245047638e-16,0.125,1.1102230246251565e-15,0.0
17.7,0.0,4.440892098500626e-16,0.1249999999999999,8.881784197001252e-16,0.0
17.72,0.0,3.465407187435519e-16,0.12499999999999996,6.661338147750939e-16,0.0
17.740000000000002,0.0,3.7352657424017756e-16,0.12499999999999992,4.440892098500626e-16,0.0
17.76,0.0,3.641695180778232e-16,0.12499999999999999,6.661338147750939e-16,0.0
17.78,0.0,4.3021142204224816e-16,0.125,8.881784197001252e-16,0.0
17.8,0.0,5.134781488891349e-16,0.12499999999999996,1.1102230246251565e-15,0.0
17.82,0.0,4.0245584642661925e-16,0.12499999999999994,8.881784197001252e-16,0.0
17.84,0.0,2.5226959597361714e-16,0.12499999999999989,2.220446049250313e-16,0.0
17.86,0.0,2.1480772475107588e-16,0.12499999999999988,0.0,0.0
17.88,0.0,2.0785457126891105e-16,0.12499999999999988,2.220446049250313e-16,0.0
17.900000000000002,0.0,2.562074032205781e-16,0.12499999999999992,4.440892098500626e-16,0.0
17.92,0.0,2.1417407038571314e-16,0.12499999999999986,1.1102230246251565e-16,0.0
17.94,0.0,2.5100459904985963e-16,0.12499999999999985,2.220446049250313e-16,0.0
17.96,0.0,4.440892098500626e-16,0.12500000000000003,8.881784197001252e-16,0.0
17.98,0.0,3.7470027081099033e-16,0.12499999999999993,6.661338147750939e-16,0.0
18.0,0.0,2.7755575615628914e-16,0.12499999999999993,4.440892098500626e-16,0.0
18.02,0.0,4.3021142204224826e-16,0.12500000000000003,8.881784197001252e-16,0.0
18.04,0.0,3.3306690738754696e-16,0.125,6.661338147750939e-16,0.0
18.06,0.0,5.412337245047638e-16,0.12500000000000006,1.1102230246251565e-15,0.0
18.080000000000002,0.0,5.134781488891349e-16,0.12500000000000006,1.1102230246251565e-15,0.0
18.1,0.0,1.5970938147102608e-16,0.12499999999999992,0.0,0.0
18.12,0.0,1.7379797056670535e-16,0.12499999999999985,1.1102230246251565e-16,0.0
18.14,0.0,1.5998201204480307e-16,0.12499999999999988,2.220446049250313e-16,0.0
18.16,0.0,1.8736426396462632e-16,0.1249999999999999,1.1102230246251565e-16,0.0
18.18,0.0,1.5308411367813986e-16,0.12499999999999994,1.1102230246251565e-16,0.0
18.2,0.0,2.0816681711721685e-16,0.12499999999999992,4.440892098500626e-16,0.0
18.22,0.0,2.0816739916932724e-16,0.1249999999999999,4.440892098500626e-16,0.0
18.240000000000002,0.0,2.0859620661218596e-16,0.12499999999999993,2.220446049250313e-16,0.0
18.26,0.0,1.338879094690426e-16,0.12499999999999993,1.1102230246251565e-16,0.0
18.28,0.0,1.47977038760989e-16,0.12499999999999988,2.220446049250313e-16,0.0
18.3,0.0,1.4060761778323964e-16,0.12499999999999997,1.1102230246251565e-16,0.0
18.32,0.0,5.828670879282071e-16,0.12500000000000008,1.1102230246251565e-15,0.0
18.34,0.0,4.996003610813204e-16,0.12500000000000003,8.881784197001252e-16,0.0
18.36,0.0,5.412337245047638e-16,0.12500000000000003,8.881784197001252e-16,0.0
18.38,0.0,5.967448757360216e-16,0.12500000000000003,1.1102230246251565e-15,0.0
18.400000000000002,0.0,6.522560269672795e-16,0.12500000000000003,1.3322676295501878e-15,0.0
18.42,0.0,2.0816681711721678e-16,0.12499999999999999,4.440892098500626e-16,0.0
18.44,0.0,1.4089578736310103e-16,0.125,2.220446049250313e-16,0.0
18.46,0.0,3.191891195797326e-16,0.12500000000000003,4.440892098500626e-16,0.0
18.48,0.0,4.579669976578771e-16,0.12500000000000008,8.881784197001252e-16,0.0
18.5,0.0,4.579669976578771e-16,0.12500000000000008,8.881784197001252e-16,0.0
18.52,0.0,2.636779683484747e-16,0.12500000000000006,4.440892098500626e-16,0.0
18.54,0.0,1.5782217493257785e-16,0.125,4.440892098500626e-16,0.0
18.56,0.0,5.412337245047637e-16,0.12500000000000003,8.881784197001252e-16,0.0
18.580000000000002,0.0,6.93889390390723e-16,0.12500000000000008,1.3322676295501878e-15,0.0
18.6,0.0,1.9428902930940235e-16,0.12499999999999989,4.440892098500626e-16,0.0
18.62,0.0,1.8165440381868508e-16,0.12499999999999994,4.440892098500626e-16,0.0
18.64,0.0,2.636779683484747e-16,0.12499999999999999,4.440892098500626e-16,0.0
18.66,0.0,1.4230424253880332e-16,0.12499999999999994,4.440892098500626e-16,0.0
18.68,0.0,7.708603789370932e-17,0.1249999999999999,0.0,0.0
18.7,0.0,4.30211422042248e-16,0.12500000000000006,8.881784197001252e-16,0.0
18.72,0.0,2.498001805406602e-16,0.12500000000000006,4.440892098500626e-16,0.0
18.740000000000002,0.0,1.5265566588595902e-16,0.12499999999999992,2.220446049250313e-16,0.0
18.76,0.0,9.950790431548001e-17,0.12499999999999992,0.0,0.0
18.78,0.0,4.3021142204224816e-16,0.12499999999999982,8.881784197001252e-16,0.0
18.8,0.0,1.401811132520636e-16,0.12499999999999992,2.220446049250313e-16,0.0
18.82,0.0,3.6082248300317597e-16,0.12500000000000003,8.881784197001252e-16,0.0
18.84,0.0,2.7755575615628914e-16,0.12499999999999996,4.440892098500626e-16,0.0
18.86,0.0,5.967448757360214e-16,0.12500000000000006,1.3322676295501878e-15,0.0
18.88,0.0,6.800116025829084e-16,0.12500000000000017,1.3322676295501878e-15,0.0
18.900000000000002,0.0,4.4408920985006257e-16,0.12499999999999997,8.881784197001252e-16,0.0
18.92,0.0,2.220446049250313e-16,0.12500000000000006,4.440892098500626e-16,0.0
18.94,0.0,3.330669073875469e-16,0.125,6.661338147750939e-16,0.0
18.96,0.0,1.2613529148052894e-16,0.12499999999999992,4.440892098500626e-16,0.0
18.98,0.0,5.731307658931985e-17,0.12499999999999994,0.0,0.0
19.0,0.0,3.885780586188049e-16,0.12500000000000006,8.881784197001252e-16,0.0
19.02,0.0,5.134781488891349e-16,0.125,8.881784197001252e-16,0.0
19.04,0.0,4.85722573273506e-16,0.12500000000000006,8.881784197001252e-16,0.0
19.06,0.0,5.551115123125783e-16,0.12500000000000003,1.1102230246251565e-15,0.0
19.080000000000002,0.0,6.661338147750939e-16,0.12500000000000006,1.3322676295501878e-15,0.0
19.1,0.0,9.785737790206343e-17,0.12499999999999986,0.0,0.0
19.12,0.0,8.428377874702574e-17,0.12499999999999994,0.0,0.0
19.14,0.0,1.116813088895983e-16,0.1249999999999999,2.220446049250313e-16,0.0
19.16,0.0,1.942890293094024e-16,0.12500000000000003,4.440892098500626e-16,0.0
19.18,0.0,4.163336342344337e-16,0.125,8.881784197001252e-16,0.0
19.2,0.0,1.3878398618090831e-16,0.12500000000000003,4.440892098500626e-16,0.0
19.22,0.0,1.3877787807814457e-16,0.12499999999999992,4.440892098500626e-16,0.0
19.240000000000002,0.0,8.88777127727122e-18,0.125,0.0,0.0
19.26,0.0,9.798495142085212e-17,0.12499999999999996,2.220446049250313e-16,0.0
19.28,0.0,7.003536839607532e-17,0.12499999999999996,2.220446049250313e-16,0.0
19.3,0.0,1.1102230246251565e-16,0.1249999999999999,2.220446049250313e-16,0.0
19.32,0.0,2.3770286121556043e-17,0.12499999999999994,0.0,0.0
19.34,0.0,5.828670879282072e-16,0.12500000000000006,1.3322676295501878e-15,0.0
19.36,0.0,4.440892098500626e-16,0.12499999999999996,8.881784197001252e-16,0.0
19.38,0.0,6.383782391594651e-16,0.12500000000000008,1.3322676295501878e-15,0.0
19.400000000000002,0.0,6.938893903907228e-16,0.12500000000000014,1.3322676295501878e-15,0.0
19.42,0.0,2.636779683484747e-16,0.12500000000000006,4.440892098500626e-16,0.0
19.44,0.0,3.6082248300317592e-16,0.12499999999999993,8.881784197001252e-16,0.0
19.46,0.0,9.022156692591402e-17,0.12499999999999994,2.220446049250313e-16,0.0
19.48,0.0,5.689893001203926e-16,0.12500000000000006,1.3322676295501878e-15,0.0
19.5,0.0,3.191891195797325e-16,0.125,4.440892098500626e-16,0.0
19.52,0.0,2.914335439641036e-16,0.12500000000000003,4.440892098500626e-16,0.0
19.54,0.0,3.885780586188049e-16,0.12499999999999993,8.881784197001252e-16,0.0
19.56,0.0,5.967448757360214e-16,0.12500000000000006,1.3322676295501878e-15,0.0
19.580000000000002,0.0,4.3021142204224816e-16,0.12500000000000008,8.881784197001252e-16,0.0
19.6,0.0,5.689893001203927e-16,0.12500000000000003,1.3322676295501878e-15,0.0
19.62,0.0,4.579669976578771e-16,0.12500000000000008,8.881784197001252e-16,0.0
19.64,0.0,5.828670879282072e-16,0.12500000000000014,1.3322676295501878e-15,0.0
19.66,0.0,5.412337245047638e-16,0.12499999999999994,8.881784197001252e-16,0.0
19.68,0.0,1.5761404520251728e-17,0.12499999999999999,0.0,0.0
19.7,0.0,1.6558944176637363e-17,0.125,0.0,0.0
19.72,0.0,3.8857805861880474e-16,0.12499999999999985,7.771561172376096e-16,0.0
19.740000000000002,0.0,1.3877787807814457e-16,0.12499999999999986,2.220446049250313e-16,0.0
19.76,0.0,2.220446049250313e-16,0.1249999999999998,4.440892098500626e-16,0.0
19.78,0.0,2.1510571102112413e-16,0.12499999999999989,4.440892098500626e-16,0.0
19.8,0.0,4.31583093332776e-17,0.1249999999999999,0.0,0.0
19.82,0.0,4.203348408485887e-17,0.12499999999999992,0.0,0.0
19.84,0.0,1.1102230246251565e-16,0.1249999999999999,2.220446049250313e-16,0.0
19.86,0.0,2.7755575615628914e-16,0.125,4.440892098500626e-16,0.0
19.88,0.0,3.0531133177191805e-16,0.12499999999999997,4.440892098500626e-16,0.0
19.900000000000002,0.0,2.081668171172168e-16,0.12499999999999996,4.440892098500626e-16,0.0
19.92,0.0,2.636779683484748e-16,0.12500000000000003,4.440892098500626e-16,0.0
19.94,0.0,2.914335439641036e-16,0.12499999999999992,4.440892098500626e-16,0.0
19.96,0.0,2.220446049250313e-16,0.12499999999999989,4.440892098500626e-16,0.0
19.98,0.0,4.85722573273506e-16,0.12500000000000008,8.881784197001252e-16,0.0
20.0,0.0,3.7470027081099023e-16,0.125,8.881784197001252e-16,0.0


==> dynamics_k34/k4_I_over_d.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.5088918769477428,0.0625,0.0,0.0
0.02,0.0,0.4795686219115521,0.05334550678547318,1.1102230246251565e-16,0.0
0.04,0.0,0.4509333221948252,0.045684858211853245,0.0,0.0
0.06,0.0,0.4231746068476224,0.03926337113368548,0.0,0.0
0.08,0.0,0.39643530939486005,0.03387241934216828,0.0,0.0
0.1,0.0,0.3708183223212418,0.029340503888004712,2.220446049250313e-16,0.0
0.12,0.0,0.3463924798278936,0.025526199044773278,0.0,0.0
0.14,0.0,0.3231981422270199,0.022312546468214702,2.220446049250313e-16,0.0
0.16,0.0,0.3012523163447477,0.01960257343007964,0.0,0.0
0.18,0.0,0.28055325061236885,0.017315689337474592,2.220446049250313e-16,0.0
0.2,0.0,0.26282758134684336,0.015384773458962579,0.0,0.0
0.22,0.0,0.25113635300290216,0.013753810560299685,2.220446049250313e-16,0.0
0.24,0.004994798623178347,0.23965007847644312,0.012375963810909801,0.0,0.0
0.26,0.010270665413756087,0.22840569118168447,0.01121199879305868,0.0,0.0
0.28,0.015120501790782555,0.21743420616807999,0.010228990920831812,4.440892098500626e-16,0.0
0.3,0.019591644860716188,0.20676117322914667,0.009399262657080926,4.440892098500626e-16,0.0
0.32,0.023724620821161876,0.1964071370530538,0.00869950775985059,0.0,0.0
0.34,0.027554197531284734,0.18638809498792122,0.008110068226402352,2.220446049250313e-16,0.0
0.36,0.03111028502250437,0.17671594491543235,0.00761433623075032,0.0,0.0
0.38,0.034418701822382075,0.16739891741083357,0.007198258602534071,4.440892098500626e-16,0.0
0.4,0.0375018240276786,0.15844198783036118,0.0068499255876659625,1.1102230246251565e-16,0.0
0.42,0.04037913277962546,0.14984726522163516,0.006559228998878203,0.0,0.0
0.44,0.0430676743390485,0.14161435601264485,0.006317577582989439,0.0,0.0
0.46,0.04558244545004693,0.1337407013163991,0.00611765963530804,3.3306690738754696e-16,0.0
0.48,0.047936715197443684,0.12622188740834117,0.005953244683351119,5.551115123125783e-16,0.0
0.5,0.05014229315521544,0.11910514561626176,0.005819017522594966,0.0,0.0
0.52,0.05220975231995388,0.1123905652657111,0.00571043907985659,4.440892098500626e-16,0.0
0.54,0.05414861413993201,0.10598715691326174,0.00562362955570872,4.440892098500626e-16,0.0
0.56,0.05596750189142234,0.09988899825614735,0.005555270096583727,8.881784197001252e-16,0.0
0.58,0.05767426771774568,0.0940890015076463,0.005502519902564201,2.220446049250313e-16,0.0
0.6,0.059276097827120164,0.08857914820046733,0.005462946214712286,4.440892098500626e-16,0.0
0.62,0.060779599634212596,0.08335069354182006,0.005434465067600808,0.0,0.0
0.64,0.06219087401757997,0.07839434360666106,0.005415291055931262,0.0,0.0
0.66,0.06351557534069002,0.07370040834446154,0.005403894662985159,1.1102230246251565e-16,0.0
0.68,0.06475896143780892,0.06925893309087444,0.005398965944779635,0.0,0.0
0.7000000000000001,0.06592593538807594,0.06505981101604323,0.005399383566673516,7.771561172376096e-16,0.0
0.72,0.06804347864446793,0.06109287870376472,0.005404188356567738,4.440892098500626e-16,0.0
0.74,0.07008405397211619,0.057347996838382376,0.005412560677115097,0.0,0.0
0.76,0.07194291490925371,0.05381511777755513,0.005423801033700895,2.220446049250313e-16,0.0
0.78,0.07363728063052091,0.05048434160749147,0.005437313429638912,3.3306690738754696e-16,0.0
0.8,0.07518265806558777,0.0473459621116003,0.005452591058536391,4.440892098500626e-16,0.0
0.8200000000000001,0.07659301681974084,0.044390503932611666,0.005469203988976164,9.992007221626409e-16,0.0
0.84,0.07788094626941372,0.04160875207100129,0.005486788550888473,0.0,0.0
0.86,0.07905779655699506,0.03899177473797777,0.0055050381781636395,4.440892098500626e-16,0.0
0.88,0.08013380506940784,0.03653094046843035,0.005523695499764258,2.220446049250313e-16,0.0
0.9,0.08111820984948107,0.03421793029715825,0.005542545503128826,6.661338147750939e-16,0.0
0.92,0.08201935125996211,0.03204474570959541,0.005561409620083612,1.2212453270876722e-15,0.0
0.9400000000000001,0.08284476309834041,0.030003712995258034,0.005580140607662237,1.2212453270876722e-15,0.0
0.96,0.08360125424712919,0.02808748455754476,0.005598618114904974,8.881784197001252e-16,0.0
0.98,0.08429498183916553,0.026289037666603267,0.005616744842450658,4.440892098500626e-16,0.0
1.0,0.08493151682079353,0.02460167108203043,0.005634443215042705,0.0,0.0
1.02,0.08551590270730047,0.023018999918623207,0.00565165249834218,4.440892098500626e-16,0.0
1.04,0.08605270824432205,0.021534949080623082,0.005668326301013063,8.881784197001252e-16,0.0
1.06,0.08654607461569296,0.02014374554736359,0.005684430411188672,8.881784197001252e-16,0.0
1.08,0.08699975777190194,0.018839909755456685,0.005699940923377084,8.881784197001252e-16,0.0
1.1,0.08741716639343387,0.017618246289142256,0.005714842617800364,8.881784197001252e-16,0.0
1.12,0.08780139594931302,0.016473834060791892,0.005729127559251687,8.881784197001252e-16,0.0
1.1400000000000001,0.0881552592626233,0.015402016137367719,0.005742793886920908,8.881784197001252e-16,0.0
1.16,0.0884813139511936,0.014398389345578412,0.005755844770398297,8.881784197001252e-16,0.0
1.18,0.08878188707253334,0.013458793768185701,0.005768287510302839,4.440892098500626e-16,0.0
1.2,0.08905909726707667,0.012579302226120128,0.005780132764780302,8.881784197001252e-16,0.0
1.22,0.08931487466244421,0.011756209825492815,0.005791393885535064,1.1102230246251565e-15,0.0
1.24,0.08955097877338548,0.010986023634986894,0.005802086349155938,8.881784197001252e-16,0.0
1.26,0.08976901460700527,0.01026545254727958,0.0058122272713163475,1.1102230246251565e-15,0.0
1.28,0.08997044716048844,0.009591397367854547,0.005821834993009617,4.440892098500626e-16,0.0
1.3,0.09015661447854514,0.008960941165677146,0.005830928729357698,8.881784197001252e-16,0.0
1.32,0.0903287394199555,0.008371339912512665,0.005839528272728198,4.440892098500626e-16,0.0
1.34,0.09048794026666679,0.007820013431080894,0.005847653742942768,1.3322676295501878e-15,0.0
1.36,0.09063524029469042,0.007304536666575903,0.005855325378270229,6.661338147750939e-16,0.0
1.3800000000000001,0.09077157641337141,0.006822631291272098,0.0058625633616977285,6.661338147750939e-16,0.0
1.4000000000000001,0.09089780696829464,0.0063721576478494545,0.00586938767766812,8.881784197001252e-16,0.0
1.42,0.09101471879301193,0.005951107033626288,0.005875817995083896,8.881784197001252e-16,0.0
1.44,0.09112303358577378,0.00555759432501134,0.005881873572911056,8.881784197001252e-16,0.0
1.46,0.09122341367942788,0.00518985093908054,0.005887573185183528,8.881784197001252e-16,0.0
1.48,0.09131646726548409,0.004846218127231419,0.005892935062619328,6.661338147750939e-16,0.0
1.5,0.09140275312696045,0.004525140594249408,0.005897976848418196,4.440892098500626e-16,0.0
1.52,0.09148278492892009,0.004225160434853384,0.00590271556612372,8.881784197001252e-16,0.0
1.54,0.09155703511052271,0.0039449113787683125,0.00590716759771083,6.661338147750939e-16,0.0
1.56,0.09162593841787012,0.003683113334611763,0.0059113486702984394,1.3322676295501878e-15,0.0
1.58,0.09168989511286853,0.0034385672223059397,0.005915273850100197,4.440892098500626e-16,0.0
1.6,0.09174927388970315,0.003210150083333996,0.005918957542410508,1.1102230246251565e-16,0.0
1.62,0.09180441452728841,0.002996810457907323,0.00592241349658623,8.881784197001252e-16,0.0
1.6400000000000001,0.09185563030315577,0.0027975640179866475,0.005925654815124096,1.3322676295501878e-15,0.0
1.6600000000000001,0.09190321019166048,0.0026114894450748605,0.005928693966061544,4.440892098500626e-16,0.0
1.68,0.0919474208670671,0.0024377245417669916,0.005931542798033151,1.3322676295501878e-15,0.0
1.7,0.09198850853000866,0.002275462566171114,0.00593421255741268,4.440892098500626e-16,0.0
1.72,0.09202670057395824,0.002123948778512843,0.00593671390705218,1.1102230246251565e-15,0.0
1.74,0.09206220710669215,0.001982477189475286,0.005939056946200866,0.0,0.0
1.76,0.09209522234023827,0.0018503875000986329,0.005941251231251582,1.3322676295501878e-15,0.0
1.78,0.09212592586146962,0.0017270622233744475,0.005943305797014742,4.440892098500626e-16,0.0
1.8,0.09215448379431125,0.0016119239779965,0.005945229178269049,1.1102230246251565e-15,0.0
1.82,0.09218104986345388,0.0015044329450658468,0.0059470294313784845,4.440892098500626e-16,0.0
1.84,0.0922057663685094,0.001404084478914042,0.005948714155800797,8.881784197001252e-16,0.0
1.86,0.09222876507667761,0.001310406863551137,0.005950290515344181,0.0,0.0
1.8800000000000001,0.09225016804122221,0.0012229592066206156,0.005951765259054859,8.881784197001252e-16,0.0
1.9000000000000001,0.09227008835235104,0.001141329463094698,0.005953144741641422,4.440892098500626e-16,0.0
1.92,0.09228863082647702,0.0010651325813022241,0.005954434943361347,8.881784197001252e-16,0.0
1.94,0.09230589263926431,0.000994008764235106,0.005955641489312505,1.1102230246251565e-15,0.0
1.96,0.09232196390736419,0.0009276218394189953,0.005956769668086018,3.3306690738754696e-16,0.0
1.98,0.09233692822328414,0.0008656577309754682,0.005957824449749703,3.3306690738754696e-16,0.0
2.0,0.0923508631474212,0.000807823027818599,0.005958810503141721,2.220446049250313e-16,0.0
2.02,0.09236384066092335,0.0007538436422578447,0.005959732212462196,6.661338147750939e-16,0.0
2.04,0.0923759275827047,0.0007034635535730525,0.005960593693158711,8.881784197001252e-16,0.0
2.06,0.09238718595363783,0.0006564436314212127,0.005961398807107196,8.881784197001252e-16,0.0
2.08,0.09239767339067564,0.0006125605342250044,0.0059621511770944075,1.7763568394002505e-15,0.0
2.1,0.09240744341340634,0.0005716056779513073,0.005962854200613654,1.5543122344752192e-15,0.0
2.12,0.09241654574532293,0.0005333842709515074,0.005963511062987106,1.7763568394002505e-15,0.0
2.14,0.09242502659188684,0.0004977144107842953,0.005964124749831726,1.5543122344752192e-15,0.0
2.16,0.09243292889728083,0.0004644262391688379,0.005964698058887746,1.7763568394002505e-15,0.0
2.18,0.09244029258158354,0.00043336115144620557,0.005965233611229845,1.7763568394002505e-15,0.0
2.2,0.09244715475994483,0.00040437105713594235,0.005965733861883024,1.5543122344752192e-15,0.0
2.22,0.09245354994520608,0.00037731768837732244,0.005966201109865119,1.5543122344752192e-15,0.0
2.24,0.09245951023528716,0.0003520719532334981,0.0059666375076785905,1.7763568394002505e-15,0.0
2.2600000000000002,0.09246506548654657,0.0003285133310231653,0.005967045070275415,1.7763568394002505e-15,0.0
2.2800000000000002,0.09247024347422206,0.0003065293070079424,0.0059674256835174355,1.7763568394002505e-15,0.0
2.3000000000000003,0.09247507004096372,0.0002860148439343758,0.00596778111215536,1.7763568394002505e-15,0.0
2.32,0.09247956923438905,0.000266871888072711,0.005968113007349003,1.7763568394002505e-15,0.0
2.34,0.09248376343451087,0.0002490089075501559,0.005968422913750798,1.7763568394002505e-15,0.0
2.36,0.09248767347181946,0.0002323404608995817,0.005968712276174501,1.3322676295501878e-15,0.0
2.38,0.09249131873673722,0.00021678679388804304,0.005968982445869964,2.220446049250313e-15,0.0
2.4,0.09249471728110305,0.00020227346279462404,0.0059692346864242685,1.7763568394002505e-15,0.0
2.42,0.09249788591229456,0.00018873098243589546,0.0059694701793093635,1.5543122344752192e-15,0.0
2.44,0.09250084028054296,0.00017609449733275908,0.005969690029094588,1.9984014443252818e-15,0.0
2.46,0.09250359495995435,0.00016430347451912904,0.005969895268343059,1.7763568394002505e-15,0.0
2.48,0.09250616352370927,0.00015330141659135234,0.0059700868622087795,1.9984014443252818e-15,0.0
2.5,0.09250855861387386,0.0001430355936735163,0.005970265712751521,1.7763568394002505e-15,0.0
2.52,0.0925107920062244,0.00013345679307265408,0.005970432662985583,1.9984014443252818e-15,0.0
2.54,0.09251287467045377,0.00012451908546822193,0.005970588500677384,1.5543122344752192e-15,0.0
2.56,0.0925148168261001,0.00011617960655311859,0.005970733961906671,1.3322676295501878e-15,0.0
2.58,0.09251662799451113,0.00010839835311726636,0.005970869734405013,1.7763568394002505e-15,0.0
2.6,0.09251831704713682,0.00010113799262768085,0.005970996460684802,1.9984014443252818e-15,0.0
2.62,0.09251989225041408,9.436368541858395e-05,0.005971114740970979,1.5543122344752192e-15,0.0
2.64,0.0925213613074946,8.804291866491495e-05,0.005971225135947632,8.881784197001252e-16,0.0
2.66,0.0925227313970422,8.214535136405986e-05,0.005971328169330434,1.9984014443252818e-15,0.0
2.68,0.09252400920931123,7.664266960122693e-05,0.00597142433027513,2.220446049250313e-15,0.0
2.7,0.0925252009797039,7.150845142039376e-05,0.005971514075632872,1.5543122344752192e-15,0.0
2.72,0.09252631251998446,6.671804067262097e-05,0.005971597832060957,1.7763568394002505e-15,0.0
2.74,0.09252734924731837,6.224842924063088e-05,0.005971675997998338,1.7763568394002505e-15,0.0
2.7600000000000002,0.09252831621129363,5.8078147095611335e-05,0.005971748945514388,1.7763568394002505e-15,0.0
2.7800000000000002,0.09252921811906509,5.4187159662526074e-05,0.005971817022038001,1.1102230246251565e-15,0.0
2.8000000000000003,0.09253005935875709,5.055677201422446e-05,0.005971880551975964,2.220446049250313e-15,0.0
2.82,0.09253084402124494,4.716953943925944e-05,0.005971939838225762,1.5543122344752192e-15,0.0
2.84,0.09253157592043343,4.400918396573264e-05,0.005971995163590968,1.7763568394002505e-15,0.0
2.86,0.09253225861213411,4.1060516442416484e-05,0.0059720467921044965,1.5543122344752192e-15,0.0
2.88,0.09253289541164375,3.8309363810338885e-05,0.0059720949702659065,1.5543122344752192e-15,0.0
2.9,0.09253348941011119,3.574250122272485e-05,0.005972139928198083,1.1102230246251565e-15,0.0
2.92,0.09253404348978075,3.334758868580451e-05,0.005972181880728513,1.9984014443252818e-15,0.0
2.94,0.09253456033818765,3.1113111927805706e-05,0.005972221028399838,1.7763568394002505e-15,0.0
2.96,0.09253504246138242,2.9028327209288697e-05,0.005972257558414587,1.7763568394002505e-15,0.0
2.98,0.09253549219624632,2.7083209815424378e-05,0.005972291645517602,2.220446049250313e-15,0.0
3.0,0.09253591172196612,2.5268405984912524e-05,0.005972323452821204,4.440892098500626e-16,0.0
3.02,0.09253630307072501,2.3575188048038584e-05,0.0059723531325755475,6.661338147750939e-16,0.0
3.04,0.09253666813766057,2.199541255779036e-05,0.005972380826888904,1.3322676295501878e-15,0.0
3.06,0.09253700869014586,2.052148121751019e-05,0.00597240666840014,1.3322676295501878e-15,0.0
3.08,0.09253732637643694,1.9146304417819345e-05,0.00597243078090734,1.5543122344752192e-15,0.0
3.1,0.09253762273373042,1.7863267208025578e-05,0.005972453279954751,1.7763568394002505e-15,0.0
3.12,0.09253789919567451,1.6666197541623934e-05,0.005972474273380768,2.220446049250313e-15,0.0
3.14,0.09253815709936654,1.55493366438891e-05,0.005972493861830533,2.220446049250313e-15,0.0
3.16,0.09253839769187722,1.4507311357451515e-05,0.005972512139233746,2.220446049250313e-15,0.0
3.18,0.09253862213633049,1.3535108338299552e-05,0.005972529193251572,2.220446049250313e-15,0.0
3.2,0.09253883151757097,1.2628049976358763e-05,0.005972545105693561,2.4424906541753444e-15,0.0
3.22,0.09253902684744675,1.1781771924417385e-05,0.005972559952907339,2.220446049250313e-15,0.0
3.24,0.09253920906973448,1.0992202130821228e-05,0.00597257380614217,2.220446049250313e-15,0.0
3.2600000000000002,0.09253937906472989,1.0255541274642975e-05,0.005972586731888482,1.9984014443252818e-15,0.0
3.2800000000000002,0.09253953765352851,9.568244507255318e-06,0.005972598792195069,2.220446049250313e-15,0.0
3.3000000000000003,0.09253968560201559,8.927004417364631e-06,0.005972610044965035,2.6645352591003757e-15,0.0
3.3200000000000003,0.09253982362458645,8.328735133874936e-06,0.005972620544232157,2.220446049250313e-15,0.0
3.34,0.09253995238761534,7.770557493192061e-06,0.005972630340419033,2.4424906541753444e-15,0.0
3.36,0.09254007251269017,7.249785199101023e-06,0.005972639480577746,2.220446049250313e-15,0.0
3.38,0.09254018457962743,6.7639119075814736e-06,0.005972648008614967,2.4424906541753444e-15,0.0
3.4,0.09254028912928482,6.310599176492966e-06,0.00597265596550162,1.7763568394002505e-15,0.0
3.42,0.09254038666618318,5.887665222242301e-06,0.005972663389469035,2.4424906541753444e-15,0.0
3.44,0.09254047766095136,5.493074427590471e-06,0.0059726703161916885,2.220446049250313e-15,0.0
3.46,0.09254056255260715,5.124927553690553e-06,0.005972676778958075,2.220446049250313e-15,0.0
3.48,0.09254064175068322,4.781452604649648e-06,0.005972682808829963,2.4424906541753444e-15,0.0
3.5,0.09254071563720992,4.460996306100522e-06,0.005972688434791138,2.4424906541753444e-15,0.0
3.52,0.09254078456856486,4.16201615301235e-06,0.005972693683886324,2.220446049250313e-15,0.0
3.54,0.09254084887719784,3.883072990091067e-06,0.005972698581350522,2.220446049250313e-15,0.0
3.56,0.09254090887323876,3.622824088727814e-06,0.005972703150730355,2.4424906541753444e-15,0.0
3.58,0.09254096484599865,3.3800166876398613e-06,0.0059727074139965235,1.7763568394002505e-15,0.0
3.6,0.09254101706536763,3.153481966984215e-06,0.00597271139164933,2.220446049250313e-15,0.0
3.62,0.09254106578312102,2.9421294240787946e-06,0.005972715102816953,1.9984014443252818e-15,0.0
3.64,0.09254111123413558,2.7449416269359826e-06,0.005972718565347285,2.6645352591003757e-15,0.0
3.66,0.09254115363752521,2.5609693196397207e-06,0.005972721795893393,1.5543122344752192e-15,0.0
3.68,0.09254119319769952,2.389326853883579e-06,0.005972724809993599,1.5543122344752192e-15,0.0
3.7,0.0925412301053519,2.2291879287613878e-06,0.005972727622145832,2.220446049250313e-15,0.0
3.72,0.09254126453837982,2.0797816136777433e-06,0.005972730245877508,2.6645352591003757e-15,0.0
3.74,0.0925412966627441,1.9403886380060797e-06,0.005972732693810198,1.7763568394002505e-15,0.0
3.7600000000000002,0.09254132663327219,1.8103379314567817e-06,0.0059727349777203165,2.220446049250313e-15,0.0
3.7800000000000002,0.09254135459440294,1.6890033931946102e-06,0.0059727371085958325,2.4424906541753444e-15,0.0
3.8000000000000003,0.09254138068088624,1.5758008796700612e-06,0.005972739096688723,2.220446049250313e-15,0.0
3.8200000000000003,0.0925414050184318,1.4701853925259273e-06,0.0059727409515645535,1.5543122344752192e-15,0.0
3.84,0.09254142772431756,1.3716484559746916e-06,0.005972742682148224,2.6645352591003757e-15,0.0
3.86,0.09254144890795384,1.2797156695634054e-06,0.005972744296766808,1.7763568394002505e-15,0.0
3.88,0.092541468671413,1.1939444253547882e-06,0.005972745803189824,2.4424906541753444e-15,0.0
3.9,0.0925414871099204,1.1139217763050935e-06,0.005972747208666251,1.7763568394002505e-15,0.0
3.92,0.0925415043123155,1.0392624503179765e-06,0.005972748519959603,1.9984014443252818e-15,0.0
3.94,0.09254152036147868,9.696069945925798e-07,0.005972749743380315,1.3322676295501878e-15,0.0
3.96,0.0925415353347323,9.046200457789658e-07,0.005972750884816101,2.220446049250313e-15,0.0
3.98,0.09254154930421304,8.439887156860836e-07,0.005972751949760301,1.9984014443252818e-15,0.0
4.0,0.09254156233722008,7.874210858063378e-07,0.005972752943338253,2.220446049250313e-15,0.0
4.0200000000000005,0.09254157449653932,7.346448004843381e-07,0.0059727538703319705,2.4424906541753444e-15,0.0
4.04,0.09254158584074615,6.854057574834371e-07,0.005972754735203005,8.881784197001252e-16,0.0
4.0600000000000005,0.09254159642448857,6.394668850906796e-07,0.005972755542114157,1.3322676295501878e-15,0.0
4.08,0.09254160629875008,5.966069985107598e-07,0.005972756294949158,1.3322676295501878e-15,0.0
4.1,0.09254161551109501,5.566197377225926e-07,0.0059727569973317685,1.7763568394002505e-15,0.0
4.12,0.092541624105899,5.193125726301456e-07,0.005972757652642699,1.9984014443252818e-15,0.0
4.14,0.09254163212456168,4.845058762508596e-07,0.005972758264036371,2.220446049250313e-15,0.0
4.16,0.09254163960570737,4.520320604156982e-07,0.005972758834455721,2.886579864025407e-15,0.0
4.18,0.09254164658537033,4.2173476917737457e-07,0.0059727593666465545,2.886579864025407e-15,0.0
4.2,0.09254165309716895,3.934681254728552e-07,0.005972759863170717,2.6645352591003757e-15,0.0
4.22,0.09254165917246761,3.6709602895153293e-07,0.005972760326418344,2.6645352591003757e-15,0.0
4.24,0.09254166484052778,3.4249150119083915e-07,0.005972760758619439,3.1086244689504383e-15,0.0
4.26,0.09254167012864933,3.1953607375779375e-07,0.005972761161854606,2.6645352591003757e-15,0.0
4.28,0.0925416750623016,2.9811921825086124e-07,0.0059727615380649746,2.886579864025407e-15,0.0
4.3,0.09254167966524637,2.7813781437995705e-07,0.005972761889061692,2.886579864025407e-15,0.0
4.32,0.0925416839596527,2.5949565293174187e-07,0.005972762216534477,3.1086244689504383e-15,0.0
4.34,0.09254168796620325,2.4210297303126765e-07,0.005972762522059777,3.1086244689504383e-15,0.0
4.36,0.0925416917041939,2.2587602937617496e-07,0.0059727628071085115,2.6645352591003757e-15,0.0
4.38,0.09254169519162722,2.1073669003151416e-07,0.005972763073052945,3.1086244689504383e-15,0.0
4.4,0.0925416984452988,1.966120593884652e-07,0.005972763321173427,2.886579864025407e-15,0.0
4.42,0.09254170148087842,1.8343412767386769e-07,0.005972763552664503,3.1086244689504383e-15,0.0
4.44,0.09254170431298503,1.711394431959043e-07,0.005972763768640574,2.6645352591003757e-15,0.0
4.46,0.09254170695525812,1.5966880693042002e-07,0.005972763970141614,3.3306690738754696e-15,0.0
4.48,0.09254170942042239,1.4896698768973593e-07,0.005972764158137557,3.1086244689504383e-15,0.0
4.5,0.09254171172034958,1.389824561175493e-07,0.0059727643335336245,3.1086244689504383e-15,0.0
4.5200000000000005,0.09254171386611597,1.2966713648122907e-07,0.005972764497174196,3.3306690738754696e-15,0.0
4.54,0.09254171586805476,1.209761751955196e-07,0.005972764649847168,3.1086244689504383e-15,0.0
4.5600000000000005,0.09254171773580701,1.1286772480870177e-07,0.0059727647922875465,3.3306690738754696e-15,0.0
4.58,0.09254171947836723,1.053027432352388e-07,0.005972764925181187,3.1086244689504383e-15,0.0
4.6000000000000005,0.09254172110412692,9.824480425892068e-08,0.005972765049167897,3.1086244689504383e-15,0.0
4.62,0.09254172262091542,9.165992350800704e-08,0.005972765164844615,2.6645352591003757e-15,0.0
4.64,0.09254172403603694,8.551639490289586e-08,0.005972765272768299,2.6645352591003757e-15,0.0
4.66,0.09254172535630606,7.978463669768011e-08,0.005972765373458602,2.6645352591003757e-15,0.0
4.68,0.09254172658808073,7.443705006635742e-08,0.00597276546740029,3.552713678800501e-15,0.0
4.7,0.09254172773729258,6.944788579800465e-08,0.005972765555045653,2.6645352591003757e-15,0.0
4.72,0.09254172880947571,6.479312090329481e-08,0.0059727656368167015,2.220446049250313e-15,0.0
4.74,0.09254172980979361,6.045034219286788e-08,0.0059727657131071615,3.3306690738754696e-15,0.0
4.76,0.09254173074306288,5.639863921366728e-08,0.005972765784284309,3.552713678800501e-15,0.0
4.78,0.09254173161377753,5.261850210928898e-08,0.005972765850690925,3.1086244689504383e-15,0.0
4.8,0.09254173242613095,4.909172955733926e-08,0.005972765912646713,3.1086244689504383e-15,0.0
4.82,0.09254173318403469,4.580133952485077e-08,0.005972765970449961,3.1086244689504383e-15,0.0
4.84,0.0925417338911387,4.273148883522648e-08,0.005972766024378948,3.1086244689504383e-15,0.0
4.86,0.09254173455084752,3.986739541793349e-08,0.005972766074693436,2.4424906541753444e-15,0.0
4.88,0.09254173516633836,3.7195268720938146e-08,0.005972766121635595,3.552713678800501e-15,0.0
4.9,0.09254173574057481,3.470224200531613e-08,0.005972766165431534,2.6645352591003757e-15,0.0
4.92,0.09254173627632217,3.237631104185956e-08,0.005972766206292043,2.886579864025407e-15,0.0
4.94,0.09254173677616018,3.0206276300549784e-08,0.0059727662444139015,2.4424906541753444e-15,0.0
4.96,0.09254173724249579,2.8181688731775116e-08,0.0059727662799806715,2.6645352591003757e-15,0.0
4.98,0.0925417376775745,2.629279988435734e-08,0.005972766313163569,2.220446049250313e-15,0.0
5.0,0.09254173808349153,2.4530514343770737e-08,0.005972766344122443,3.3306690738754696e-15,0.0
5.0200000000000005,0.09254173846220132,2.2886346532323413e-08,0.005972766373006283,2.6645352591003757e-15,0.0
5.04,0.09254173881552766,2.135237978529575e-08,0.005972766399954199,3.1086244689504383e-15,0.0
5.0600000000000005,0.09254173914517183,1.9921227647524967e-08,0.005972766425095949,3.1086244689504383e-15,0.0
5.08,0.092541739452721,1.858599869928451e-08,0.0059727664485525606,1.5543122344752192e-15,0.0
5.1000000000000005,0.09254173973965649,1.7340264246192005e-08,0.005972766470436958,1.9984014443252818e-15,0.0
5.12,0.09254174000735978,1.6178025523394535e-08,0.005972766490854639,2.220446049250313e-15,0.0
5.14,0.09254174025711995,1.5093686247906468e-08,0.0059727665099037685,2.6645352591003757e-15,0.0
5.16,0.09254174049013965,1.4082025499677353e-08,0.005972766527676157,2.886579864025407e-15,0.0
5.18,0.09254174070754093,1.3138171470888914e-08,0.005972766544257354,3.1086244689504383e-15,0.0
5.2,0.09254174091037076,1.2257579534713514e-08,0.005972766559727186,3.3306690738754696e-15,0.0
5.22,0.0925417410996056,1.143600968176589e-08,0.005972766574160127,3.552713678800501e-15,0.0
5.24,0.09254174127615683,1.0669506056437683e-08,0.0059727665876257545,3.552713678800501e-15,0.0
5.26,0.09254174144087447,9.954377539270197e-09,0.005972766600188847,3.1086244689504383e-15,0.0
5.28,0.09254174159455174,9.287180885442226e-09,0.005972766611909874,3.552713678800501e-15,0.0
5.3,0.0925417417379287,8.664703322891487e-09,0.0059727666228452814,3.552713678800501e-15,0.0
5.32,0.09254174187169575,8.08394757644687e-09,0.005972766633047739,3.1086244689504383e-15,0.0
5.34,0.09254174199649681,7.542117140026117e-09,0.0059727666425664055,3.1086244689504383e-15,0.0
5.36,0.09254174211293303,7.0366032818222615e-09,0.005972766651447053,3.552713678800501e-15,0.0
5.38,0.09254174222156505,6.5649715941251685e-09,0.005972766659732509,3.552713678800501e-15,0.0
5.4,0.09254174232291588,6.124951431457637e-09,0.005972766667462603,3.552713678800501e-15,0.0
5.42,0.09254174241747357,5.7144235897019224e-09,0.0059727666746745844,3.3306690738754696e-15,0.0
5.44,0.09254174250569344,5.331411504980178e-09,0.005972766681403202,3.1086244689504383e-15,0.0
5.46,0.09254174258800035,4.974071180982587e-09,0.005972766687680811,3.552713678800501e-15,0.0
5.48,0.09254174266479062,4.6406817390612365e-09,0.00597276669353769,2.6645352591003757e-15,0.0
5.5,0.09254174273643387,4.329637854835756e-09,0.0059727666990019995,3.774758283725532e-15,0.0
5.5200000000000005,0.09254174280327516,4.039441763720176e-09,0.00597276670410006,3.3306690738754696e-15,0.0
5.54,0.0925417428656364,3.768696133811533e-09,0.00597276670885645,3.3306690738754696e-15,0.0
5.5600000000000005,0.09254174292381792,3.516097531186535e-09,0.005972766713293998,3.3306690738754696e-15,0.0
5.58,0.09254174297809976,3.280429444578459e-09,0.00597276671743413,3.552713678800501e-15,0.0
5.6000000000000005,0.09254174302874321,3.0605570308997465e-09,0.005972766721296735,3.1086244689504383e-15,0.0
5.62,0.0925417430759923,2.8554217271908877e-09,0.005972766724900503,3.552713678800501e-15,0.0
5.64,0.09254174312007439,2.6640356838927848e-09,0.005972766728262697,3.3306690738754696e-15,0.0
5.66,0.09254174316120191,2.485477251096268e-09,0.005972766731399529,2.6645352591003757e-15,0.0
5.68,0.09254174319957302,2.318886809134224e-09,0.005972766734326132,3.3306690738754696e-15,0.0
5.7,0.09254174323537209,2.163462561009799e-09,0.005972766737056586,3.1086244689504383e-15,0.0
5.72,0.09254174326877178,2.018455287459975e-09,0.005972766739604025,3.774758283725532e-15,0.0
5.74,0.09254174329993277,1.883167426684762e-09,0.005972766741980711,3.1086244689504383e-15,0.0
5.76,0.09254174332900508,1.7569470505199303e-09,0.005972766744198124,2.6645352591003757e-15,0.0
5.78,0.09254174335612907,1.6391868123272202e-09,0.005972766746266858,3.3306690738754696e-15,0.0
5.8,0.09254174338143496,1.5293195754911837e-09,0.005972766748197009,3.9968028886505635e-15,0.0
5.82,0.09254174340504451,1.4268162328717748e-09,0.005972766749997735,3.1086244689504383e-15,0.0
5.84,0.09254174342707175,1.3311831584955636e-09,0.005972766751677804,3.552713678800501e-15,0.0
5.86,0.09254174344762264,1.241959942006876e-09,0.005972766753245234,3.1086244689504383e-15,0.0
5.88,0.09254174346679614,1.1587168880639045e-09,0.005972766754707634,3.1086244689504383e-15,0.0
5.9,0.0925417434846843,1.0810534516181303e-09,0.005972766756072001,2.4424906541753444e-15,0.0
5.92,0.09254174350137373,1.0085954007740816e-09,0.005972766757344927,3.552713678800501e-15,0.0
5.94,0.09254174351694444,9.40993777689969e-10,0.005972766758532518,2.886579864025407e-15,0.0
5.96,0.09254174353147154,8.779231482416993e-10,0.005972766759640494,3.3306690738754696e-15,0.0
5.98,0.09254174354502492,8.190798534216115e-10,0.005972766760674267,2.886579864025407e-15,0.0
6.0,0.0925417435576699,7.64180606814546e-10,0.005972766761638741,3.1086244689504383e-15,0.0
6.0200000000000005,0.0925417435694674,7.129611406461732e-10,0.005972766762538495,2.4424906541753444e-15,0.0
6.04,0.09254174358047405,6.651745083560701e-10,0.005972766763378046,3.774758283725532e-15,0.0
6.0600000000000005,0.09254174359074294,6.205908243892e-10,0.005972766764161249,3.1086244689504383e-15,0.0
6.08,0.0925417436003238,5.789954210522197e-10,0.005972766764891989,3.552713678800501e-15,0.0
6.1000000000000005,0.09254174360926233,5.401881416136622e-10,0.005972766765573748,3.774758283725532e-15,0.0
6.12,0.09254174361760162,5.039814780782859e-10,0.005972766766209794,1.9984014443252818e-15,0.0
6.140000000000001,0.09254174362538212,4.702019398838964e-10,0.0059727667668032225,2.4424906541753444e-15,0.0
6.16,0.09254174363264112,4.3868635980770515e-10,0.005972766767356891,2.6645352591003757e-15,0.0
6.18,0.09254174363941353,4.0928325919370456e-10,0.005972766767873436,3.1086244689504383e-15,0.0
6.2,0.09254174364573207,3.818509440936535e-10,0.00597276676835537,3.1086244689504383e-15,0.0
6.22,0.0925417436516272,3.5625724419119376e-10,0.005972766768805008,3.3306690738754696e-15,0.0
6.24,0.09254174365712714,3.323787590645e-10,0.005972766769224494,4.440892098500626e-15,0.0
6.26,0.09254174366225842,3.101009371161978e-10,0.005972766769615848,4.440892098500626e-15,0.0
6.28,0.09254174366704576,2.8931627059358695e-10,0.005972766769980972,3.9968028886505635e-15,0.0
6.3,0.09254174367151229,2.699246746257211e-10,0.005972766770321644,4.440892098500626e-15,0.0
6.32,0.09254174367567936,2.5183299629666367e-10,0.005972766770639487,4.6629367034256575e-15,0.0
6.34,0.09254174367956715,2.3495374656262724e-10,0.005972766770936028,4.440892098500626e-15,0.0
6.36,0.0925417436831944,2.1920573776285085e-10,0.005972766771212681,4.218847493575595e-15,0.0
6.38,0.09254174368657844,2.04513428761488e-10,0.0059727667714707805,4.218847493575595e-15,0.0
6.4,0.09254174368973572,1.9080577656066522e-10,0.005972766771711587,4.440892098500626e-15,0.0
6.42,0.09254174369268137,1.7801704728370726e-10,0.005972766771936269,4.6629367034256575e-15,0.0
6.44,0.09254174369542965,1.660853598747791e-10,0.005972766772145868,4.440892098500626e-15,0.0
6.46,0.09254174369799362,1.5495339993759627e-10,0.005972766772341431,4.6629367034256575e-15,0.0
6.48,0.09254174370038581,1.4456749686253545e-10,0.00597276677252391,4.218847493575595e-15,0.0
6.5,0.09254174370261763,1.348778883719648e-10,0.005972766772694121,4.884981308350689e-15,0.0
6.5200000000000005,0.09254174370469995,1.258375946847079e-10,0.005972766772852953,3.9968028886505635e-15,0.0
6.54,0.09254174370664257,1.1740329628612267e-10,0.005972766773001098,4.6629367034256575e-15,0.0
6.5600000000000005,0.09254174370845503,1.0953439370797735e-10,0.005972766773139345,4.440892098500626e-15,0.0
6.58,0.09254174371014602,1.021926467059675e-10,0.005972766773268301,4.218847493575595e-15,0.0
6.6000000000000005,0.09254174371172373,9.534320902226945e-11,0.005972766773388635,4.440892098500626e-15,0.0
6.62,0.09254174371319565,8.895290667249034e-11,0.0059727667735009135,4.6629367034256575e-15,0.0
6.640000000000001,0.09254174371456887,8.299062045219463e-11,0.00597276677360567,4.440892098500626e-15,0.0
6.66,0.09254174371585,7.742824784107148e-11,0.005972766773703384,4.440892098500626e-15,0.0
6.68,0.09254174371704534,7.223860745697586e-11,0.005972766773794546,4.218847493575595e-15,0.0
6.7,0.09254174371816053,6.739673402700319e-11,0.005972766773879604,3.9968028886505635e-15,0.0
6.72,0.0925417437192011,6.287941695104493e-11,0.005972766773958953,4.218847493575595e-15,0.0
6.74,0.09254174372017183,5.866499473705655e-11,0.005972766774033,4.218847493575595e-15,0.0
6.76,0.09254174372107743,5.473288055418689e-11,0.005972766774102092,4.6629367034256575e-15,0.0
6.78,0.09254174372192239,5.1064468625794384e-11,0.005972766774166555,3.9968028886505635e-15,0.0
6.8,0.09254174372271065,4.764180369654091e-11,0.005972766774226651,3.552713678800501e-15,0.0
6.82,0.09254174372344628,4.444849870111068e-11,0.005972766774282753,4.6629367034256575e-15,0.0
6.84,0.09254174372413253,4.1469504045987815e-11,0.0059727667743350865,4.6629367034256575e-15,0.0
6.86,0.09254174372477261,3.8689980906558834e-11,0.005972766774383924,4.218847493575595e-15,0.0
6.88,0.09254174372536995,3.609675145593849e-11,0.005972766774429483,4.440892098500626e-15,0.0
6.9,0.09254174372592719,3.367737859416575e-11,0.005972766774471977,4.440892098500626e-15,0.0
6.92,0.0925417437264471,3.142014079471345e-11,0.00597276677451164,4.440892098500626e-15,0.0
6.94,0.09254174372693208,2.931425761854012e-11,0.005972766774548652,3.552713678800501e-15,0.0
6.96,0.09254174372738466,2.734952108535138e-11,0.005972766774583138,4.884981308350689e-15,0.0
6.98,0.09254174372780688,2.5516325163899012e-11,0.005972766774615362,4.218847493575595e-15,0.0
7.0,0.0925417437282009,2.3806062156295216e-11,0.005972766774645422,4.6629367034256575e-15,0.0
7.0200000000000005,0.09254174372856833,2.2210558045521196e-11,0.005972766774673427,3.9968028886505635e-15,0.0
7.04,0.09254174372891127,2.072172121392324e-11,0.005972766774699587,4.440892098500626e-15,0.0
7.0600000000000005,0.09254174372923114,1.9332985733144792e-11,0.005972766774723978,3.552713678800501e-15,0.0
7.08,0.0925417437295296,1.8037201073017872e-11,0.0059727667747467295,4.6629367034256575e-15,0.0
7.1000000000000005,0.092541743729808,1.6828306977079155e-11,0.0059727667747679885,4.218847493575595e-15,0.0
7.12,0.0925417437300679,1.5700342068103442e-11,0.005972766774787806,4.6629367034256575e-15,0.0
7.140000000000001,0.09254174373031032,1.4648111716641932e-11,0.005972766774806279,4.884981308350689e-15,0.0
7.16,0.09254174373053632,1.366611164510534e-11,0.005972766774823525,3.3306690738754696e-15,0.0
7.18,0.09254174373074725,1.2750093515701e-11,0.005972766774839627,3.552713678800501e-15,0.0
7.2,0.09254174373094415,1.1895455107047148e-11,0.005972766774854625,3.774758283725532e-15,0.0
7.22,0.09254174373112777,1.1098337526771473e-11,0.005972766774868632,4.440892098500626e-15,0.0
7.24,0.09254174373129913,1.0354617337171579e-11,0.005972766774881705,4.6629367034256575e-15,0.0
7.26,0.09254174373145897,9.660720140525214e-12,0.005972766774893903,4.440892098500626e-15,0.0
7.28,0.09254174373160827,9.012924954976409e-12,0.005972766774905279,5.10702591327572e-15,0.0
7.3,0.09254174373174746,8.408781483615346e-12,0.005972766774915914,5.329070518200751e-15,0.0
7.32,0.0925417437318772,7.84531120623377e-12,0.005972766774925795,5.10702591327572e-15,0.0
7.34,0.0925417437319983,7.319449733811378e-12,0.005972766774935028,5.10702591327572e-15,0.0
7.36,0.09254174373211128,6.8290243251945e-12,0.005972766774943655,5.329070518200751e-15,0.0
7.38,0.09254174373221671,6.371303658270211e-12,0.005972766774951689,5.10702591327572e-15,0.0
7.4,0.09254174373231508,5.944162696780442e-12,0.00597276677495919,4.884981308350689e-15,0.0
7.42,0.0925417437324068,5.5458216144388395e-12,0.005972766774966207,5.10702591327572e-15,0.0
7.44,0.09254174373249241,5.1740885881335075e-12,0.005972766774972715,5.10702591327572e-15,0.0
7.46,0.09254174373257226,4.827366804904809e-12,0.005972766774978822,5.773159728050814e-15,0.0
7.48,0.09254174373264687,4.503885112083772e-12,0.005972766774984498,4.884981308350689e-15,0.0
7.5,0.09254174373271637,4.20199031819779e-12,0.005972766774989799,5.329070518200751e-15,0.0
7.5200000000000005,0.0925417437327812,3.920298113913034e-12,0.005972766774994753,5.329070518200751e-15,0.0
7.54,0.0925417437328417,3.657601131690225e-12,0.005972766774999347,5.773159728050814e-15,0.0
7.5600000000000005,0.0925417437328982,3.4124508774269202e-12,0.005972766775003677,4.884981308350689e-15,0.0
7.58,0.0925417437329509,3.183892385849596e-12,0.005972766775007701,5.551115123125783e-15,0.0
7.6000000000000005,0.09254174373300009,2.9704537440888856e-12,0.005972766775011434,5.329070518200751e-15,0.0
7.62,0.09254174373304581,2.7713690717301454e-12,0.0059727667750149455,4.884981308350689e-15,0.0
7.640000000000001,0.09254174373308871,2.5856226881781907e-12,0.005972766775018179,5.551115123125783e-15,0.0
7.66,0.09254174373312858,2.4124270289749283e-12,0.005972766775021246,5.329070518200751e-15,0.0
7.68,0.09254174373316587,2.2505461036437246e-12,0.005972766775024105,5.329070518200751e-15,0.0
7.7,0.09254174373320058,2.099969503843724e-12,0.005972766775026714,5.329070518200751e-15,0.0
7.72,0.09254174373323294,1.959147254149141e-12,0.005972766775029212,5.10702591327572e-15,0.0
7.74,0.09254174373326315,1.8277532265464913e-12,0.005972766775031503,4.6629367034256575e-15,0.0
7.76,0.09254174373329144,1.7052262379912977e-12,0.005972766775033639,4.6629367034256575e-15,0.0
7.78,0.09254174373331778,1.5910744943781197e-12,0.005972766775035658,4.884981308350689e-15,0.0
7.8,0.09254174373334229,1.4844011436698779e-12,0.0059727667750375385,5.329070518200751e-15,0.0
7.82,0.09254174373336518,1.3850396524128783e-12,0.005972766775039287,4.6629367034256575e-15,0.0
7.84,0.09254174373338649,1.2921321998482505e-12,0.005972766775040897,3.9968028886505635e-15,0.0
7.86,0.09254174373340657,1.2054940379258028e-12,0.005972766775042436,5.10702591327572e-15,0.0
7.88,0.0925417437334252,1.1248085796111695e-12,0.005972766775043867,5.551115123125783e-15,0.0
7.9,0.0925417437334424,1.0494877536459946e-12,0.005972766775045171,5.10702591327572e-15,0.0
7.92,0.09254174373345865,9.79075327756096e-13,0.00597276677504642,5.329070518200751e-15,0.0
7.94,0.09254174373347379,9.134897699381028e-13,0.005972766775047558,5.10702591327572e-15,0.0
7.96,0.09254174373348797,8.522488270656936e-13,0.005972766775048627,5.10702591327572e-15,0.0
7.98,0.09254174373350091,7.952744365824493e-13,0.005972766775049638,4.218847493575595e-15,0.0
8.0,0.09254174373351332,7.419889355708698e-13,0.005972766775050592,5.329070518200751e-15,0.0
8.02,0.09254174373352475,6.922839038137063e-13,0.005972766775051451,4.6629367034256575e-15,0.0
8.040000000000001,0.09254174373353544,6.458358153826892e-13,0.005972766775052277,5.329070518200751e-15,0.0
8.06,0.09254174373354536,6.024703305684831e-13,0.005972766775053026,4.6629367034256575e-15,0.0
8.08,0.09254174373355477,5.621267340494285e-13,0.005972766775053706,4.884981308350689e-15,0.0
8.1,0.09254174373356341,5.246567069683294e-13,0.005972766775054399,3.9968028886505635e-15,0.0
8.120000000000001,0.09254174373357146,4.894062585747426e-13,0.0059727667750550245,5.329070518200751e-15,0.0
8.14,0.09254174373357898,4.566780981152263e-13,0.005972766775055597,4.884981308350689e-15,0.0
8.16,0.09254174373358606,4.260949232337552e-13,0.005972766775056135,5.329070518200751e-15,0.0
8.18,0.0925417437335927,3.9754571162786684e-13,0.005972766775056634,5.551115123125783e-15,0.0
8.2,0.09254174373359872,3.707199477953615e-13,0.005972766775057092,3.774758283725532e-15,0.0
8.22,0.0925417437336044,3.458986569393474e-13,0.005972766775057509,4.218847493575595e-15,0.0
8.24,0.09254174373360982,3.2268632210730175e-13,0.005972766775057939,3.9968028886505635e-15,0.0
8.26,0.09254174373361469,3.011644753025955e-13,0.005972766775058331,4.6629367034256575e-15,0.0
8.28,0.09254174373361942,2.81079846897736e-13,0.005972766775058673,4.884981308350689e-15,0.0
8.3,0.09254174373362374,2.6248187651178867e-13,0.0059727667750590074,4.884981308350689e-15,0.0
8.32,0.09254174373362788,2.44581264963184e-13,0.0059727667750593275,5.773159728050814e-15,0.0
8.34,0.09254174373363167,2.281699135187054e-13,0.005972766775059618,5.773159728050814e-15,0.0
8.36,0.09254174373363518,2.1299628727433628e-13,0.005972766775059868,5.773159728050814e-15,0.0
8.38,0.09254174373363849,1.9858593935939695e-13,0.005972766775060118,5.773159728050814e-15,0.0
8.4,0.09254174373364146,1.8553908409657538e-13,0.00597276677506034,5.773159728050814e-15,0.0
8.42,0.09254174373364435,1.7310111677382167e-13,0.0059727667750605895,5.551115123125783e-15,0.0
8.44,0.09254174373364707,1.6132321173367714e-13,0.005972766775060798,5.551115123125783e-15,0.0
8.46,0.09254174373364954,1.505800692469528e-13,0.005972766775060969,5.551115123125783e-15,0.0
8.48,0.09254174373365186,1.4048658070198172e-13,0.005972766775061172,5.995204332975845e-15,0.0
8.5,0.09254174373365404,1.3114943159253656e-13,0.005972766775061339,5.773159728050814e-15,0.0
8.52,0.0925417437336561,1.2235264884585817e-13,0.005972766775061464,5.551115123125783e-15,0.0
8.540000000000001,0.09254174373365798,1.1420378531745712e-13,0.00597276677506163,5.773159728050814e-15,0.0
8.56,0.09254174373365967,1.0648253112588434e-13,0.005972766775061769,5.551115123125783e-15,0.0
8.58,0.09254174373366131,9.93354704048599e-14,0.005972766775061866,5.995204332975845e-15,0.0
8.6,0.09254174373366286,9.27018878327246e-14,0.005972766775061984,5.329070518200751e-15,0.0
8.620000000000001,0.09254174373366435,8.661647787899794e-14,0.0059727667750621,5.995204332975845e-15,0.0
8.64,0.09254174373366564,8.085285913006501e-14,0.005972766775062201,5.773159728050814e-15,0.0
8.66,0.09254174373366682,7.537286766945428e-14,0.0059727667750623095,5.551115123125783e-15,0.0
8.68,0.09254174373366804,7.035344529171539e-14,0.0059727667750624075,5.773159728050814e-15,0.0
8.700000000000001,0.09254174373366914,6.579025518815841e-14,0.0059727667750624665,5.773159728050814e-15,0.0
8.72,0.09254174373367016,6.127650470366673e-14,0.005972766775062532,5.551115123125783e-15,0.0
8.74,0.09254174373367105,5.722072121683297e-14,0.005972766775062619,5.551115123125783e-15,0.0
8.76,0.09254174373367188,5.343642195398956e-14,0.005972766775062685,5.329070518200751e-15,0.0
8.78,0.09254174373367277,4.9758808184918735e-14,0.00597276677506274,5.10702591327572e-15,0.0
8.8,0.09254174373367352,4.635354600157626e-14,0.00597276677506281,5.551115123125783e-15,0.0
8.82,0.0925417437336743,4.3439210561935226e-14,0.005972766775062852,5.773159728050814e-15,0.0
8.84,0.09254174373367492,4.0510997334486376e-14,0.005972766775062921,5.773159728050814e-15,0.0
8.86,0.09254174373367545,3.7908912120521165e-14,0.005972766775062935,5.329070518200751e-15,0.0
8.88,0.09254174373367596,3.515677332588396e-14,0.005972766775063004,4.884981308350689e-15,0.0
8.9,0.09254174373367666,3.2927653659253764e-14,0.00597276677506306,5.551115123125783e-15,0.0
8.92,0.09254174373367728,3.084425076460562e-14,0.0059727667750630875,5.995204332975845e-15,0.0
8.94,0.09254174373367757,2.882156319161666e-14,0.0059727667750631205,5.551115123125783e-15,0.0
8.96,0.09254174373367804,2.6791069362985802e-14,0.005972766775063157,5.773159728050814e-15,0.0
8.98,0.09254174373367845,2.4944456222808494e-14,0.005972766775063212,5.551115123125783e-15,0.0
9.0,0.09254174373367889,2.3364990497931615e-14,0.005972766775063212,5.329070518200751e-15,0.0
9.02,0.09254174373367913,2.1854913712093804e-14,0.00597276677506324,4.884981308350689e-15,0.0
9.040000000000001,0.09254174373367952,2.0454124505242532e-14,0.0059727667750632705,5.773159728050814e-15,0.0
9.06,0.09254174373367985,1.9098438108766658e-14,0.005972766775063282,5.329070518200751e-15,0.0
9.08,0.09254174373368018,1.7644739835898093e-14,0.005972766775063323,5.773159728050814e-15,0.0
9.1,0.09254174373368038,1.664120230504551e-14,0.0059727667750633096,4.884981308350689e-15,0.0
9.120000000000001,0.09254174373368071,1.551710149261254e-14,0.005972766775063337,5.329070518200751e-15,0.0
9.14,0.09254174373368096,1.4638464052030287e-14,0.005972766775063379,4.6629367034256575e-15,0.0
9.16,0.09254174373368111,1.3616711924679947e-14,0.005972766775063382,5.773159728050814e-15,0.0
9.18,0.09254174373368132,1.2679961247652468e-14,0.005972766775063393,5.329070518200751e-15,0.0
9.200000000000001,0.09254174373368144,1.1774435593192578e-14,0.005972766775063421,5.773159728050814e-15,0.0
9.22,0.09254174373368179,1.1143863609675009e-14,0.005972766775063433,5.773159728050814e-15,0.0
9.24,0.09254174373368178,1.0176755271817939e-14,0.0059727667750634345,4.218847493575595e-15,0.0
9.26,0.09254174373368194,9.503682563138938e-15,0.005972766775063461,4.6629367034256575e-15,0.0
9.28,0.0925417437336821,8.870508494407403e-15,0.005972766775063476,4.440892098500626e-15,0.0
9.3,0.09254174373368221,8.444633881055097e-15,0.005972766775063476,5.10702591327572e-15,0.0
9.32,0.09254174373368233,7.984064798183255e-15,0.005972766775063476,5.551115123125783e-15,0.0
9.34,0.09254174373368247,7.461913031914236e-15,0.005972766775063517,5.551115123125783e-15,0.0
9.36,0.09254174373368275,6.8339431336106315e-15,0.0059727667750635,6.217248937900877e-15,0.0
9.38,0.09254174373368282,6.335210134267301e-15,0.005972766775063504,6.439293542825908e-15,0.0
9.4,0.09254174373368292,6.009949482521648e-15,0.005972766775063516,6.439293542825908e-15,0.0
9.42,0.09254174373368307,5.506012312750386e-15,0.005972766775063518,6.217248937900877e-15,0.0
9.44,0.09254174373368304,5.3594281790303455e-15,0.005972766775063559,6.439293542825908e-15,0.0
9.46,0.09254174373368312,5.02462654816682e-15,0.005972766775063532,6.217248937900877e-15,0.0
9.48,0.09254174373368326,4.539771336631304e-15,0.0059727667750635455,6.217248937900877e-15,0.0
9.5,0.09254174373368326,4.300379496946504e-15,0.0059727667750635455,6.217248937900877e-15,0.0
9.52,0.09254174373368337,4.044507784239926e-15,0.005972766775063559,6.661338147750939e-15,0.0
9.540000000000001,0.09254174373368343,3.915270885279654e-15,0.0059727667750635455,6.661338147750939e-15,0.0
9.56,0.0925417437336835,3.5969491274379095e-15,0.005972766775063559,6.217248937900877e-15,0.0
9.58,0.0925417437336836,3.3552618065906083e-15,0.005972766775063572,6.439293542825908e-15,0.0
9.6,0.09254174373368357,3.1436556406974582e-15,0.005972766775063573,6.217248937900877e-15,0.0
9.620000000000001,0.0925417437336836,3.281832009628113e-15,0.005972766775063559,6.661338147750939e-15,0.0
9.64,0.0925417437336837,2.942399927275652e-15,0.0059727667750635455,5.995204332975845e-15,0.0
9.66,0.09254174373368372,3.2233049619544013e-15,0.005972766775063587,6.661338147750939e-15,0.0
9.68,0.09254174373368379,3.1225410191092694e-15,0.005972766775063573,6.439293542825908e-15,0.0
9.700000000000001,0.09254174373368376,3.008133300395286e-15,0.005972766775063585,5.995204332975845e-15,0.0
9.72,0.09254174373368385,3.231436853446116e-15,0.005972766775063586,6.661338147750939e-15,0.0
9.74,0.09254174373368387,3.224850941840885e-15,0.005972766775063559,6.661338147750939e-15,0.0
9.76,0.09254174373368393,3.051808056410734e-15,0.005972766775063577,6.217248937900877e-15,0.0
9.78,0.09254174373368385,3.161533534967731e-15,0.005972766775063615,6.661338147750939e-15,0.0
9.8,0.09254174373368393,3.0999508515705543e-15,0.005972766775063615,6.439293542825908e-15,0.0
9.82,0.09254174373368393,2.8197930102002995e-15,0.005972766775063615,5.773159728050814e-15,0.0
9.84,0.09254174373368398,3.0045410603918295e-15,0.005972766775063601,6.217248937900877e-15,0.0
9.86,0.09254174373368407,2.9932653577979802e-15,0.0059727667750635975,6.217248937900877e-15,0.0
9.88,0.09254174373368401,3.1840849401554294e-15,0.005972766775063599,6.661338147750939e-15,0.0
9.9,0.09254174373368398,2.94989727089856e-15,0.005972766775063615,6.217248937900877e-15,0.0
9.92,0.09254174373368393,2.661065812148422e-15,0.005972766775063604,5.329070518200751e-15,0.0
9.94,0.09254174373368407,3.0704605524789478e-15,0.005972766775063573,6.439293542825908e-15,0.0
9.96,0.0925417437336842,3.3254649034475392e-15,0.005972766775063601,6.8833827526759706e-15,0.0
9.98,0.09254174373368404,3.0531133177191805e-15,0.005972766775063601,6.217248937900877e-15,0.0
10.0,0.0925417437336841,3.226585665316861e-15,0.005972766775063601,6.661338147750939e-15,0.0
10.02,0.09254174373368401,3.0427049768633196e-15,0.005972766775063587,6.217248937900877e-15,0.0
10.040000000000001,0.09254174373368412,3.0106125925577487e-15,0.005972766775063587,6.217248937900877e-15,0.0
10.06,0.09254174373368401,2.722648495545599e-15,0.005972766775063559,5.551115123125783e-15,0.0
10.08,0.09254174373368411,3.2448002618146177e-15,0.005972766775063643,6.661338147750939e-15,0.0
10.1,0.0925417437336841,2.9776528465141894e-15,0.005972766775063629,5.995204332975845e-15,0.0
10.120000000000001,0.0925417437336841,3.1953606427492783e-15,0.005972766775063615,6.661338147750939e-15,0.0
10.14,0.09254174373368418,2.84147705365001e-15,0.005972766775063601,5.995204332975845e-15,0.0
10.16,0.09254174373368419,3.080001531596821e-15,0.005972766775063615,6.439293542825908e-15,0.0
10.18,0.09254174373368418,2.656729003458481e-15,0.005972766775063587,5.551115123125783e-15,0.0
10.200000000000001,0.09254174373368412,3.2465349852905945e-15,0.005972766775063629,6.661338147750939e-15,0.0
10.22,0.09254174373368414,2.870967352741615e-15,0.005972766775063629,5.773159728050814e-15,0.0
10.24,0.09254174373368418,3.1910238340593367e-15,0.005972766775063615,6.661338147750939e-15,0.0
10.26,0.09254174373368429,3.2690863904782926e-15,0.005972766775063601,6.661338147750939e-15,0.0
10.28,0.09254174373368415,2.398255205537936e-15,0.005972766775063615,4.884981308350689e-15,0.0
10.3,0.09254174373368412,2.6341775982707816e-15,0.005972766775063615,5.329070518200751e-15,0.0
10.32,0.09254174373368415,2.5977484052752686e-15,0.005972766775063629,5.329070518200751e-15,0.0
10.34,0.09254174373368411,2.9611729734924093e-15,0.005972766775063622,6.217248937900877e-15,0.0
10.36,0.09254174373368418,3.0114799542957375e-15,0.005972766775063601,6.217248937900877e-15,0.0
10.38,0.0925417437336842,3.034898721221424e-15,0.005972766775063629,6.217248937900877e-15,0.0
10.4,0.09254174373368432,3.436487205910055e-15,0.0059727667750636175,7.105427357601002e-15,0.0
10.42,0.09254174373368429,3.481590016285452e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.44,0.09254174373368428,3.497202527569243e-15,0.005972766775063601,7.105427357601002e-15,0.0
10.46,0.09254174373368429,3.3376079677793765e-15,0.005972766775063614,6.8833827526759706e-15,0.0
10.48,0.09254174373368425,3.5067435066871155e-15,0.005972766775063615,7.105427357601002e-15,0.0
10.5,0.09254174373368426,3.3237301799715624e-15,0.005972766775063615,6.8833827526759706e-15,0.0
10.52,0.09254174373368429,3.3740371607748898e-15,0.005972766775063629,6.8833827526759706e-15,0.0
10.540000000000001,0.09254174373368428,3.307250306949783e-15,0.005972766775063616,6.8833827526759706e-15,0.0
10.56,0.09254174373368425,3.4477629085039045e-15,0.005972766775063615,7.105427357601002e-15,0.0
10.58,0.09254174373368428,3.548376870110559e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.6,0.09254174373368433,3.399190651176554e-15,0.005972766775063614,6.8833827526759706e-15,0.0
10.620000000000001,0.09254174373368433,3.4191399711502864e-15,0.005972766775063615,6.8833827526759706e-15,0.0
10.64,0.09254174373368423,3.406996906818449e-15,0.005972766775063629,7.105427357601002e-15,0.0
10.66,0.09254174373368423,3.590877595271991e-15,0.005972766775063629,7.327471962526033e-15,0.0
10.68,0.09254174373368432,3.25434124093249e-15,0.005972766775063617,6.661338147750939e-15,0.0
10.700000000000001,0.09254174373368432,3.547509508372571e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.72,0.09254174373368429,3.4781205693334974e-15,0.005972766775063615,7.105427357601002e-15,0.0
10.74,0.09254174373368429,3.3107197539017363e-15,0.005972766775063615,6.8833827526759706e-15,0.0
10.76,0.09254174373368432,3.595214403961933e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.78,0.09254174373368437,3.5605199344423966e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.8,0.09254174373368437,3.4616406963117186e-15,0.005972766775063615,7.105427357601002e-15,0.0
10.82,0.09254174373368429,3.554448402276478e-15,0.0059727667750636565,7.327471962526033e-15,0.0
10.84,0.09254174373368426,3.466844866739649e-15,0.005972766775063601,7.105427357601002e-15,0.0
10.86,0.09254174373368429,3.243932900076628e-15,0.005972766775063615,6.661338147750939e-15,0.0
10.88,0.09254174373368432,3.403527459866495e-15,0.005972766775063615,7.105427357601002e-15,0.0
10.9,0.09254174373368443,3.4477629085039045e-15,0.005972766775063612,7.105427357601002e-15,0.0
10.92,0.09254174373368435,3.665470704738993e-15,0.005972766775063629,7.549516567451064e-15,0.0
10.94,0.09254174373368428,3.340210052993342e-15,0.005972766775063601,6.8833827526759706e-15,0.0
10.96,0.09254174373368423,3.1285737889241716e-15,0.005972766775063615,6.439293542825908e-15,0.0
10.98,0.09254174373368435,3.508478230163092e-15,0.005972766775063614,7.327471962526033e-15,0.0
11.0,0.09254174373368446,3.785166624581393e-15,0.005972766775063615,7.771561172376096e-15,0.0
11.02,0.09254174373368429,3.5674588283463046e-15,0.005972766775063629,7.327471962526033e-15,0.0
11.040000000000001,0.09254174373368435,3.707971429900424e-15,0.005972766775063643,7.549516567451064e-15,0.0
11.06,0.09254174373368433,3.4885289101893595e-15,0.005972766775063629,7.105427357601002e-15,0.0
11.08,0.09254174373368437,3.481590016285452e-15,0.005972766775063615,7.105427357601002e-15,0.0
11.1,0.09254174373368426,3.1884217488453722e-15,0.005972766775063615,6.661338147750939e-15,0.0
11.120000000000001,0.09254174373368432,3.787768709795358e-15,0.005972766775063643,7.771561172376096e-15,0.0
11.14,0.09254174373368429,3.3905170337966695e-15,0.005972766775063629,6.8833827526759706e-15,0.0
11.16,0.09254174373368433,3.775625645463521e-15,0.0059727667750636565,7.549516567451064e-15,0.0
11.18,0.09254174373368432,3.411333715508391e-15,0.005972766775063629,6.8833827526759706e-15,0.0
11.200000000000001,0.09254174373368444,3.594347042223944e-15,0.005972766775063629,7.327471962526033e-15,0.0
11.22,0.09254174373368437,3.239596091386687e-15,0.005972766775063601,6.661338147750939e-15,0.0
11.24,0.09254174373368435,3.797309688913231e-15,0.0059727667750636565,7.771561172376096e-15,0.0
11.26,0.09254174373368432,3.4824573780234402e-15,0.005972766775063629,7.105427357601002e-15,0.0
11.28,0.09254174373368437,3.8658312662143154e-15,0.005972766775063643,7.771561172376096e-15,0.0
11.3,0.09254174373368446,3.880576415760118e-15,0.005972766775063629,7.993605777301127e-15,0.0
11.32,0.0925417437336843,2.9889285491080386e-15,0.005972766775063615,6.217248937900877e-15,0.0
11.34,0.09254174373368426,3.234391920958757e-15,0.005972766775063615,6.439293542825908e-15,0.0
11.36,0.09254174373368433,3.182350216679453e-15,0.005972766775063615,6.439293542825908e-15,0.0
11.38,0.09254174373368429,3.5466421466345813e-15,0.005972766775063641,7.327471962526033e-15,0.0
11.4,0.09254174373368436,3.601285936127852e-15,0.005972766775063615,7.327471962526033e-15,0.0
11.42,0.09254174373368437,3.6784811308088194e-15,0.0059727667750636565,7.549516567451064e-15,0.0
11.44,0.09254174373368448,4.109559914589056e-15,0.005972766775063639,8.215650382226158e-15,0.0
11.46,0.09254174373368448,4.1798162153661175e-15,0.005972766775063615,8.43769498715119e-15,0.0
11.48,0.09254174373368443,4.124305064134859e-15,0.005972766775063629,8.43769498715119e-15,0.0
11.5,0.0925417437336845,4.067059189427624e-15,0.005972766775063629,8.215650382226158e-15,0.0
11.52,0.09254174373368443,4.1772141301521515e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.540000000000001,0.0925417437336844,4.045375145977914e-15,0.005972766775063643,8.215650382226158e-15,0.0
11.56,0.09254174373368451,3.999404973864529e-15,0.005972766775063635,8.215650382226158e-15,0.0
11.58,0.09254174373368441,4.036701528598031e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.6,0.09254174373368443,4.169407874510256e-15,0.005972766775063629,8.43769498715119e-15,0.0
11.620000000000001,0.09254174373368443,4.1884898327460015e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.64,0.09254174373368448,4.119100893706929e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.66,0.0925417437336845,4.1858877475320355e-15,0.005972766775063643,8.659739592076221e-15,0.0
11.68,0.09254174373368443,4.125172425872847e-15,0.005972766775063642,8.43769498715119e-15,0.0
11.700000000000001,0.09254174373368441,4.257011410047085e-15,0.005972766775063629,8.659739592076221e-15,0.0
11.72,0.09254174373368443,3.939557013943329e-15,0.005972766775063643,7.993605777301127e-15,0.0
11.74,0.0925417437336845,4.346349669059889e-15,0.005972766775063633,9.103828801926284e-15,0.0
11.76,0.09254174373368451,4.2717565595928875e-15,0.005972766775063643,8.659739592076221e-15,0.0
11.78,0.09254174373368448,4.027160549480158e-15,0.005972766775063638,8.215650382226158e-15,0.0
11.8,0.09254174373368447,4.296042688256563e-15,0.005972766775063629,8.881784197001252e-15,0.0
11.82,0.0925417437336845,4.2058370675057696e-15,0.0059727667750636565,8.43769498715119e-15,0.0
11.84,0.0925417437336845,4.1234377023968705e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.86,0.0925417437336845,4.289971156090643e-15,0.005972766775063643,8.659739592076221e-15,0.0
11.88,0.0925417437336844,4.198030811863873e-15,0.005972766775063643,8.659739592076221e-15,0.0
11.9,0.09254174373368447,3.954302163489132e-15,0.005972766775063629,7.993605777301127e-15,0.0
11.92,0.09254174373368448,4.145989107584569e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.94,0.09254174373368454,4.152060639750488e-15,0.005972766775063643,8.43769498715119e-15,0.0
11.96,0.09254174373368448,4.289971156090644e-15,0.005972766775063643,8.881784197001252e-15,0.0
11.98,0.09254174373368441,4.028027911218146e-15,0.0059727667750636565,8.215650382226158e-15,0.0
12.0,0.09254174373368433,3.740063814205996e-15,0.005972766775063643,7.549516567451064e-15,0.0
12.02,0.09254174373368447,4.2223169405275485e-15,0.0059727667750636565,8.659739592076221e-15,0.0
12.040000000000001,0.09254174373368457,4.4278816724308e-15,0.0059727667750636305,9.103828801926284e-15,0.0
12.06,0.09254174373368446,4.2223169405275485e-15,0.005972766775063637,8.659739592076221e-15,0.0
12.08,0.09254174373368446,4.318594093444261e-15,0.005972766775063643,8.881784197001252e-15,0.0
12.1,0.09254174373368448,4.178081491890139e-15,0.005972766775063643,8.43769498715119e-15,0.0
12.120000000000001,0.09254174373368454,4.1234377023968705e-15,0.005972766775063643,8.43769498715119e-15,0.0
12.14,0.09254174373368435,3.769554113297602e-15,0.005972766775063643,7.771561172376096e-15,0.0
12.16,0.09254174373368446,4.443494183714592e-15,0.005972766775063629,9.103828801926284e-15,0.0
12.18,0.09254174373368446,4.066191827689637e-15,0.005972766775063629,8.215650382226158e-15,0.0
12.200000000000001,0.09254174373368448,4.3211961786582265e-15,0.005972766775063629,8.881784197001252e-15,0.0
12.22,0.09254174373368446,4.0080785912444136e-15,0.005972766775063643,8.215650382226158e-15,0.0
12.24,0.09254174373368455,4.2032349822918036e-15,0.005972766775063642,8.659739592076221e-15,0.0
12.26,0.0925417437336845,3.805115944555126e-15,0.005972766775063643,7.771561172376096e-15,0.0
12.280000000000001,0.09254174373368444,4.28650170913869e-15,0.005972766775063634,8.659739592076221e-15,0.0
12.3,0.0925417437336844,4.0158848468863084e-15,0.005972766775063643,8.215650382226158e-15,0.0
12.32,0.09254174373368446,4.410534437671032e-15,0.005972766775063637,9.103828801926284e-15,0.0
12.34,0.09254174373368455,4.425279587216835e-15,0.0059727667750636565,9.103828801926284e-15,0.0
12.36,0.09254174373368443,3.522356017970907e-15,0.005972766775063615,7.105427357601002e-15,0.0
12.38,0.09254174373368437,3.766084666345648e-15,0.005972766775063643,7.549516567451064e-15,0.0
12.4,0.09254174373368446,3.773890921987545e-15,0.005972766775063643,7.771561172376096e-15,0.0
12.42,0.09254174373368437,4.029762634694122e-15,0.005972766775063643,8.215650382226158e-15,0.0
12.44,0.09254174373368446,4.169407874510257e-15,0.0059727667750636365,8.43769498715119e-15,0.0
12.46,0.09254174373368446,4.134713404990719e-15,0.005972766775063633,8.43769498715119e-15,0.0
12.48,0.09254174373368457,4.5857415087446896e-15,0.005972766775063642,9.547918011776346e-15,0.0
12.5,0.0925417437336846,4.6542630860457734e-15,0.005972766775063634,9.547918011776346e-15,0.0
12.52,0.09254174373368451,4.65599780952175e-15,0.005972766775063636,9.547918011776346e-15,0.0
12.540000000000001,0.09254174373368454,4.548444954011188e-15,0.005972766775063643,9.325873406851315e-15,0.0
12.56,0.09254174373368447,4.679416576447438e-15,0.005972766775063615,9.547918011776346e-15,0.0
12.58,0.09254174373368447,4.545842868797224e-15,0.005972766775063634,9.325873406851315e-15,0.0
12.6,0.09254174373368457,4.508546314063722e-15,0.005972766775063643,9.325873406851315e-15,0.0
12.620000000000001,0.09254174373368451,4.512883122753664e-15,0.005972766775063635,9.325873406851315e-15,0.0
12.64,0.09254174373368451,4.704570066849101e-15,0.005972766775063615,9.547918011776346e-15,0.0
12.66,0.09254174373368454,4.681151299923414e-15,0.005972766775063642,9.547918011776346e-15,0.0
12.68,0.09254174373368454,4.597017211338539e-15,0.005972766775063643,9.325873406851315e-15,0.0
12.700000000000001,0.09254174373368457,4.695029087731228e-15,0.005972766775063642,9.769962616701378e-15,0.0
12.72,0.09254174373368451,4.616099169574284e-15,0.005972766775063629,9.325873406851315e-15,0.0
12.74,0.09254174373368453,4.836409051023338e-15,0.0059727667750636565,9.992007221626409e-15,0.0
12.76,0.09254174373368453,4.374105244675519e-15,0.005972766775063643,9.103828801926284e-15,0.0
12.780000000000001,0.09254174373368458,4.773959005888173e-15,0.005972766775063629,9.769962616701378e-15,0.0
12.8,0.09254174373368454,4.686355470351343e-15,0.005972766775063642,9.547918011776346e-15,0.0
12.82,0.0925417437336845,4.512015761015675e-15,0.005972766775063636,9.103828801926284e-15,0.0
12.84,0.09254174373368457,4.670742959067553e-15,0.005972766775063642,9.769962616701378e-15,0.0
12.86,0.09254174373368451,4.734927727678695e-15,0.005972766775063643,9.547918011776346e-15,0.0
12.88,0.0925417437336846,4.589210955696644e-15,0.005972766775063629,9.547918011776346e-15,0.0
12.9,0.0925417437336846,4.675079767757494e-15,0.005972766775063629,9.547918011776346e-15,0.0
12.92,0.09254174373368447,4.601354020028481e-15,0.005972766775063643,9.325873406851315e-15,0.0
12.94,0.09254174373368454,4.361094818605693e-15,0.005972766775063629,8.881784197001252e-15,0.0
12.96,0.09254174373368454,4.586608870482678e-15,0.005972766775063639,9.547918011776346e-15,0.0
12.98,0.09254174373368462,4.621303340002214e-15,0.005972766775063629,9.325873406851315e-15,0.0
13.0,0.09254174373368454,4.722784663346856e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.02,0.0925417437336845,4.485127547138035e-15,0.005972766775063637,9.103828801926284e-15,0.0
13.040000000000001,0.09254174373368439,4.17808149189014e-15,0.005972766775063641,8.43769498715119e-15,0.0
13.06,0.0925417437336846,4.6117623608843424e-15,0.005972766775063643,9.547918011776346e-15,0.0
13.08,0.09254174373368464,4.8069187519317325e-15,0.0059727667750636305,9.769962616701378e-15,0.0
13.1,0.09254174373368451,4.649058915617843e-15,0.005972766775063636,9.547918011776346e-15,0.0
13.120000000000001,0.0925417437336846,4.767020111984265e-15,0.005972766775063641,9.769962616701378e-15,0.0
13.14,0.09254174373368454,4.652528362569797e-15,0.005972766775063629,9.325873406851315e-15,0.0
13.16,0.09254174373368464,4.535434527941362e-15,0.005972766775063642,9.325873406851315e-15,0.0
13.18,0.09254174373368443,4.284766985662714e-15,0.005972766775063637,8.881784197001252e-15,0.0
13.200000000000001,0.09254174373368451,4.881511861398735e-15,0.005972766775063642,9.769962616701378e-15,0.0
13.22,0.09254174373368454,4.517219931443606e-15,0.005972766775063642,9.325873406851315e-15,0.0
13.24,0.09254174373368458,4.727121472036799e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.26,0.09254174373368451,4.444361545452578e-15,0.005972766775063637,9.103828801926284e-15,0.0
13.280000000000001,0.09254174373368464,4.595282487862562e-15,0.005972766775063632,9.547918011776346e-15,0.0
13.3,0.0925417437336846,4.184153024056059e-15,0.005972766775063632,8.659739592076221e-15,0.0
13.32,0.09254174373368451,4.870236158804886e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.34,0.09254174373368451,4.502474781897804e-15,0.005972766775063636,9.325873406851315e-15,0.0
13.36,0.09254174373368454,4.849419477093164e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.38,0.09254174373368462,4.800847219765814e-15,0.005972766775063643,9.769962616701378e-15,0.0
13.4,0.09254174373368448,3.969914674772923e-15,0.0059727667750636565,8.215650382226158e-15,0.0
13.42,0.09254174373368446,4.182418300580082e-15,0.005972766775063643,8.659739592076221e-15,0.0
13.44,0.09254174373368451,4.188489832746001e-15,0.0059727667750636365,8.659739592076221e-15,0.0
13.46,0.09254174373368446,4.42267750200287e-15,0.005972766775063629,9.103828801926284e-15,0.0
13.48,0.09254174373368451,4.5770678913648055e-15,0.005972766775063643,9.547918011776346e-15,0.0
13.5,0.09254174373368454,4.616966531312272e-15,0.005972766775063655,9.325873406851315e-15,0.0
13.52,0.09254174373368465,5.016820292524927e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.540000000000001,0.09254174373368465,5.067994635066242e-15,0.005972766775063643,1.0436096431476471e-14,0.0
13.56,0.09254174373368458,5.087076593301986e-15,0.005972766775063629,1.0436096431476471e-14,0.0
13.58,0.09254174373368462,4.967380673459587e-15,0.005972766775063643,9.992007221626409e-15,0.0
13.6,0.09254174373368458,5.060188379424346e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.620000000000001,0.09254174373368453,4.906665351800399e-15,0.005972766775063641,9.992007221626409e-15,0.0
13.64,0.09254174373368465,4.88324658487471e-15,0.005972766775063629,9.992007221626409e-15,0.0
13.66,0.0925417437336846,4.874572967494828e-15,0.005972766775063655,9.769962616701378e-15,0.0
13.68,0.0925417437336846,5.013350845572973e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.700000000000001,0.09254174373368458,5.133046765415372e-15,0.005972766775063643,1.0436096431476471e-14,0.0
13.72,0.09254174373368461,5.062790464638312e-15,0.005972766775063656,1.021405182655144e-14,0.0
13.74,0.09254174373368468,5.1148321689176165e-15,0.005972766775063641,1.0436096431476471e-14,0.0
13.76,0.09254174373368457,4.9795237377914256e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.780000000000001,0.09254174373368458,5.209374598358351e-15,0.005972766775063629,1.0658141036401503e-14,0.0
13.8,0.09254174373368458,4.810388198883686e-15,0.005972766775063615,9.769962616701378e-15,0.0
13.82,0.09254174373368462,5.169475958410884e-15,0.00597276677506367,1.0436096431476471e-14,0.0
13.84,0.09254174373368465,5.09661757241986e-15,0.005972766775063629,1.0436096431476471e-14,0.0
13.86,0.09254174373368462,4.906665351800398e-15,0.005972766775063643,9.769962616701378e-15,0.0
13.88,0.09254174373368462,5.061055741162335e-15,0.00597276677506367,1.021405182655144e-14,0.0
13.9,0.09254174373368462,5.100954381109801e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.92,0.09254174373368465,5.053249485520439e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.94,0.0925417437336846,5.053249485520439e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.96,0.09254174373368454,4.978656376053436e-15,0.005972766775063655,1.021405182655144e-14,0.0
13.98,0.09254174373368461,4.795643049337883e-15,0.005972766775063642,9.769962616701378e-15,0.0
14.0,0.09254174373368461,4.9101347987523525e-15,0.005972766775063641,9.992007221626409e-15,0.0
14.02,0.09254174373368468,4.9465639917478654e-15,0.005972766775063643,9.992007221626409e-15,0.0
14.040000000000001,0.09254174373368462,5.142587744533245e-15,0.005972766775063629,1.0436096431476471e-14,0.0
14.06,0.09254174373368454,4.8199291780015585e-15,0.005972766775063636,9.769962616701378e-15,0.0
14.08,0.09254174373368454,4.7488055154865094e-15,0.005972766775063643,9.769962616701378e-15,0.0
14.1,0.09254174373368468,5.022891824690843e-15,0.005972766775063655,1.021405182655144e-14,0.0
14.120000000000001,0.09254174373368469,5.164271787982955e-15,0.005972766775063643,1.0658141036401503e-14,0.0
14.14,0.09254174373368457,5.022891824690846e-15,0.0059727667750636565,1.021405182655144e-14,0.0
14.16,0.09254174373368461,5.240599620925934e-15,0.005972766775063669,1.0658141036401503e-14,0.0
14.18,0.09254174373368457,4.973452205625507e-15,0.0059727667750636565,9.992007221626409e-15,0.0
14.200000000000001,0.0925417437336847,5.031565442070729e-15,0.005972766775063615,1.021405182655144e-14,0.0
14.22,0.09254174373368451,4.636915851286005e-15,0.005972766775063629,9.325873406851315e-15,0.0
14.24,0.09254174373368461,5.272692005231504e-15,0.005972766775063643,1.0658141036401503e-14,0.0
14.26,0.09254174373368462,4.926614671774132e-15,0.005972766775063615,9.992007221626409e-15,0.0
14.280000000000001,0.09254174373368465,5.2232523861661646e-15,0.00597276677506367,1.0658141036401503e-14,0.0
14.3,0.09254174373368457,4.83554168928535e-15,0.005972766775063633,9.769962616701378e-15,0.0
14.32,0.09254174373368466,4.992534163861251e-15,0.005972766775063615,1.021405182655144e-14,0.0
14.34,0.09254174373368464,4.649058915617843e-15,0.005972766775063631,9.547918011776346e-15,0.0
14.36,0.09254174373368462,5.2154461305242705e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
14.38,0.09254174373368455,4.97085012041154e-15,0.005972766775063629,1.021405182655144e-14,0.0
14.4,0.09254174373368465,5.262283664375644e-15,0.005972766775063615,1.0658141036401503e-14,0.0
14.42,0.09254174373368475,5.2778961756594356e-15,0.00597276677506367,1.0658141036401503e-14,0.0
14.44,0.09254174373368455,4.472117121068209e-15,0.005972766775063629,9.103828801926284e-15,0.0
14.46,0.09254174373368448,4.5900783174346316e-15,0.0059727667750636365,9.325873406851315e-15,0.0
14.48,0.0925417437336846,4.691559640779275e-15,0.005972766775063629,9.547918011776346e-15,0.0
14.5,0.09254174373368451,4.8268680719054665e-15,0.005972766775063684,9.769962616701378e-15,0.0
14.52,0.09254174373368457,5.105291189799744e-15,0.005972766775063641,1.0436096431476471e-14,0.0
14.540000000000001,0.09254174373368457,5.120903701083533e-15,0.00597276677506367,1.0436096431476471e-14,0.0
14.56,0.0925417437336847,5.495603971894526e-15,0.005972766775063656,1.1102230246251565e-14,0.0
14.58,0.09254174373368472,5.617034615212901e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.6,0.09254174373368468,5.5589213787676775e-15,0.005972766775063643,1.1324274851176597e-14,0.0
14.620000000000001,0.09254174373368473,5.454837970209069e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
14.64,0.09254174373368466,5.629177679544739e-15,0.00597276677506367,1.1546319456101628e-14,0.0
14.66,0.09254174373368468,5.532033164890038e-15,0.005972766775063643,1.1324274851176597e-14,0.0
14.68,0.09254174373368473,5.3811122224800564e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
14.700000000000001,0.0925417437336847,5.432286565021371e-15,0.005972766775063643,1.0880185641326534e-14,0.0
14.72,0.09254174373368468,5.595350571763191e-15,0.005972766775063684,1.1324274851176597e-14,0.0
14.74,0.0925417437336847,5.611830444784971e-15,0.005972766775063643,1.1546319456101628e-14,0.0
14.76,0.09254174373368476,5.5398394205319335e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.780000000000001,0.09254174373368482,5.607493636095028e-15,0.00597276677506367,1.1546319456101628e-14,0.0
14.8,0.09254174373368468,5.532900526628026e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
14.82,0.09254174373368468,5.70463815074973e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
14.84,0.0925417437336847,5.2969781338951805e-15,0.00597276677506367,1.0880185641326534e-14,0.0
14.86,0.09254174373368473,5.652596446470425e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
14.88,0.09254174373368476,5.61183044478497e-15,0.005972766775063643,1.1546319456101628e-14,0.0
14.9,0.09254174373368472,5.4817261840867104e-15,0.005972766775063643,1.1102230246251565e-14,0.0
14.92,0.09254174373368473,5.669943681230193e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
14.94,0.09254174373368473,5.583207507431352e-15,0.005972766775063643,1.1324274851176597e-14,0.0
14.96,0.09254174373368479,5.562390825719632e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.98,0.09254174373368473,5.5302984414140594e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.0,0.09254174373368465,5.518155377082223e-15,0.005972766775063643,1.1324274851176597e-14,0.0
15.02,0.09254174373368475,5.271824643493517e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
15.040000000000001,0.09254174373368473,5.4773893753967684e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
15.06,0.09254174373368476,5.506012312750386e-15,0.005972766775063643,1.1102230246251565e-14,0.0
15.08,0.09254174373368473,5.671678404706171e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
15.1,0.09254174373368466,5.311723283440983e-15,0.005972766775063629,1.0880185641326534e-14,0.0
15.120000000000001,0.09254174373368462,5.108760636751697e-15,0.005972766775063601,1.0436096431476471e-14,0.0
15.14,0.09254174373368476,5.470450481492861e-15,0.005972766775063643,1.1102230246251565e-14,0.0
15.16,0.09254174373368479,5.578870698741412e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.18,0.09254174373368462,5.447031714567174e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
15.200000000000001,0.09254174373368473,5.5927484865492245e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.22,0.09254174373368464,5.3681017964102296e-15,0.005972766775063643,1.1102230246251565e-14,0.0
15.24,0.09254174373368478,5.421010862427522e-15,0.005972766775063643,1.1102230246251565e-14,0.0
15.26,0.09254174373368462,5.016820292524926e-15,0.005972766775063629,1.021405182655144e-14,0.0
15.280000000000001,0.0925417437336847,5.571064443099516e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.3,0.09254174373368462,5.2822329843493776e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
15.32,0.09254174373368472,5.651729084732437e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
15.34,0.09254174373368466,5.141720382795256e-15,0.005972766775063629,1.0436096431476471e-14,0.0
15.36,0.09254174373368473,5.362897625982299e-15,0.005972766775063615,1.0880185641326534e-14,0.0
15.38,0.09254174373368475,4.96044177955568e-15,0.005972766775063629,9.992007221626409e-15,0.0
15.4,0.09254174373368464,5.505144951012396e-15,0.005972766775063655,1.1102230246251565e-14,0.0
15.42,0.09254174373368462,5.3238663477728194e-15,0.005972766775063629,1.0880185641326534e-14,0.0
15.44,0.09254174373368468,5.5675949961475616e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.46,0.09254174373368482,5.5849422309073304e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.48,0.09254174373368466,4.71064159901502e-15,0.005972766775063632,9.769962616701378e-15,0.0
15.5,0.09254174373368457,4.8606951796870135e-15,0.005972766775063642,9.769962616701378e-15,0.0
15.52,0.09254174373368462,4.976054290839472e-15,0.005972766775063643,1.021405182655144e-14,0.0
15.540000000000001,0.09254174373368457,5.266620473065585e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
15.56,0.09254174373368461,5.368969158148218e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
15.58,0.09254174373368462,5.402796265929766e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
15.6,0.09254174373368478,5.840813943613908e-15,0.00597276677506367,1.199040866595169e-14,0.0
15.620000000000001,0.09254174373368479,5.924948032198785e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
15.64,0.09254174373368476,5.9119376061289586e-15,0.005972766775063656,1.199040866595169e-14,0.0
15.66,0.09254174373368479,5.830405602758048e-15,0.0059727667750636565,1.199040866595169e-14,0.0
15.68,0.09254174373368479,5.976989736478089e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
15.700000000000001,0.09254174373368472,5.86163062532563e-15,0.0059727667750636565,1.199040866595169e-14,0.0
15.72,0.09254174373368479,5.74800623764915e-15,0.005972766775063651,1.176836406102666e-14,0.0
15.74,0.09254174373368476,5.751475684601103e-15,0.00597276677506367,1.176836406102666e-14,0.0
15.76,0.09254174373368476,5.8772431366094224e-15,0.005972766775063655,1.199040866595169e-14,0.0
15.780000000000001,0.09254174373368479,5.901529265273098e-15,0.005972766775063653,1.199040866595169e-14,0.0
15.8,0.09254174373368479,5.800915303666443e-15,0.005972766775063643,1.176836406102666e-14,0.0
15.82,0.09254174373368483,5.9370910965306215e-15,0.0059727667750636496,1.199040866595169e-14,0.0
15.84,0.09254174373368473,5.812191006260292e-15,0.005972766775063655,1.176836406102666e-14,0.0
15.860000000000001,0.09254174373368476,5.997806418189811e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
15.88,0.09254174373368478,5.6265755943307746e-15,0.00597276677506367,1.1546319456101628e-14,0.0
15.9,0.09254174373368476,5.945764713910505e-15,0.005972766775063651,1.199040866595169e-14,0.0
15.92,0.09254174373368478,5.918009138294877e-15,0.0059727667750636565,1.199040866595169e-14,0.0
15.94,0.09254174373368473,5.805252112356386e-15,0.0059727667750636565,1.176836406102666e-14,0.0
15.96,0.09254174373368476,5.9527036078144135e-15,0.005972766775063643,1.199040866595169e-14,0.0
15.98,0.09254174373368473,5.9353563730546455e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.0,0.09254174373368482,5.907600797439017e-15,0.005972766775063643,1.199040866595169e-14,0.0
16.02,0.09254174373368479,5.921478585246831e-15,0.005972766775063653,1.199040866595169e-14,0.0
16.04,0.09254174373368473,5.850354922731782e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.06,0.09254174373368476,5.628310317806751e-15,0.00597276677506367,1.1546319456101628e-14,0.0
16.080000000000002,0.09254174373368476,5.7167812150815686e-15,0.005972766775063643,1.1546319456101628e-14,0.0
16.1,0.09254174373368482,5.880712583561375e-15,0.0059727667750636565,1.199040866595169e-14,0.0
16.12,0.09254174373368479,6.097553018058477e-15,0.00597276677506367,1.2212453270876722e-14,0.0
16.14,0.0925417437336847,5.741067343745244e-15,0.005972766775063643,1.176836406102666e-14,0.0
16.16,0.09254174373368464,5.500808142322455e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
16.18,0.09254174373368482,5.85729381663569e-15,0.0059727667750636565,1.199040866595169e-14,0.0
16.2,0.09254174373368487,6.0359703346613e-15,0.00597276677506365,1.2212453270876722e-14,0.0
16.22,0.09254174373368473,5.8408139436139095e-15,0.005972766775063654,1.176836406102666e-14,0.0
16.240000000000002,0.09254174373368479,6.049848122469115e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
16.26,0.09254174373368473,5.875508413133446e-15,0.005972766775063655,1.199040866595169e-14,0.0
16.28,0.09254174373368483,5.8989271800591325e-15,0.005972766775063684,1.199040866595169e-14,0.0
16.3,0.09254174373368465,5.483460907562687e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
16.32,0.09254174373368479,6.092348847630547e-15,0.005972766775063643,1.2212453270876722e-14,0.0
16.34,0.09254174373368478,5.782700707168687e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
16.36,0.09254174373368479,6.130512764102036e-15,0.005972766775063655,1.2434497875801753e-14,0.0
16.38,0.09254174373368476,5.6838214690380084e-15,0.005972766775063656,1.1546319456101628e-14,0.0
16.4,0.09254174373368483,5.84601811404184e-15,0.005972766775063652,1.199040866595169e-14,0.0
16.42,0.09254174373368479,5.470450481492861e-15,0.005972766775063643,1.1102230246251565e-14,0.0
16.44,0.09254174373368482,6.1374516580059435e-15,0.005972766775063643,1.2434497875801753e-14,0.0
16.46,0.09254174373368472,5.8642327105395956e-15,0.0059727667750636565,1.199040866595169e-14,0.0
16.48,0.09254174373368482,6.147859998861804e-15,0.005972766775063652,1.2434497875801753e-14,0.0
16.5,0.09254174373368489,6.136584296267955e-15,0.005972766775063652,1.2212453270876722e-14,0.0
16.52,0.09254174373368479,5.398459457239824e-15,0.005972766775063629,1.0880185641326534e-14,0.0
16.54,0.09254174373368469,5.478256737134757e-15,0.00597276677506367,1.1102230246251565e-14,0.0
16.56,0.09254174373368475,5.5181553770822226e-15,0.00597276677506367,1.1324274851176597e-14,0.0
16.580000000000002,0.09254174373368468,5.767955557622883e-15,0.0059727667750636565,1.176836406102666e-14,0.0
16.6,0.09254174373368479,5.88938620094126e-15,0.005972766775063653,1.199040866595169e-14,0.0
16.62,0.09254174373368473,5.937091096530622e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.64,0.09254174373368486,6.374241412476778e-15,0.005972766775063643,1.2878587085651816e-14,0.0
16.66,0.09254174373368489,6.457508139323664e-15,0.005972766775063629,1.3100631690576847e-14,0.0
16.68,0.09254174373368486,6.452303968895734e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
16.7,0.09254174373368487,6.336077496005288e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
16.72,0.09254174373368484,6.493069970581188e-15,0.005972766775063629,1.3100631690576847e-14,0.0
16.740000000000002,0.09254174373368487,6.344751113385173e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
16.76,0.09254174373368487,6.326536516887416e-15,0.005972766775063643,1.2878587085651816e-14,0.0
16.78,0.09254174373368487,6.3352101342672995e-15,0.005972766775063651,1.2878587085651816e-14,0.0
16.8,0.09254174373368487,6.409803243734302e-15,0.00597276677506367,1.2878587085651816e-14,0.0
16.82,0.09254174373368489,6.5294991635767035e-15,0.005972766775063643,1.3100631690576847e-14,0.0
16.84,0.09254174373368489,6.410670605472292e-15,0.005972766775063643,1.2878587085651816e-14,0.0
16.86,0.09254174373368493,6.466181756703548e-15,0.005972766775063669,1.3100631690576847e-14,0.0
16.88,0.09254174373368483,6.36209834814494e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
16.9,0.09254174373368484,6.597153379139797e-15,0.005972766775063643,1.3322676295501878e-14,0.0
16.92,0.09254174373368487,6.179085021429387e-15,0.005972766775063651,1.2434497875801753e-14,0.0
16.94,0.0925417437336849,6.559856824406296e-15,0.005972766775063643,1.3322676295501878e-14,0.0
16.96,0.09254174373368487,6.445365074991827e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
16.98,0.09254174373368484,6.2727600891321345e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.0,0.09254174373368484,6.531233887052676e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
17.02,0.09254174373368487,6.426283116756081e-15,0.005972766775063643,1.2878587085651816e-14,0.0
17.04,0.09254174373368493,6.4115379672102774e-15,0.00597276677506365,1.2878587085651816e-14,0.0
17.06,0.09254174373368487,6.4514366071577456e-15,0.005972766775063643,1.3100631690576847e-14,0.0
17.080000000000002,0.09254174373368484,6.32393443167345e-15,0.0059727667750636695,1.2656542480726785e-14,0.0
17.1,0.09254174373368483,6.1591357014556536e-15,0.00597276677506367,1.2434497875801753e-14,0.0
17.12,0.09254174373368482,6.3716393272628125e-15,0.00597276677506367,1.2878587085651816e-14,0.0
17.14,0.0925417437336849,6.3221997081974735e-15,0.005972766775063656,1.2656542480726785e-14,0.0
17.16,0.09254174373368489,6.554652653978365e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
17.18,0.09254174373368482,6.205105873569039e-15,0.005972766775063653,1.2434497875801753e-14,0.0
17.2,0.09254174373368473,6.018623099901533e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
17.22,0.09254174373368487,6.355159454241031e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.240000000000002,0.09254174373368496,6.530366525314692e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
17.26,0.09254174373368482,6.38378239159465e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.28,0.09254174373368487,6.552050568764401e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
17.3,0.09254174373368478,6.355159454241033e-15,0.00597276677506367,1.2878587085651816e-14,0.0
17.32,0.09254174373368496,6.386384476808615e-15,0.005972766775063655,1.2878587085651816e-14,0.0
17.34,0.09254174373368473,5.957907778242344e-15,0.005972766775063654,1.199040866595169e-14,0.0
17.36,0.09254174373368487,6.533835972266645e-15,0.005972766775063643,1.3322676295501878e-14,0.0
17.38,0.09254174373368487,6.180819744905364e-15,0.005972766775063643,1.2434497875801753e-14,0.0
17.400000000000002,0.09254174373368486,6.441028266301885e-15,0.0059727667750636695,1.2878587085651816e-14,0.0
17.42,0.0925417437336848,6.1851565535953065e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
17.44,0.09254174373368486,6.3352101342672995e-15,0.00597276677506367,1.2878587085651816e-14,0.0
17.46,0.0925417437336849,5.913672329604934e-15,0.0059727667750636565,1.199040866595169e-14,0.0
17.48,0.09254174373368487,6.555520015716355e-15,0.005972766775063643,1.3100631690576847e-14,0.0
17.5,0.09254174373368483,6.3300059638393675e-15,0.005972766775063629,1.2878587085651816e-14,0.0
17.52,0.09254174373368487,6.52516235488676e-15,0.005972766775063629,1.3322676295501878e-14,0.0
17.54,0.09254174373368493,6.5589894626683084e-15,0.005972766775063643,1.3322676295501878e-14,0.0
17.56,0.09254174373368482,5.7783638984787444e-15,0.005972766775063656,1.1546319456101628e-14,0.0
17.580000000000002,0.09254174373368479,5.972652927788147e-15,0.005972766775063653,1.199040866595169e-14,0.0
17.6,0.0925417437336848,6.019490461639521e-15,0.005972766775063643,1.2212453270876722e-14,0.0
17.62,0.09254174373368479,6.276229536084087e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.64,0.09254174373368482,6.441895628039873e-15,0.005972766775063667,1.3100631690576847e-14,0.0
17.66,0.0925417437336848,6.437558819349931e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.68,0.09254174373368493,6.890321646579878e-15,0.005972766775063684,1.3988810110276972e-14,0.0
17.7,0.09254174373368496,6.9779251821167065e-15,0.005972766775063684,1.4210854715202004e-14,0.0
17.72,0.09254174373368494,6.938026542169241e-15,0.005972766775063684,1.4210854715202004e-14,0.0
17.740000000000002,0.09254174373368494,6.827871601444713e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
17.76,0.09254174373368496,6.941495989121193e-15,0.00597276677506367,1.4210854715202004e-14,0.0
17.78,0.0925417437336849,6.8530250918463764e-15,0.00597276677506367,1.3988810110276972e-14,0.0
17.8,0.09254174373368496,6.798381302353107e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
17.82,0.09254174373368496,6.743737512859838e-15,0.005972766775063643,1.3766765505351941e-14,0.0
17.84,0.09254174373368496,6.919811945671482e-15,0.00597276677506367,1.4210854715202004e-14,0.0
17.86,0.09254174373368498,6.968384202998835e-15,0.005972766775063684,1.4210854715202004e-14,0.0
17.88,0.09254174373368498,6.849555644894422e-15,0.0059727667750636565,1.3988810110276972e-14,0.0
17.900000000000002,0.09254174373368504,6.983996714282625e-15,0.005972766775063698,1.4210854715202004e-14,0.0
17.92,0.09254174373368496,6.8851174761519466e-15,0.00597276677506367,1.4210854715202004e-14,0.0
17.94,0.09254174373368496,7.108029442814967e-15,0.00597276677506367,1.4432899320127035e-14,0.0
17.96,0.09254174373368496,6.6717464886068e-15,0.005972766775063629,1.354472090042691e-14,0.0
17.98,0.09254174373368498,7.10109054891106e-15,0.00597276677506367,1.4432899320127035e-14,0.0
18.0,0.09254174373368498,7.0013439490423934e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.02,0.09254174373368493,6.8209327075408055e-15,0.005972766775063698,1.3988810110276972e-14,0.0
18.04,0.09254174373368497,6.992670331662509e-15,0.005972766775063674,1.4210854715202004e-14,0.0
18.06,0.09254174373368501,6.9709862882127985e-15,0.005972766775063684,1.3988810110276972e-14,0.0
18.080000000000002,0.09254174373368501,6.9198119456714835e-15,0.005972766775063684,1.3988810110276972e-14,0.0
18.1,0.09254174373368498,6.913740413505564e-15,0.00597276677506367,1.3988810110276972e-14,0.0
18.12,0.09254174373368493,6.8209327075408055e-15,0.00597276677506367,1.3988810110276972e-14,0.0
18.14,0.09254174373368493,6.637052019087265e-15,0.005972766775063643,1.354472090042691e-14,0.0
18.16,0.092541743733685,6.752411130239722e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
18.18,0.092541743733685,6.833075771872643e-15,0.005972766775063684,1.3766765505351941e-14,0.0
18.2,0.09254174373368498,7.030834248134e-15,0.005972766775063674,1.4210854715202004e-14,0.0
18.22,0.0925417437336849,6.71077776681628e-15,0.005972766775063664,1.3766765505351941e-14,0.0
18.240000000000002,0.09254174373368483,6.48613107667728e-15,0.005972766775063643,1.3100631690576847e-14,0.0
18.26,0.092541743733685,6.903332072649704e-15,0.005972766775063684,1.4210854715202004e-14,0.0
18.28,0.09254174373368508,7.113233613242899e-15,0.005972766775063698,1.4432899320127035e-14,0.0
18.3,0.0925417437336849,6.841749389252527e-15,0.005972766775063684,1.3988810110276972e-14,0.0
18.32,0.09254174373368494,6.97619045864073e-15,0.005972766775063684,1.4210854715202004e-14,0.0
18.34,0.0925417437336849,6.830473686658679e-15,0.0059727667750636634,1.3988810110276972e-14,0.0
18.36,0.09254174373368504,6.788840323235236e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
18.38,0.09254174373368487,6.46618175670355e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
18.400000000000002,0.09254174373368496,7.0160890985881955e-15,0.005972766775063684,1.4210854715202004e-14,0.0
18.42,0.09254174373368494,6.6899610851045566e-15,0.00597276677506367,1.3766765505351941e-14,0.0
18.44,0.09254174373368496,6.9900682464485434e-15,0.005972766775063684,1.4210854715202004e-14,0.0
18.46,0.09254174373368487,6.588479761759913e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
18.48,0.09254174373368498,6.7680236415235145e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
18.5,0.09254174373368501,6.357761539454997e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
18.52,0.09254174373368493,7.034303695085953e-15,0.005972766775063674,1.4210854715202004e-14,0.0
18.54,0.0925417437336849,6.729859725052023e-15,0.005972766775063643,1.3766765505351941e-14,0.0
18.56,0.09254174373368494,7.000476587304405e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.580000000000002,0.09254174373368507,7.044712035941814e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.6,0.09254174373368486,6.243269790040529e-15,0.00597276677506367,1.2656542480726785e-14,0.0
18.62,0.09254174373368484,6.334342772529311e-15,0.005972766775063643,1.2878587085651816e-14,0.0
18.64,0.0925417437336849,6.396792817664478e-15,0.005972766775063643,1.2878587085651816e-14,0.0
18.66,0.09254174373368486,6.696899979008462e-15,0.0059727667750636565,1.354472090042691e-14,0.0
18.68,0.0925417437336849,6.840014665776552e-15,0.00597276677506367,1.3988810110276972e-14,0.0
18.7,0.09254174373368487,6.823534792754771e-15,0.005972766775063676,1.3766765505351941e-14,0.0
18.72,0.09254174373368501,7.24247051220317e-15,0.005972766775063675,1.4654943925052066e-14,0.0
18.740000000000002,0.09254174373368501,7.316196259932184e-15,0.00597276677506367,1.4876988529977098e-14,0.0
18.76,0.092541743733685,7.288440684316555e-15,0.005972766775063683,1.4654943925052066e-14,0.0
18.78,0.092541743733685,7.215582298325529e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.8,0.09254174373368501,7.319665706884136e-15,0.00597276677506367,1.4876988529977098e-14,0.0
18.82,0.09254174373368494,7.179153105330016e-15,0.0059727667750636565,1.4432899320127035e-14,0.0
18.84,0.09254174373368504,7.150530167976397e-15,0.005972766775063672,1.4654943925052066e-14,0.0
18.86,0.09254174373368501,7.141856550596515e-15,0.005972766775063674,1.4654943925052066e-14,0.0
18.88,0.09254174373368501,7.229460086133342e-15,0.005972766775063684,1.4654943925052066e-14,0.0
18.900000000000002,0.09254174373368504,7.355227538141662e-15,0.005972766775063684,1.509903313490213e-14,0.0
18.92,0.09254174373368504,7.206041319207657e-15,0.0059727667750636565,1.4654943925052066e-14,0.0
18.94,0.09254174373368508,7.276297619984717e-15,0.005972766775063684,1.4876988529977098e-14,0.0
18.96,0.09254174373368501,7.216449660063516e-15,0.005972766775063698,1.4654943925052066e-14,0.0
18.98,0.09254174373368498,7.406401880682978e-15,0.005972766775063698,1.509903313490213e-14,0.0
19.0,0.09254174373368508,6.968384202998834e-15,0.005972766775063684,1.4210854715202004e-14,0.0
19.02,0.09254174373368505,7.335278218167929e-15,0.005972766775063671,1.4876988529977098e-14,0.0
19.04,0.09254174373368501,7.25808302348696e-15,0.005972766775063673,1.4876988529977098e-14,0.0
19.06,0.09254174373368505,7.118437783670826e-15,0.005972766775063674,1.4432899320127035e-14,0.0
19.080000000000002,0.09254174373368507,7.300583748648393e-15,0.005972766775063684,1.4654943925052066e-14,0.0
19.1,0.09254174373368508,7.328339324264023e-15,0.005972766775063672,1.509903313490213e-14,0.0
19.12,0.09254174373368512,7.200837148779726e-15,0.005972766775063684,1.4432899320127035e-14,0.0
19.14,0.09254174373368504,7.283236513888625e-15,0.005972766775063672,1.4654943925052066e-14,0.0
19.16,0.09254174373368498,7.203439233993691e-15,0.00597276677506367,1.4432899320127035e-14,0.0
19.18,0.09254174373368503,6.984864076020614e-15,0.005972766775063676,1.4210854715202004e-14,0.0
19.2,0.09254174373368504,7.172214211426107e-15,0.00597276677506367,1.4654943925052066e-14,0.0
19.22,0.0925417437336851,7.186091999233922e-15,0.0059727667750636565,1.4432899320127035e-14,0.0
19.240000000000002,0.09254174373368504,7.390789369399187e-15,0.005972766775063672,1.509903313490213e-14,0.0
19.26,0.092541743733685,7.159203785356283e-15,0.005972766775063684,1.4432899320127035e-14,0.0
19.28,0.09254174373368497,6.858229262274306e-15,0.005972766775063664,1.3766765505351941e-14,0.0
19.3,0.09254174373368511,7.270226087818799e-15,0.005972766775063683,1.4654943925052066e-14,0.0
19.32,0.09254174373368514,7.56773116394882e-15,0.00597276677506367,1.532107773982716e-14,0.0
19.34,0.09254174373368498,7.259817746962938e-15,0.005972766775063674,1.4654943925052066e-14,0.0
19.36,0.09254174373368504,7.447167882368433e-15,0.005972766775063684,1.509903313490213e-14,0.0
19.38,0.09254174373368501,7.240735788727193e-15,0.005972766775063684,1.4876988529977098e-14,0.0
19.400000000000002,0.09254174373368511,7.252011491321042e-15,0.005972766775063698,1.4654943925052066e-14,0.0
19.42,0.09254174373368496,6.907668881339646e-15,0.00597276677506367,1.3988810110276972e-14,0.0
19.44,0.09254174373368504,7.46538247886619e-15,0.00597276677506367,1.509903313490213e-14,0.0
19.46,0.09254174373368504,7.124509315836747e-15,0.005972766775063684,1.4432899320127035e-14,0.0
19.48,0.09254174373368503,7.442831073678491e-15,0.005972766775063674,1.509903313490213e-14,0.0
19.5,0.09254174373368501,7.134917656692608e-15,0.0059727667750636695,1.4432899320127035e-14,0.0
19.52,0.0925417437336851,7.246807320893112e-15,0.005972766775063672,1.4654943925052066e-14,0.0
19.54,0.09254174373368511,6.837412580562585e-15,0.0059727667750636565,1.3988810110276972e-14,0.0
19.56,0.09254174373368508,7.467984564080155e-15,0.0059727667750636695,1.509903313490213e-14,0.0
19.580000000000002,0.09254174373368498,7.236398980037252e-15,0.005972766775063684,1.4654943925052066e-14,0.0
19.6,0.09254174373368505,7.537373503119227e-15,0.005972766775063672,1.532107773982716e-14,0.0
19.62,0.09254174373368519,7.528699885739341e-15,0.005972766775063669,1.532107773982716e-14,0.0
19.64,0.09254174373368496,6.754145853715697e-15,0.005972766775063643,1.3766765505351941e-14,0.0
19.66,0.09254174373368497,6.950169606501079e-15,0.00597276677506367,1.4210854715202004e-14,0.0
19.68,0.09254174373368498,6.914607775243552e-15,0.00597276677506367,1.4210854715202004e-14,0.0
19.7,0.09254174373368493,7.115835698456863e-15,0.005972766775063677,1.4432899320127035e-14,0.0
19.72,0.09254174373368498,7.396860901565105e-15,0.005972766775063684,1.4876988529977098e-14,0.0
19.740000000000002,0.09254174373368501,7.38471783723327e-15,0.005972766775063684,1.509903313490213e-14,0.0
19.76,0.09254174373368514,7.72559100026271e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.78,0.09254174373368515,7.770693810638107e-15,0.00597276677506367,1.5765166949677223e-14,0.0
19.8,0.09254174373368507,7.730795170690641e-15,0.005972766775063671,1.554312234475219e-14,0.0
19.82,0.0925417437336851,7.67701874293536e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.84,0.09254174373368507,7.837480664463213e-15,0.00597276677506367,1.5987211554602254e-14,0.0
19.86,0.09254174373368508,7.65446733774766e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.88,0.09254174373368514,7.607629803896288e-15,0.005972766775063671,1.532107773982716e-14,0.0
19.900000000000002,0.09254174373368511,7.585078398708589e-15,0.005972766775063683,1.532107773982716e-14,0.0
19.92,0.0925417437336851,7.710845850716908e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.94,0.09254174373368507,7.790643130611839e-15,0.00597276677506367,1.5765166949677223e-14,0.0
19.96,0.09254174373368516,7.708243765502942e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.98,0.09254174373368516,7.742938235022477e-15,0.0059727667750636695,1.5765166949677223e-14,0.0
20.0,0.09254174373368507,7.608497165634276e-15,0.005972766775063672,1.532107773982716e-14,0.0


==> dynamics_k34/k4_results.json <==
{
  "N": 4,
  "interaction_order_k": 4,
  "gamma": 1.0,
  "kappa": 2.0,
  "per_site_J": 1.0,
  "Hamiltonian": "(X1...X4+Y1X2...X4)/sqrt(2)",
  "stationary_magic_R_minus_one": 0.09254174373368368,
  "steady_GKLS_residual": 2.9796369102746977e-16,
  "steady_minimum_eigenvalue": 0.005972766775063587,
  "steady_X_structure_residual": 0.0,
  "state_space_dimension": 16,
  "full_stabilizer_LP_checks": [
    {
      "N": 4,
      "source": "I_over_d",
      "gamma_t": 0.0,
      "RoM_minus_one_LP": 0.0,
      "RoM_minus_one_X_formula": 0.0,
      "max_Pauli_reconstruction_error": 3.86843335142828e-15,
      "max_abs_dual_stabilizer_value": 1.0,
      "primal_dual_gap": 1.1102230246251565e-16,
      "wall_seconds": 1.5768928527832031
    },
    {
      "N": 4,
      "source": "I_over_d",
      "gamma_t": 0.5,
      "RoM_minus_one_LP": 0.05014229315527996,
      "RoM_minus_one_X_formula": 0.05014229315521544,
      "max_Pauli_reconstruction_error": 1.5737411374061594e-13,
      "max_abs_dual_stabilizer_value": 1.000000000562569,
      "primal_dual_gap": 6.661338147750939e-15,
      "wall_seconds": 3.46345591545105
    },
    {
      "N": 4,
      "source": "I_over_d",
      "gamma_t": 2.0,
      "RoM_minus_one_LP": 0.09235086314742125,
      "RoM_minus_one_X_formula": 0.0923508631474212,
      "max_Pauli_reconstruction_error": 7.216449660063518e-16,
      "max_abs_dual_stabilizer_value": 1.00000000000064,
      "primal_dual_gap": 4.440892098500626e-16,
      "wall_seconds": 4.133961200714111
    },
    {
      "N": 4,
      "source": "zero",
      "gamma_t": 0.0,
      "RoM_minus_one_LP": 0.0,
      "RoM_minus_one_X_formula": 0.0,
      "max_Pauli_reconstruction_error": 0.0,
      "max_abs_dual_stabilizer_value": 1.0,
      "primal_dual_gap": 0.0,
      "wall_seconds": 0.6033196449279785
    },
    {
      "N": 4,
      "source": "zero",
      "gamma_t": 0.5,
      "RoM_minus_one_LP": 0.12436027027024532,
      "RoM_minus_one_X_formula": 0.12436027027024574,
      "max_Pauli_reconstruction_error": 4.440892098500626e-16,
      "max_abs_dual_stabilizer_value": 1.0000000000074734,
      "primal_dual_gap": 4.440892098500626e-16,
      "wall_seconds": 4.505624055862427
    },
    {
      "N": 4,
      "source": "zero",
      "gamma_t": 2.0,
      "RoM_minus_one_LP": 0.09268000180910829,
      "RoM_minus_one_X_formula": 0.09268000180910894,
      "max_Pauli_reconstruction_error": 1.0547118733938987e-15,
      "max_abs_dual_stabilizer_value": 1.0000000000030576,
      "primal_dual_gap": 2.220446049250313e-16,
      "wall_seconds": 4.037959337234497
    },
    {
      "N": 4,
      "source": "zero_no_reset",
      "gamma_t": 0.26,
      "RoM_minus_one_LP": 0.319654606387495,
      "RoM_minus_one_X_formula": 0.31965460638749804,
      "max_Pauli_reconstruction_error": 5.1514348342607263e-14,
      "max_abs_dual_stabilizer_value": 1.000000000001086,
      "primal_dual_gap": 1.5543122344752192e-15,
      "wall_seconds": 5.33182954788208
    },
    {
      "N": 4,
      "source": "steady",
      "gamma_t": null,
      "RoM_minus_one_LP": 0.09254174373362511,
      "RoM_minus_one_X_formula": 0.09254174373368368,
      "max_Pauli_reconstruction_error": 3.1136204725612515e-13,
      "max_abs_dual_stabilizer_value": 1.000000000043358,
      "primal_dual_gap": 6.039613253960852e-14,
      "wall_seconds": 4.441157579421997
    }
  ],
  "curves": {
    "I_over_d": {
      "kappa_over_gamma": 2.0,
      "initial_state": "I_over_d",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.5088918769477428,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.4795686219115521,
          "minimum_eigenvalue": 0.05334550678547318,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.4509333221948252,
          "minimum_eigenvalue": 0.045684858211853245,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.4231746068476224,
          "minimum_eigenvalue": 0.03926337113368548,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.39643530939486005,
          "minimum_eigenvalue": 0.03387241934216828,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3708183223212418,
          "minimum_eigenvalue": 0.029340503888004712,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3463924798278936,
          "minimum_eigenvalue": 0.025526199044773278,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3231981422270199,
          "minimum_eigenvalue": 0.022312546468214702,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.3012523163447477,
          "minimum_eigenvalue": 0.01960257343007964,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.28055325061236885,
          "minimum_eigenvalue": 0.017315689337474592,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.26282758134684336,
          "minimum_eigenvalue": 0.015384773458962579,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.25113635300290216,
          "minimum_eigenvalue": 0.013753810560299685,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.004994798623178347,
          "distance_to_steady": 0.23965007847644312,
          "minimum_eigenvalue": 0.012375963810909801,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.010270665413756087,
          "distance_to_steady": 0.22840569118168447,
          "minimum_eigenvalue": 0.01121199879305868,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.015120501790782555,
          "distance_to_steady": 0.21743420616807999,
          "minimum_eigenvalue": 0.010228990920831812,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.019591644860716188,
          "distance_to_steady": 0.20676117322914667,
          "minimum_eigenvalue": 0.009399262657080926,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.023724620821161876,
          "distance_to_steady": 0.1964071370530538,
          "minimum_eigenvalue": 0.00869950775985059,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.027554197531284734,
          "distance_to_steady": 0.18638809498792122,
          "minimum_eigenvalue": 0.008110068226402352,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.03111028502250437,
          "distance_to_steady": 0.17671594491543235,
          "minimum_eigenvalue": 0.00761433623075032,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.034418701822382075,
          "distance_to_steady": 0.16739891741083357,
          "minimum_eigenvalue": 0.007198258602534071,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.0375018240276786,
          "distance_to_steady": 0.15844198783036118,
          "minimum_eigenvalue": 0.0068499255876659625,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.04037913277962546,
          "distance_to_steady": 0.14984726522163516,
          "minimum_eigenvalue": 0.006559228998878203,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.0430676743390485,
          "distance_to_steady": 0.14161435601264485,
          "minimum_eigenvalue": 0.006317577582989439,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.04558244545004693,
          "distance_to_steady": 0.1337407013163991,
          "minimum_eigenvalue": 0.00611765963530804,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.047936715197443684,
          "distance_to_steady": 0.12622188740834117,
          "minimum_eigenvalue": 0.005953244683351119,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.05014229315521544,
          "distance_to_steady": 0.11910514561626176,
          "minimum_eigenvalue": 0.005819017522594966,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.05220975231995388,
          "distance_to_steady": 0.1123905652657111,
          "minimum_eigenvalue": 0.00571043907985659,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.05414861413993201,
          "distance_to_steady": 0.10598715691326174,
          "minimum_eigenvalue": 0.00562362955570872,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.05596750189142234,
          "distance_to_steady": 0.09988899825614735,
          "minimum_eigenvalue": 0.005555270096583727,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.05767426771774568,
          "distance_to_steady": 0.0940890015076463,
          "minimum_eigenvalue": 0.005502519902564201,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.059276097827120164,
          "distance_to_steady": 0.08857914820046733,
          "minimum_eigenvalue": 0.005462946214712286,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.060779599634212596,
          "distance_to_steady": 0.08335069354182006,
          "minimum_eigenvalue": 0.005434465067600808,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.06219087401757997,
          "distance_to_steady": 0.07839434360666106,
          "minimum_eigenvalue": 0.005415291055931262,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.06351557534069002,
          "distance_to_steady": 0.07370040834446154,
          "minimum_eigenvalue": 0.005403894662985159,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.06475896143780892,
          "distance_to_steady": 0.06925893309087444,
          "minimum_eigenvalue": 0.005398965944779635,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.06592593538807594,
          "distance_to_steady": 0.06505981101604323,
          "minimum_eigenvalue": 0.005399383566673516,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.06804347864446793,
          "distance_to_steady": 0.06109287870376472,
          "minimum_eigenvalue": 0.005404188356567738,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.07008405397211619,
          "distance_to_steady": 0.057347996838382376,
          "minimum_eigenvalue": 0.005412560677115097,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.07194291490925371,
          "distance_to_steady": 0.05381511777755513,
          "minimum_eigenvalue": 0.005423801033700895,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.07363728063052091,
          "distance_to_steady": 0.05048434160749147,
          "minimum_eigenvalue": 0.005437313429638912,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.07518265806558777,
          "distance_to_steady": 0.0473459621116003,
          "minimum_eigenvalue": 0.005452591058536391,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.07659301681974084,
          "distance_to_steady": 0.044390503932611666,
          "minimum_eigenvalue": 0.005469203988976164,
          "trace_error": 9.992007221626409e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.07788094626941372,
          "distance_to_steady": 0.04160875207100129,
          "minimum_eigenvalue": 0.005486788550888473,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.07905779655699506,
          "distance_to_steady": 0.03899177473797777,
          "minimum_eigenvalue": 0.0055050381781636395,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.08013380506940784,
          "distance_to_steady": 0.03653094046843035,
          "minimum_eigenvalue": 0.005523695499764258,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.08111820984948107,
          "distance_to_steady": 0.03421793029715825,
          "minimum_eigenvalue": 0.005542545503128826,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.08201935125996211,
          "distance_to_steady": 0.03204474570959541,
          "minimum_eigenvalue": 0.005561409620083612,
          "trace_error": 1.2212453270876722e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.08284476309834041,
          "distance_to_steady": 0.030003712995258034,
          "minimum_eigenvalue": 0.005580140607662237,
          "trace_error": 1.2212453270876722e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.08360125424712919,
          "distance_to_steady": 0.02808748455754476,
          "minimum_eigenvalue": 0.005598618114904974,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.08429498183916553,
          "distance_to_steady": 0.026289037666603267,
          "minimum_eigenvalue": 0.005616744842450658,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.08493151682079353,
          "distance_to_steady": 0.02460167108203043,
          "minimum_eigenvalue": 0.005634443215042705,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.08551590270730047,
          "distance_to_steady": 0.023018999918623207,
          "minimum_eigenvalue": 0.00565165249834218,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.08605270824432205,
          "distance_to_steady": 0.021534949080623082,
          "minimum_eigenvalue": 0.005668326301013063,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.08654607461569296,
          "distance_to_steady": 0.02014374554736359,
          "minimum_eigenvalue": 0.005684430411188672,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.08699975777190194,
          "distance_to_steady": 0.018839909755456685,
          "minimum_eigenvalue": 0.005699940923377084,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.08741716639343387,
          "distance_to_steady": 0.017618246289142256,
          "minimum_eigenvalue": 0.005714842617800364,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.08780139594931302,
          "distance_to_steady": 0.016473834060791892,
          "minimum_eigenvalue": 0.005729127559251687,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.0881552592626233,
          "distance_to_steady": 0.015402016137367719,
          "minimum_eigenvalue": 0.005742793886920908,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.0884813139511936,
          "distance_to_steady": 0.014398389345578412,
          "minimum_eigenvalue": 0.005755844770398297,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.08878188707253334,
          "distance_to_steady": 0.013458793768185701,
          "minimum_eigenvalue": 0.005768287510302839,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.08905909726707667,
          "distance_to_steady": 0.012579302226120128,
          "minimum_eigenvalue": 0.005780132764780302,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.08931487466244421,
          "distance_to_steady": 0.011756209825492815,
          "minimum_eigenvalue": 0.005791393885535064,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.08955097877338548,
          "distance_to_steady": 0.010986023634986894,
          "minimum_eigenvalue": 0.005802086349155938,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.08976901460700527,
          "distance_to_steady": 0.01026545254727958,
          "minimum_eigenvalue": 0.0058122272713163475,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.08997044716048844,
          "distance_to_steady": 0.009591397367854547,
          "minimum_eigenvalue": 0.005821834993009617,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.09015661447854514,
          "distance_to_steady": 0.008960941165677146,
          "minimum_eigenvalue": 0.005830928729357698,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.0903287394199555,
          "distance_to_steady": 0.008371339912512665,
          "minimum_eigenvalue": 0.005839528272728198,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.09048794026666679,
          "distance_to_steady": 0.007820013431080894,
          "minimum_eigenvalue": 0.005847653742942768,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.09063524029469042,
          "distance_to_steady": 0.007304536666575903,
          "minimum_eigenvalue": 0.005855325378270229,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.09077157641337141,
          "distance_to_steady": 0.006822631291272098,
          "minimum_eigenvalue": 0.0058625633616977285,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.09089780696829464,
          "distance_to_steady": 0.0063721576478494545,
          "minimum_eigenvalue": 0.00586938767766812,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.09101471879301193,
          "distance_to_steady": 0.005951107033626288,
          "minimum_eigenvalue": 0.005875817995083896,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.09112303358577378,
          "distance_to_steady": 0.00555759432501134,
          "minimum_eigenvalue": 0.005881873572911056,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.09122341367942788,
          "distance_to_steady": 0.00518985093908054,
          "minimum_eigenvalue": 0.005887573185183528,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.09131646726548409,
          "distance_to_steady": 0.004846218127231419,
          "minimum_eigenvalue": 0.005892935062619328,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.09140275312696045,
          "distance_to_steady": 0.004525140594249408,
          "minimum_eigenvalue": 0.005897976848418196,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.09148278492892009,
          "distance_to_steady": 0.004225160434853384,
          "minimum_eigenvalue": 0.00590271556612372,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.09155703511052271,
          "distance_to_steady": 0.0039449113787683125,
          "minimum_eigenvalue": 0.00590716759771083,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.09162593841787012,
          "distance_to_steady": 0.003683113334611763,
          "minimum_eigenvalue": 0.0059113486702984394,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.09168989511286853,
          "distance_to_steady": 0.0034385672223059397,
          "minimum_eigenvalue": 0.005915273850100197,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.09174927388970315,
          "distance_to_steady": 0.003210150083333996,
          "minimum_eigenvalue": 0.005918957542410508,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.09180441452728841,
          "distance_to_steady": 0.002996810457907323,
          "minimum_eigenvalue": 0.00592241349658623,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.09185563030315577,
          "distance_to_steady": 0.0027975640179866475,
          "minimum_eigenvalue": 0.005925654815124096,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.09190321019166048,
          "distance_to_steady": 0.0026114894450748605,
          "minimum_eigenvalue": 0.005928693966061544,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.0919474208670671,
          "distance_to_steady": 0.0024377245417669916,
          "minimum_eigenvalue": 0.005931542798033151,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.09198850853000866,
          "distance_to_steady": 0.002275462566171114,
          "minimum_eigenvalue": 0.00593421255741268,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.09202670057395824,
          "distance_to_steady": 0.002123948778512843,
          "minimum_eigenvalue": 0.00593671390705218,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.09206220710669215,
          "distance_to_steady": 0.001982477189475286,
          "minimum_eigenvalue": 0.005939056946200866,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.09209522234023827,
          "distance_to_steady": 0.0018503875000986329,
          "minimum_eigenvalue": 0.005941251231251582,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.09212592586146962,
          "distance_to_steady": 0.0017270622233744475,
          "minimum_eigenvalue": 0.005943305797014742,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.09215448379431125,
          "distance_to_steady": 0.0016119239779965,
          "minimum_eigenvalue": 0.005945229178269049,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.09218104986345388,
          "distance_to_steady": 0.0015044329450658468,
          "minimum_eigenvalue": 0.0059470294313784845,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.0922057663685094,
          "distance_to_steady": 0.001404084478914042,
          "minimum_eigenvalue": 0.005948714155800797,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.09222876507667761,
          "distance_to_steady": 0.001310406863551137,
          "minimum_eigenvalue": 0.005950290515344181,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.09225016804122221,
          "distance_to_steady": 0.0012229592066206156,
          "minimum_eigenvalue": 0.005951765259054859,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.09227008835235104,
          "distance_to_steady": 0.001141329463094698,
          "minimum_eigenvalue": 0.005953144741641422,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.09228863082647702,
          "distance_to_steady": 0.0010651325813022241,
          "minimum_eigenvalue": 0.005954434943361347,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.09230589263926431,
          "distance_to_steady": 0.000994008764235106,
          "minimum_eigenvalue": 0.005955641489312505,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.09232196390736419,
          "distance_to_steady": 0.0009276218394189953,
          "minimum_eigenvalue": 0.005956769668086018,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.09233692822328414,
          "distance_to_steady": 0.0008656577309754682,
          "minimum_eigenvalue": 0.005957824449749703,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.0923508631474212,
          "distance_to_steady": 0.000807823027818599,
          "minimum_eigenvalue": 0.005958810503141721,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.09236384066092335,
          "distance_to_steady": 0.0007538436422578447,
          "minimum_eigenvalue": 0.005959732212462196,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.0923759275827047,
          "distance_to_steady": 0.0007034635535730525,
          "minimum_eigenvalue": 0.005960593693158711,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.09238718595363783,
          "distance_to_steady": 0.0006564436314212127,
          "minimum_eigenvalue": 0.005961398807107196,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.09239767339067564,
          "distance_to_steady": 0.0006125605342250044,
          "minimum_eigenvalue": 0.0059621511770944075,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.09240744341340634,
          "distance_to_steady": 0.0005716056779513073,
          "minimum_eigenvalue": 0.005962854200613654,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.09241654574532293,
          "distance_to_steady": 0.0005333842709515074,
          "minimum_eigenvalue": 0.005963511062987106,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.09242502659188684,
          "distance_to_steady": 0.0004977144107842953,
          "minimum_eigenvalue": 0.005964124749831726,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.09243292889728083,
          "distance_to_steady": 0.0004644262391688379,
          "minimum_eigenvalue": 0.005964698058887746,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.09244029258158354,
          "distance_to_steady": 0.00043336115144620557,
          "minimum_eigenvalue": 0.005965233611229845,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.09244715475994483,
          "distance_to_steady": 0.00040437105713594235,
          "minimum_eigenvalue": 0.005965733861883024,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.09245354994520608,
          "distance_to_steady": 0.00037731768837732244,
          "minimum_eigenvalue": 0.005966201109865119,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.09245951023528716,
          "distance_to_steady": 0.0003520719532334981,
          "minimum_eigenvalue": 0.0059666375076785905,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.09246506548654657,
          "distance_to_steady": 0.0003285133310231653,
          "minimum_eigenvalue": 0.005967045070275415,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.09247024347422206,
          "distance_to_steady": 0.0003065293070079424,
          "minimum_eigenvalue": 0.0059674256835174355,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.09247507004096372,
          "distance_to_steady": 0.0002860148439343758,
          "minimum_eigenvalue": 0.00596778111215536,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.09247956923438905,
          "distance_to_steady": 0.000266871888072711,
          "minimum_eigenvalue": 0.005968113007349003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.09248376343451087,
          "distance_to_steady": 0.0002490089075501559,
          "minimum_eigenvalue": 0.005968422913750798,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.09248767347181946,
          "distance_to_steady": 0.0002323404608995817,
          "minimum_eigenvalue": 0.005968712276174501,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.09249131873673722,
          "distance_to_steady": 0.00021678679388804304,
          "minimum_eigenvalue": 0.005968982445869964,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.09249471728110305,
          "distance_to_steady": 0.00020227346279462404,
          "minimum_eigenvalue": 0.0059692346864242685,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.09249788591229456,
          "distance_to_steady": 0.00018873098243589546,
          "minimum_eigenvalue": 0.0059694701793093635,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.09250084028054296,
          "distance_to_steady": 0.00017609449733275908,
          "minimum_eigenvalue": 0.005969690029094588,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.09250359495995435,
          "distance_to_steady": 0.00016430347451912904,
          "minimum_eigenvalue": 0.005969895268343059,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.09250616352370927,
          "distance_to_steady": 0.00015330141659135234,
          "minimum_eigenvalue": 0.0059700868622087795,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.09250855861387386,
          "distance_to_steady": 0.0001430355936735163,
          "minimum_eigenvalue": 0.005970265712751521,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.0925107920062244,
          "distance_to_steady": 0.00013345679307265408,
          "minimum_eigenvalue": 0.005970432662985583,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.09251287467045377,
          "distance_to_steady": 0.00012451908546822193,
          "minimum_eigenvalue": 0.005970588500677384,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.0925148168261001,
          "distance_to_steady": 0.00011617960655311859,
          "minimum_eigenvalue": 0.005970733961906671,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.09251662799451113,
          "distance_to_steady": 0.00010839835311726636,
          "minimum_eigenvalue": 0.005970869734405013,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.09251831704713682,
          "distance_to_steady": 0.00010113799262768085,
          "minimum_eigenvalue": 0.005970996460684802,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.09251989225041408,
          "distance_to_steady": 9.436368541858395e-05,
          "minimum_eigenvalue": 0.005971114740970979,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.0925213613074946,
          "distance_to_steady": 8.804291866491495e-05,
          "minimum_eigenvalue": 0.005971225135947632,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.0925227313970422,
          "distance_to_steady": 8.214535136405986e-05,
          "minimum_eigenvalue": 0.005971328169330434,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.09252400920931123,
          "distance_to_steady": 7.664266960122693e-05,
          "minimum_eigenvalue": 0.00597142433027513,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.0925252009797039,
          "distance_to_steady": 7.150845142039376e-05,
          "minimum_eigenvalue": 0.005971514075632872,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.09252631251998446,
          "distance_to_steady": 6.671804067262097e-05,
          "minimum_eigenvalue": 0.005971597832060957,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.09252734924731837,
          "distance_to_steady": 6.224842924063088e-05,
          "minimum_eigenvalue": 0.005971675997998338,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.09252831621129363,
          "distance_to_steady": 5.8078147095611335e-05,
          "minimum_eigenvalue": 0.005971748945514388,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.09252921811906509,
          "distance_to_steady": 5.4187159662526074e-05,
          "minimum_eigenvalue": 0.005971817022038001,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.09253005935875709,
          "distance_to_steady": 5.055677201422446e-05,
          "minimum_eigenvalue": 0.005971880551975964,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.09253084402124494,
          "distance_to_steady": 4.716953943925944e-05,
          "minimum_eigenvalue": 0.005971939838225762,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.09253157592043343,
          "distance_to_steady": 4.400918396573264e-05,
          "minimum_eigenvalue": 0.005971995163590968,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.09253225861213411,
          "distance_to_steady": 4.1060516442416484e-05,
          "minimum_eigenvalue": 0.0059720467921044965,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.09253289541164375,
          "distance_to_steady": 3.8309363810338885e-05,
          "minimum_eigenvalue": 0.0059720949702659065,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.09253348941011119,
          "distance_to_steady": 3.574250122272485e-05,
          "minimum_eigenvalue": 0.005972139928198083,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.09253404348978075,
          "distance_to_steady": 3.334758868580451e-05,
          "minimum_eigenvalue": 0.005972181880728513,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.09253456033818765,
          "distance_to_steady": 3.1113111927805706e-05,
          "minimum_eigenvalue": 0.005972221028399838,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.09253504246138242,
          "distance_to_steady": 2.9028327209288697e-05,
          "minimum_eigenvalue": 0.005972257558414587,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.09253549219624632,
          "distance_to_steady": 2.7083209815424378e-05,
          "minimum_eigenvalue": 0.005972291645517602,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.09253591172196612,
          "distance_to_steady": 2.5268405984912524e-05,
          "minimum_eigenvalue": 0.005972323452821204,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.09253630307072501,
          "distance_to_steady": 2.3575188048038584e-05,
          "minimum_eigenvalue": 0.0059723531325755475,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.09253666813766057,
          "distance_to_steady": 2.199541255779036e-05,
          "minimum_eigenvalue": 0.005972380826888904,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.09253700869014586,
          "distance_to_steady": 2.052148121751019e-05,
          "minimum_eigenvalue": 0.00597240666840014,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.09253732637643694,
          "distance_to_steady": 1.9146304417819345e-05,
          "minimum_eigenvalue": 0.00597243078090734,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.09253762273373042,
          "distance_to_steady": 1.7863267208025578e-05,
          "minimum_eigenvalue": 0.005972453279954751,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.09253789919567451,
          "distance_to_steady": 1.6666197541623934e-05,
          "minimum_eigenvalue": 0.005972474273380768,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.09253815709936654,
          "distance_to_steady": 1.55493366438891e-05,
          "minimum_eigenvalue": 0.005972493861830533,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.09253839769187722,
          "distance_to_steady": 1.4507311357451515e-05,
          "minimum_eigenvalue": 0.005972512139233746,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.09253862213633049,
          "distance_to_steady": 1.3535108338299552e-05,
          "minimum_eigenvalue": 0.005972529193251572,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.09253883151757097,
          "distance_to_steady": 1.2628049976358763e-05,
          "minimum_eigenvalue": 0.005972545105693561,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.09253902684744675,
          "distance_to_steady": 1.1781771924417385e-05,
          "minimum_eigenvalue": 0.005972559952907339,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.09253920906973448,
          "distance_to_steady": 1.0992202130821228e-05,
          "minimum_eigenvalue": 0.00597257380614217,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.09253937906472989,
          "distance_to_steady": 1.0255541274642975e-05,
          "minimum_eigenvalue": 0.005972586731888482,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.09253953765352851,
          "distance_to_steady": 9.568244507255318e-06,
          "minimum_eigenvalue": 0.005972598792195069,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.09253968560201559,
          "distance_to_steady": 8.927004417364631e-06,
          "minimum_eigenvalue": 0.005972610044965035,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.09253982362458645,
          "distance_to_steady": 8.328735133874936e-06,
          "minimum_eigenvalue": 0.005972620544232157,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.09253995238761534,
          "distance_to_steady": 7.770557493192061e-06,
          "minimum_eigenvalue": 0.005972630340419033,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.09254007251269017,
          "distance_to_steady": 7.249785199101023e-06,
          "minimum_eigenvalue": 0.005972639480577746,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.09254018457962743,
          "distance_to_steady": 6.7639119075814736e-06,
          "minimum_eigenvalue": 0.005972648008614967,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.09254028912928482,
          "distance_to_steady": 6.310599176492966e-06,
          "minimum_eigenvalue": 0.00597265596550162,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.09254038666618318,
          "distance_to_steady": 5.887665222242301e-06,
          "minimum_eigenvalue": 0.005972663389469035,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.09254047766095136,
          "distance_to_steady": 5.493074427590471e-06,
          "minimum_eigenvalue": 0.0059726703161916885,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.09254056255260715,
          "distance_to_steady": 5.124927553690553e-06,
          "minimum_eigenvalue": 0.005972676778958075,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.09254064175068322,
          "distance_to_steady": 4.781452604649648e-06,
          "minimum_eigenvalue": 0.005972682808829963,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.09254071563720992,
          "distance_to_steady": 4.460996306100522e-06,
          "minimum_eigenvalue": 0.005972688434791138,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.09254078456856486,
          "distance_to_steady": 4.16201615301235e-06,
          "minimum_eigenvalue": 0.005972693683886324,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.09254084887719784,
          "distance_to_steady": 3.883072990091067e-06,
          "minimum_eigenvalue": 0.005972698581350522,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.09254090887323876,
          "distance_to_steady": 3.622824088727814e-06,
          "minimum_eigenvalue": 0.005972703150730355,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.09254096484599865,
          "distance_to_steady": 3.3800166876398613e-06,
          "minimum_eigenvalue": 0.0059727074139965235,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.09254101706536763,
          "distance_to_steady": 3.153481966984215e-06,
          "minimum_eigenvalue": 0.00597271139164933,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.09254106578312102,
          "distance_to_steady": 2.9421294240787946e-06,
          "minimum_eigenvalue": 0.005972715102816953,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.09254111123413558,
          "distance_to_steady": 2.7449416269359826e-06,
          "minimum_eigenvalue": 0.005972718565347285,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.09254115363752521,
          "distance_to_steady": 2.5609693196397207e-06,
          "minimum_eigenvalue": 0.005972721795893393,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.09254119319769952,
          "distance_to_steady": 2.389326853883579e-06,
          "minimum_eigenvalue": 0.005972724809993599,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.0925412301053519,
          "distance_to_steady": 2.2291879287613878e-06,
          "minimum_eigenvalue": 0.005972727622145832,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.09254126453837982,
          "distance_to_steady": 2.0797816136777433e-06,
          "minimum_eigenvalue": 0.005972730245877508,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.0925412966627441,
          "distance_to_steady": 1.9403886380060797e-06,
          "minimum_eigenvalue": 0.005972732693810198,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.09254132663327219,
          "distance_to_steady": 1.8103379314567817e-06,
          "minimum_eigenvalue": 0.0059727349777203165,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.09254135459440294,
          "distance_to_steady": 1.6890033931946102e-06,
          "minimum_eigenvalue": 0.0059727371085958325,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.09254138068088624,
          "distance_to_steady": 1.5758008796700612e-06,
          "minimum_eigenvalue": 0.005972739096688723,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.0925414050184318,
          "distance_to_steady": 1.4701853925259273e-06,
          "minimum_eigenvalue": 0.0059727409515645535,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.09254142772431756,
          "distance_to_steady": 1.3716484559746916e-06,
          "minimum_eigenvalue": 0.005972742682148224,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.09254144890795384,
          "distance_to_steady": 1.2797156695634054e-06,
          "minimum_eigenvalue": 0.005972744296766808,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.092541468671413,
          "distance_to_steady": 1.1939444253547882e-06,
          "minimum_eigenvalue": 0.005972745803189824,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.0925414871099204,
          "distance_to_steady": 1.1139217763050935e-06,
          "minimum_eigenvalue": 0.005972747208666251,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.0925415043123155,
          "distance_to_steady": 1.0392624503179765e-06,
          "minimum_eigenvalue": 0.005972748519959603,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.09254152036147868,
          "distance_to_steady": 9.696069945925798e-07,
          "minimum_eigenvalue": 0.005972749743380315,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.0925415353347323,
          "distance_to_steady": 9.046200457789658e-07,
          "minimum_eigenvalue": 0.005972750884816101,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.09254154930421304,
          "distance_to_steady": 8.439887156860836e-07,
          "minimum_eigenvalue": 0.005972751949760301,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.09254156233722008,
          "distance_to_steady": 7.874210858063378e-07,
          "minimum_eigenvalue": 0.005972752943338253,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.09254157449653932,
          "distance_to_steady": 7.346448004843381e-07,
          "minimum_eigenvalue": 0.0059727538703319705,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.09254158584074615,
          "distance_to_steady": 6.854057574834371e-07,
          "minimum_eigenvalue": 0.005972754735203005,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.09254159642448857,
          "distance_to_steady": 6.394668850906796e-07,
          "minimum_eigenvalue": 0.005972755542114157,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.09254160629875008,
          "distance_to_steady": 5.966069985107598e-07,
          "minimum_eigenvalue": 0.005972756294949158,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.09254161551109501,
          "distance_to_steady": 5.566197377225926e-07,
          "minimum_eigenvalue": 0.0059727569973317685,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.092541624105899,
          "distance_to_steady": 5.193125726301456e-07,
          "minimum_eigenvalue": 0.005972757652642699,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.09254163212456168,
          "distance_to_steady": 4.845058762508596e-07,
          "minimum_eigenvalue": 0.005972758264036371,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.09254163960570737,
          "distance_to_steady": 4.520320604156982e-07,
          "minimum_eigenvalue": 0.005972758834455721,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.09254164658537033,
          "distance_to_steady": 4.2173476917737457e-07,
          "minimum_eigenvalue": 0.0059727593666465545,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.09254165309716895,
          "distance_to_steady": 3.934681254728552e-07,
          "minimum_eigenvalue": 0.005972759863170717,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.09254165917246761,
          "distance_to_steady": 3.6709602895153293e-07,
          "minimum_eigenvalue": 0.005972760326418344,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.09254166484052778,
          "distance_to_steady": 3.4249150119083915e-07,
          "minimum_eigenvalue": 0.005972760758619439,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.09254167012864933,
          "distance_to_steady": 3.1953607375779375e-07,
          "minimum_eigenvalue": 0.005972761161854606,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.0925416750623016,
          "distance_to_steady": 2.9811921825086124e-07,
          "minimum_eigenvalue": 0.0059727615380649746,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.09254167966524637,
          "distance_to_steady": 2.7813781437995705e-07,
          "minimum_eigenvalue": 0.005972761889061692,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.0925416839596527,
          "distance_to_steady": 2.5949565293174187e-07,
          "minimum_eigenvalue": 0.005972762216534477,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.09254168796620325,
          "distance_to_steady": 2.4210297303126765e-07,
          "minimum_eigenvalue": 0.005972762522059777,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.0925416917041939,
          "distance_to_steady": 2.2587602937617496e-07,
          "minimum_eigenvalue": 0.0059727628071085115,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.09254169519162722,
          "distance_to_steady": 2.1073669003151416e-07,
          "minimum_eigenvalue": 0.005972763073052945,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.0925416984452988,
          "distance_to_steady": 1.966120593884652e-07,
          "minimum_eigenvalue": 0.005972763321173427,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.09254170148087842,
          "distance_to_steady": 1.8343412767386769e-07,
          "minimum_eigenvalue": 0.005972763552664503,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.09254170431298503,
          "distance_to_steady": 1.711394431959043e-07,
          "minimum_eigenvalue": 0.005972763768640574,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.09254170695525812,
          "distance_to_steady": 1.5966880693042002e-07,
          "minimum_eigenvalue": 0.005972763970141614,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.09254170942042239,
          "distance_to_steady": 1.4896698768973593e-07,
          "minimum_eigenvalue": 0.005972764158137557,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.09254171172034958,
          "distance_to_steady": 1.389824561175493e-07,
          "minimum_eigenvalue": 0.0059727643335336245,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.09254171386611597,
          "distance_to_steady": 1.2966713648122907e-07,
          "minimum_eigenvalue": 0.005972764497174196,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.09254171586805476,
          "distance_to_steady": 1.209761751955196e-07,
          "minimum_eigenvalue": 0.005972764649847168,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.09254171773580701,
          "distance_to_steady": 1.1286772480870177e-07,
          "minimum_eigenvalue": 0.0059727647922875465,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.09254171947836723,
          "distance_to_steady": 1.053027432352388e-07,
          "minimum_eigenvalue": 0.005972764925181187,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.09254172110412692,
          "distance_to_steady": 9.824480425892068e-08,
          "minimum_eigenvalue": 0.005972765049167897,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.09254172262091542,
          "distance_to_steady": 9.165992350800704e-08,
          "minimum_eigenvalue": 0.005972765164844615,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.09254172403603694,
          "distance_to_steady": 8.551639490289586e-08,
          "minimum_eigenvalue": 0.005972765272768299,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.09254172535630606,
          "distance_to_steady": 7.978463669768011e-08,
          "minimum_eigenvalue": 0.005972765373458602,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.09254172658808073,
          "distance_to_steady": 7.443705006635742e-08,
          "minimum_eigenvalue": 0.00597276546740029,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.09254172773729258,
          "distance_to_steady": 6.944788579800465e-08,
          "minimum_eigenvalue": 0.005972765555045653,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.09254172880947571,
          "distance_to_steady": 6.479312090329481e-08,
          "minimum_eigenvalue": 0.0059727656368167015,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.09254172980979361,
          "distance_to_steady": 6.045034219286788e-08,
          "minimum_eigenvalue": 0.0059727657131071615,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.09254173074306288,
          "distance_to_steady": 5.639863921366728e-08,
          "minimum_eigenvalue": 0.005972765784284309,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.09254173161377753,
          "distance_to_steady": 5.261850210928898e-08,
          "minimum_eigenvalue": 0.005972765850690925,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.09254173242613095,
          "distance_to_steady": 4.909172955733926e-08,
          "minimum_eigenvalue": 0.005972765912646713,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.09254173318403469,
          "distance_to_steady": 4.580133952485077e-08,
          "minimum_eigenvalue": 0.005972765970449961,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.0925417338911387,
          "distance_to_steady": 4.273148883522648e-08,
          "minimum_eigenvalue": 0.005972766024378948,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.09254173455084752,
          "distance_to_steady": 3.986739541793349e-08,
          "minimum_eigenvalue": 0.005972766074693436,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.09254173516633836,
          "distance_to_steady": 3.7195268720938146e-08,
          "minimum_eigenvalue": 0.005972766121635595,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.09254173574057481,
          "distance_to_steady": 3.470224200531613e-08,
          "minimum_eigenvalue": 0.005972766165431534,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.09254173627632217,
          "distance_to_steady": 3.237631104185956e-08,
          "minimum_eigenvalue": 0.005972766206292043,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.09254173677616018,
          "distance_to_steady": 3.0206276300549784e-08,
          "minimum_eigenvalue": 0.0059727662444139015,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.09254173724249579,
          "distance_to_steady": 2.8181688731775116e-08,
          "minimum_eigenvalue": 0.0059727662799806715,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.0925417376775745,
          "distance_to_steady": 2.629279988435734e-08,
          "minimum_eigenvalue": 0.005972766313163569,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.09254173808349153,
          "distance_to_steady": 2.4530514343770737e-08,
          "minimum_eigenvalue": 0.005972766344122443,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.09254173846220132,
          "distance_to_steady": 2.2886346532323413e-08,
          "minimum_eigenvalue": 0.005972766373006283,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.09254173881552766,
          "distance_to_steady": 2.135237978529575e-08,
          "minimum_eigenvalue": 0.005972766399954199,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.09254173914517183,
          "distance_to_steady": 1.9921227647524967e-08,
          "minimum_eigenvalue": 0.005972766425095949,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.092541739452721,
          "distance_to_steady": 1.858599869928451e-08,
          "minimum_eigenvalue": 0.0059727664485525606,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.09254173973965649,
          "distance_to_steady": 1.7340264246192005e-08,
          "minimum_eigenvalue": 0.005972766470436958,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.09254174000735978,
          "distance_to_steady": 1.6178025523394535e-08,
          "minimum_eigenvalue": 0.005972766490854639,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.09254174025711995,
          "distance_to_steady": 1.5093686247906468e-08,
          "minimum_eigenvalue": 0.0059727665099037685,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.09254174049013965,
          "distance_to_steady": 1.4082025499677353e-08,
          "minimum_eigenvalue": 0.005972766527676157,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.09254174070754093,
          "distance_to_steady": 1.3138171470888914e-08,
          "minimum_eigenvalue": 0.005972766544257354,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.09254174091037076,
          "distance_to_steady": 1.2257579534713514e-08,
          "minimum_eigenvalue": 0.005972766559727186,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.0925417410996056,
          "distance_to_steady": 1.143600968176589e-08,
          "minimum_eigenvalue": 0.005972766574160127,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.09254174127615683,
          "distance_to_steady": 1.0669506056437683e-08,
          "minimum_eigenvalue": 0.0059727665876257545,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.09254174144087447,
          "distance_to_steady": 9.954377539270197e-09,
          "minimum_eigenvalue": 0.005972766600188847,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.09254174159455174,
          "distance_to_steady": 9.287180885442226e-09,
          "minimum_eigenvalue": 0.005972766611909874,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.0925417417379287,
          "distance_to_steady": 8.664703322891487e-09,
          "minimum_eigenvalue": 0.0059727666228452814,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.09254174187169575,
          "distance_to_steady": 8.08394757644687e-09,
          "minimum_eigenvalue": 0.005972766633047739,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.09254174199649681,
          "distance_to_steady": 7.542117140026117e-09,
          "minimum_eigenvalue": 0.0059727666425664055,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.09254174211293303,
          "distance_to_steady": 7.0366032818222615e-09,
          "minimum_eigenvalue": 0.005972766651447053,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.09254174222156505,
          "distance_to_steady": 6.5649715941251685e-09,
          "minimum_eigenvalue": 0.005972766659732509,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.09254174232291588,
          "distance_to_steady": 6.124951431457637e-09,
          "minimum_eigenvalue": 0.005972766667462603,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.09254174241747357,
          "distance_to_steady": 5.7144235897019224e-09,
          "minimum_eigenvalue": 0.0059727666746745844,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.09254174250569344,
          "distance_to_steady": 5.331411504980178e-09,
          "minimum_eigenvalue": 0.005972766681403202,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.09254174258800035,
          "distance_to_steady": 4.974071180982587e-09,
          "minimum_eigenvalue": 0.005972766687680811,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.09254174266479062,
          "distance_to_steady": 4.6406817390612365e-09,
          "minimum_eigenvalue": 0.00597276669353769,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.09254174273643387,
          "distance_to_steady": 4.329637854835756e-09,
          "minimum_eigenvalue": 0.0059727666990019995,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.09254174280327516,
          "distance_to_steady": 4.039441763720176e-09,
          "minimum_eigenvalue": 0.00597276670410006,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.0925417428656364,
          "distance_to_steady": 3.768696133811533e-09,
          "minimum_eigenvalue": 0.00597276670885645,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.09254174292381792,
          "distance_to_steady": 3.516097531186535e-09,
          "minimum_eigenvalue": 0.005972766713293998,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.09254174297809976,
          "distance_to_steady": 3.280429444578459e-09,
          "minimum_eigenvalue": 0.00597276671743413,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.09254174302874321,
          "distance_to_steady": 3.0605570308997465e-09,
          "minimum_eigenvalue": 0.005972766721296735,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.0925417430759923,
          "distance_to_steady": 2.8554217271908877e-09,
          "minimum_eigenvalue": 0.005972766724900503,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.09254174312007439,
          "distance_to_steady": 2.6640356838927848e-09,
          "minimum_eigenvalue": 0.005972766728262697,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.09254174316120191,
          "distance_to_steady": 2.485477251096268e-09,
          "minimum_eigenvalue": 0.005972766731399529,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.09254174319957302,
          "distance_to_steady": 2.318886809134224e-09,
          "minimum_eigenvalue": 0.005972766734326132,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.09254174323537209,
          "distance_to_steady": 2.163462561009799e-09,
          "minimum_eigenvalue": 0.005972766737056586,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.09254174326877178,
          "distance_to_steady": 2.018455287459975e-09,
          "minimum_eigenvalue": 0.005972766739604025,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.09254174329993277,
          "distance_to_steady": 1.883167426684762e-09,
          "minimum_eigenvalue": 0.005972766741980711,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.09254174332900508,
          "distance_to_steady": 1.7569470505199303e-09,
          "minimum_eigenvalue": 0.005972766744198124,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.09254174335612907,
          "distance_to_steady": 1.6391868123272202e-09,
          "minimum_eigenvalue": 0.005972766746266858,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.09254174338143496,
          "distance_to_steady": 1.5293195754911837e-09,
          "minimum_eigenvalue": 0.005972766748197009,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.09254174340504451,
          "distance_to_steady": 1.4268162328717748e-09,
          "minimum_eigenvalue": 0.005972766749997735,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.09254174342707175,
          "distance_to_steady": 1.3311831584955636e-09,
          "minimum_eigenvalue": 0.005972766751677804,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.09254174344762264,
          "distance_to_steady": 1.241959942006876e-09,
          "minimum_eigenvalue": 0.005972766753245234,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.09254174346679614,
          "distance_to_steady": 1.1587168880639045e-09,
          "minimum_eigenvalue": 0.005972766754707634,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.0925417434846843,
          "distance_to_steady": 1.0810534516181303e-09,
          "minimum_eigenvalue": 0.005972766756072001,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.09254174350137373,
          "distance_to_steady": 1.0085954007740816e-09,
          "minimum_eigenvalue": 0.005972766757344927,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.09254174351694444,
          "distance_to_steady": 9.40993777689969e-10,
          "minimum_eigenvalue": 0.005972766758532518,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.09254174353147154,
          "distance_to_steady": 8.779231482416993e-10,
          "minimum_eigenvalue": 0.005972766759640494,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.09254174354502492,
          "distance_to_steady": 8.190798534216115e-10,
          "minimum_eigenvalue": 0.005972766760674267,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.0925417435576699,
          "distance_to_steady": 7.64180606814546e-10,
          "minimum_eigenvalue": 0.005972766761638741,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.0925417435694674,
          "distance_to_steady": 7.129611406461732e-10,
          "minimum_eigenvalue": 0.005972766762538495,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.09254174358047405,
          "distance_to_steady": 6.651745083560701e-10,
          "minimum_eigenvalue": 0.005972766763378046,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.09254174359074294,
          "distance_to_steady": 6.205908243892e-10,
          "minimum_eigenvalue": 0.005972766764161249,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.0925417436003238,
          "distance_to_steady": 5.789954210522197e-10,
          "minimum_eigenvalue": 0.005972766764891989,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.09254174360926233,
          "distance_to_steady": 5.401881416136622e-10,
          "minimum_eigenvalue": 0.005972766765573748,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.09254174361760162,
          "distance_to_steady": 5.039814780782859e-10,
          "minimum_eigenvalue": 0.005972766766209794,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.09254174362538212,
          "distance_to_steady": 4.702019398838964e-10,
          "minimum_eigenvalue": 0.0059727667668032225,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.09254174363264112,
          "distance_to_steady": 4.3868635980770515e-10,
          "minimum_eigenvalue": 0.005972766767356891,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.09254174363941353,
          "distance_to_steady": 4.0928325919370456e-10,
          "minimum_eigenvalue": 0.005972766767873436,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.09254174364573207,
          "distance_to_steady": 3.818509440936535e-10,
          "minimum_eigenvalue": 0.00597276676835537,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.0925417436516272,
          "distance_to_steady": 3.5625724419119376e-10,
          "minimum_eigenvalue": 0.005972766768805008,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.09254174365712714,
          "distance_to_steady": 3.323787590645e-10,
          "minimum_eigenvalue": 0.005972766769224494,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.09254174366225842,
          "distance_to_steady": 3.101009371161978e-10,
          "minimum_eigenvalue": 0.005972766769615848,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.09254174366704576,
          "distance_to_steady": 2.8931627059358695e-10,
          "minimum_eigenvalue": 0.005972766769980972,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.09254174367151229,
          "distance_to_steady": 2.699246746257211e-10,
          "minimum_eigenvalue": 0.005972766770321644,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.09254174367567936,
          "distance_to_steady": 2.5183299629666367e-10,
          "minimum_eigenvalue": 0.005972766770639487,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.09254174367956715,
          "distance_to_steady": 2.3495374656262724e-10,
          "minimum_eigenvalue": 0.005972766770936028,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.0925417436831944,
          "distance_to_steady": 2.1920573776285085e-10,
          "minimum_eigenvalue": 0.005972766771212681,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.09254174368657844,
          "distance_to_steady": 2.04513428761488e-10,
          "minimum_eigenvalue": 0.0059727667714707805,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.09254174368973572,
          "distance_to_steady": 1.9080577656066522e-10,
          "minimum_eigenvalue": 0.005972766771711587,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.09254174369268137,
          "distance_to_steady": 1.7801704728370726e-10,
          "minimum_eigenvalue": 0.005972766771936269,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.09254174369542965,
          "distance_to_steady": 1.660853598747791e-10,
          "minimum_eigenvalue": 0.005972766772145868,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.09254174369799362,
          "distance_to_steady": 1.5495339993759627e-10,
          "minimum_eigenvalue": 0.005972766772341431,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.09254174370038581,
          "distance_to_steady": 1.4456749686253545e-10,
          "minimum_eigenvalue": 0.00597276677252391,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.09254174370261763,
          "distance_to_steady": 1.348778883719648e-10,
          "minimum_eigenvalue": 0.005972766772694121,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.09254174370469995,
          "distance_to_steady": 1.258375946847079e-10,
          "minimum_eigenvalue": 0.005972766772852953,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.09254174370664257,
          "distance_to_steady": 1.1740329628612267e-10,
          "minimum_eigenvalue": 0.005972766773001098,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.09254174370845503,
          "distance_to_steady": 1.0953439370797735e-10,
          "minimum_eigenvalue": 0.005972766773139345,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.09254174371014602,
          "distance_to_steady": 1.021926467059675e-10,
          "minimum_eigenvalue": 0.005972766773268301,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.09254174371172373,
          "distance_to_steady": 9.534320902226945e-11,
          "minimum_eigenvalue": 0.005972766773388635,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.09254174371319565,
          "distance_to_steady": 8.895290667249034e-11,
          "minimum_eigenvalue": 0.0059727667735009135,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.09254174371456887,
          "distance_to_steady": 8.299062045219463e-11,
          "minimum_eigenvalue": 0.00597276677360567,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.09254174371585,
          "distance_to_steady": 7.742824784107148e-11,
          "minimum_eigenvalue": 0.005972766773703384,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.09254174371704534,
          "distance_to_steady": 7.223860745697586e-11,
          "minimum_eigenvalue": 0.005972766773794546,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.09254174371816053,
          "distance_to_steady": 6.739673402700319e-11,
          "minimum_eigenvalue": 0.005972766773879604,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.0925417437192011,
          "distance_to_steady": 6.287941695104493e-11,
          "minimum_eigenvalue": 0.005972766773958953,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.09254174372017183,
          "distance_to_steady": 5.866499473705655e-11,
          "minimum_eigenvalue": 0.005972766774033,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.09254174372107743,
          "distance_to_steady": 5.473288055418689e-11,
          "minimum_eigenvalue": 0.005972766774102092,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.09254174372192239,
          "distance_to_steady": 5.1064468625794384e-11,
          "minimum_eigenvalue": 0.005972766774166555,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.09254174372271065,
          "distance_to_steady": 4.764180369654091e-11,
          "minimum_eigenvalue": 0.005972766774226651,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.09254174372344628,
          "distance_to_steady": 4.444849870111068e-11,
          "minimum_eigenvalue": 0.005972766774282753,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.09254174372413253,
          "distance_to_steady": 4.1469504045987815e-11,
          "minimum_eigenvalue": 0.0059727667743350865,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.09254174372477261,
          "distance_to_steady": 3.8689980906558834e-11,
          "minimum_eigenvalue": 0.005972766774383924,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.09254174372536995,
          "distance_to_steady": 3.609675145593849e-11,
          "minimum_eigenvalue": 0.005972766774429483,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.09254174372592719,
          "distance_to_steady": 3.367737859416575e-11,
          "minimum_eigenvalue": 0.005972766774471977,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.0925417437264471,
          "distance_to_steady": 3.142014079471345e-11,
          "minimum_eigenvalue": 0.00597276677451164,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.09254174372693208,
          "distance_to_steady": 2.931425761854012e-11,
          "minimum_eigenvalue": 0.005972766774548652,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.09254174372738466,
          "distance_to_steady": 2.734952108535138e-11,
          "minimum_eigenvalue": 0.005972766774583138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.09254174372780688,
          "distance_to_steady": 2.5516325163899012e-11,
          "minimum_eigenvalue": 0.005972766774615362,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.0925417437282009,
          "distance_to_steady": 2.3806062156295216e-11,
          "minimum_eigenvalue": 0.005972766774645422,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.09254174372856833,
          "distance_to_steady": 2.2210558045521196e-11,
          "minimum_eigenvalue": 0.005972766774673427,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.09254174372891127,
          "distance_to_steady": 2.072172121392324e-11,
          "minimum_eigenvalue": 0.005972766774699587,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.09254174372923114,
          "distance_to_steady": 1.9332985733144792e-11,
          "minimum_eigenvalue": 0.005972766774723978,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.0925417437295296,
          "distance_to_steady": 1.8037201073017872e-11,
          "minimum_eigenvalue": 0.0059727667747467295,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.092541743729808,
          "distance_to_steady": 1.6828306977079155e-11,
          "minimum_eigenvalue": 0.0059727667747679885,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.0925417437300679,
          "distance_to_steady": 1.5700342068103442e-11,
          "minimum_eigenvalue": 0.005972766774787806,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.09254174373031032,
          "distance_to_steady": 1.4648111716641932e-11,
          "minimum_eigenvalue": 0.005972766774806279,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.09254174373053632,
          "distance_to_steady": 1.366611164510534e-11,
          "minimum_eigenvalue": 0.005972766774823525,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.09254174373074725,
          "distance_to_steady": 1.2750093515701e-11,
          "minimum_eigenvalue": 0.005972766774839627,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.09254174373094415,
          "distance_to_steady": 1.1895455107047148e-11,
          "minimum_eigenvalue": 0.005972766774854625,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.09254174373112777,
          "distance_to_steady": 1.1098337526771473e-11,
          "minimum_eigenvalue": 0.005972766774868632,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.09254174373129913,
          "distance_to_steady": 1.0354617337171579e-11,
          "minimum_eigenvalue": 0.005972766774881705,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.09254174373145897,
          "distance_to_steady": 9.660720140525214e-12,
          "minimum_eigenvalue": 0.005972766774893903,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.09254174373160827,
          "distance_to_steady": 9.012924954976409e-12,
          "minimum_eigenvalue": 0.005972766774905279,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.09254174373174746,
          "distance_to_steady": 8.408781483615346e-12,
          "minimum_eigenvalue": 0.005972766774915914,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.0925417437318772,
          "distance_to_steady": 7.84531120623377e-12,
          "minimum_eigenvalue": 0.005972766774925795,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.0925417437319983,
          "distance_to_steady": 7.319449733811378e-12,
          "minimum_eigenvalue": 0.005972766774935028,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.09254174373211128,
          "distance_to_steady": 6.8290243251945e-12,
          "minimum_eigenvalue": 0.005972766774943655,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.09254174373221671,
          "distance_to_steady": 6.371303658270211e-12,
          "minimum_eigenvalue": 0.005972766774951689,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.09254174373231508,
          "distance_to_steady": 5.944162696780442e-12,
          "minimum_eigenvalue": 0.00597276677495919,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.0925417437324068,
          "distance_to_steady": 5.5458216144388395e-12,
          "minimum_eigenvalue": 0.005972766774966207,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.09254174373249241,
          "distance_to_steady": 5.1740885881335075e-12,
          "minimum_eigenvalue": 0.005972766774972715,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.09254174373257226,
          "distance_to_steady": 4.827366804904809e-12,
          "minimum_eigenvalue": 0.005972766774978822,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.09254174373264687,
          "distance_to_steady": 4.503885112083772e-12,
          "minimum_eigenvalue": 0.005972766774984498,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.09254174373271637,
          "distance_to_steady": 4.20199031819779e-12,
          "minimum_eigenvalue": 0.005972766774989799,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.0925417437327812,
          "distance_to_steady": 3.920298113913034e-12,
          "minimum_eigenvalue": 0.005972766774994753,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.0925417437328417,
          "distance_to_steady": 3.657601131690225e-12,
          "minimum_eigenvalue": 0.005972766774999347,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.0925417437328982,
          "distance_to_steady": 3.4124508774269202e-12,
          "minimum_eigenvalue": 0.005972766775003677,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.0925417437329509,
          "distance_to_steady": 3.183892385849596e-12,
          "minimum_eigenvalue": 0.005972766775007701,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.09254174373300009,
          "distance_to_steady": 2.9704537440888856e-12,
          "minimum_eigenvalue": 0.005972766775011434,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.09254174373304581,
          "distance_to_steady": 2.7713690717301454e-12,
          "minimum_eigenvalue": 0.0059727667750149455,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.09254174373308871,
          "distance_to_steady": 2.5856226881781907e-12,
          "minimum_eigenvalue": 0.005972766775018179,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.09254174373312858,
          "distance_to_steady": 2.4124270289749283e-12,
          "minimum_eigenvalue": 0.005972766775021246,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.09254174373316587,
          "distance_to_steady": 2.2505461036437246e-12,
          "minimum_eigenvalue": 0.005972766775024105,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.09254174373320058,
          "distance_to_steady": 2.099969503843724e-12,
          "minimum_eigenvalue": 0.005972766775026714,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.09254174373323294,
          "distance_to_steady": 1.959147254149141e-12,
          "minimum_eigenvalue": 0.005972766775029212,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.09254174373326315,
          "distance_to_steady": 1.8277532265464913e-12,
          "minimum_eigenvalue": 0.005972766775031503,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.09254174373329144,
          "distance_to_steady": 1.7052262379912977e-12,
          "minimum_eigenvalue": 0.005972766775033639,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.09254174373331778,
          "distance_to_steady": 1.5910744943781197e-12,
          "minimum_eigenvalue": 0.005972766775035658,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.09254174373334229,
          "distance_to_steady": 1.4844011436698779e-12,
          "minimum_eigenvalue": 0.0059727667750375385,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.09254174373336518,
          "distance_to_steady": 1.3850396524128783e-12,
          "minimum_eigenvalue": 0.005972766775039287,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.09254174373338649,
          "distance_to_steady": 1.2921321998482505e-12,
          "minimum_eigenvalue": 0.005972766775040897,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.09254174373340657,
          "distance_to_steady": 1.2054940379258028e-12,
          "minimum_eigenvalue": 0.005972766775042436,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.0925417437334252,
          "distance_to_steady": 1.1248085796111695e-12,
          "minimum_eigenvalue": 0.005972766775043867,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.0925417437334424,
          "distance_to_steady": 1.0494877536459946e-12,
          "minimum_eigenvalue": 0.005972766775045171,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.09254174373345865,
          "distance_to_steady": 9.79075327756096e-13,
          "minimum_eigenvalue": 0.00597276677504642,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.09254174373347379,
          "distance_to_steady": 9.134897699381028e-13,
          "minimum_eigenvalue": 0.005972766775047558,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.09254174373348797,
          "distance_to_steady": 8.522488270656936e-13,
          "minimum_eigenvalue": 0.005972766775048627,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.09254174373350091,
          "distance_to_steady": 7.952744365824493e-13,
          "minimum_eigenvalue": 0.005972766775049638,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.09254174373351332,
          "distance_to_steady": 7.419889355708698e-13,
          "minimum_eigenvalue": 0.005972766775050592,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.09254174373352475,
          "distance_to_steady": 6.922839038137063e-13,
          "minimum_eigenvalue": 0.005972766775051451,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.09254174373353544,
          "distance_to_steady": 6.458358153826892e-13,
          "minimum_eigenvalue": 0.005972766775052277,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.09254174373354536,
          "distance_to_steady": 6.024703305684831e-13,
          "minimum_eigenvalue": 0.005972766775053026,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.09254174373355477,
          "distance_to_steady": 5.621267340494285e-13,
          "minimum_eigenvalue": 0.005972766775053706,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.09254174373356341,
          "distance_to_steady": 5.246567069683294e-13,
          "minimum_eigenvalue": 0.005972766775054399,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.09254174373357146,
          "distance_to_steady": 4.894062585747426e-13,
          "minimum_eigenvalue": 0.0059727667750550245,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.09254174373357898,
          "distance_to_steady": 4.566780981152263e-13,
          "minimum_eigenvalue": 0.005972766775055597,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.09254174373358606,
          "distance_to_steady": 4.260949232337552e-13,
          "minimum_eigenvalue": 0.005972766775056135,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.0925417437335927,
          "distance_to_steady": 3.9754571162786684e-13,
          "minimum_eigenvalue": 0.005972766775056634,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.09254174373359872,
          "distance_to_steady": 3.707199477953615e-13,
          "minimum_eigenvalue": 0.005972766775057092,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.0925417437336044,
          "distance_to_steady": 3.458986569393474e-13,
          "minimum_eigenvalue": 0.005972766775057509,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.09254174373360982,
          "distance_to_steady": 3.2268632210730175e-13,
          "minimum_eigenvalue": 0.005972766775057939,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.09254174373361469,
          "distance_to_steady": 3.011644753025955e-13,
          "minimum_eigenvalue": 0.005972766775058331,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.09254174373361942,
          "distance_to_steady": 2.81079846897736e-13,
          "minimum_eigenvalue": 0.005972766775058673,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.09254174373362374,
          "distance_to_steady": 2.6248187651178867e-13,
          "minimum_eigenvalue": 0.0059727667750590074,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.09254174373362788,
          "distance_to_steady": 2.44581264963184e-13,
          "minimum_eigenvalue": 0.0059727667750593275,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.09254174373363167,
          "distance_to_steady": 2.281699135187054e-13,
          "minimum_eigenvalue": 0.005972766775059618,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.09254174373363518,
          "distance_to_steady": 2.1299628727433628e-13,
          "minimum_eigenvalue": 0.005972766775059868,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.09254174373363849,
          "distance_to_steady": 1.9858593935939695e-13,
          "minimum_eigenvalue": 0.005972766775060118,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.09254174373364146,
          "distance_to_steady": 1.8553908409657538e-13,
          "minimum_eigenvalue": 0.00597276677506034,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.09254174373364435,
          "distance_to_steady": 1.7310111677382167e-13,
          "minimum_eigenvalue": 0.0059727667750605895,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.09254174373364707,
          "distance_to_steady": 1.6132321173367714e-13,
          "minimum_eigenvalue": 0.005972766775060798,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.09254174373364954,
          "distance_to_steady": 1.505800692469528e-13,
          "minimum_eigenvalue": 0.005972766775060969,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.09254174373365186,
          "distance_to_steady": 1.4048658070198172e-13,
          "minimum_eigenvalue": 0.005972766775061172,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.09254174373365404,
          "distance_to_steady": 1.3114943159253656e-13,
          "minimum_eigenvalue": 0.005972766775061339,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.0925417437336561,
          "distance_to_steady": 1.2235264884585817e-13,
          "minimum_eigenvalue": 0.005972766775061464,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.09254174373365798,
          "distance_to_steady": 1.1420378531745712e-13,
          "minimum_eigenvalue": 0.00597276677506163,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.09254174373365967,
          "distance_to_steady": 1.0648253112588434e-13,
          "minimum_eigenvalue": 0.005972766775061769,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.09254174373366131,
          "distance_to_steady": 9.93354704048599e-14,
          "minimum_eigenvalue": 0.005972766775061866,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.09254174373366286,
          "distance_to_steady": 9.27018878327246e-14,
          "minimum_eigenvalue": 0.005972766775061984,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.09254174373366435,
          "distance_to_steady": 8.661647787899794e-14,
          "minimum_eigenvalue": 0.0059727667750621,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.09254174373366564,
          "distance_to_steady": 8.085285913006501e-14,
          "minimum_eigenvalue": 0.005972766775062201,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.09254174373366682,
          "distance_to_steady": 7.537286766945428e-14,
          "minimum_eigenvalue": 0.0059727667750623095,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.09254174373366804,
          "distance_to_steady": 7.035344529171539e-14,
          "minimum_eigenvalue": 0.0059727667750624075,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.09254174373366914,
          "distance_to_steady": 6.579025518815841e-14,
          "minimum_eigenvalue": 0.0059727667750624665,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.09254174373367016,
          "distance_to_steady": 6.127650470366673e-14,
          "minimum_eigenvalue": 0.005972766775062532,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.09254174373367105,
          "distance_to_steady": 5.722072121683297e-14,
          "minimum_eigenvalue": 0.005972766775062619,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.09254174373367188,
          "distance_to_steady": 5.343642195398956e-14,
          "minimum_eigenvalue": 0.005972766775062685,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.09254174373367277,
          "distance_to_steady": 4.9758808184918735e-14,
          "minimum_eigenvalue": 0.00597276677506274,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.09254174373367352,
          "distance_to_steady": 4.635354600157626e-14,
          "minimum_eigenvalue": 0.00597276677506281,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.0925417437336743,
          "distance_to_steady": 4.3439210561935226e-14,
          "minimum_eigenvalue": 0.005972766775062852,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.09254174373367492,
          "distance_to_steady": 4.0510997334486376e-14,
          "minimum_eigenvalue": 0.005972766775062921,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.09254174373367545,
          "distance_to_steady": 3.7908912120521165e-14,
          "minimum_eigenvalue": 0.005972766775062935,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.09254174373367596,
          "distance_to_steady": 3.515677332588396e-14,
          "minimum_eigenvalue": 0.005972766775063004,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.09254174373367666,
          "distance_to_steady": 3.2927653659253764e-14,
          "minimum_eigenvalue": 0.00597276677506306,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.09254174373367728,
          "distance_to_steady": 3.084425076460562e-14,
          "minimum_eigenvalue": 0.0059727667750630875,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.09254174373367757,
          "distance_to_steady": 2.882156319161666e-14,
          "minimum_eigenvalue": 0.0059727667750631205,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.09254174373367804,
          "distance_to_steady": 2.6791069362985802e-14,
          "minimum_eigenvalue": 0.005972766775063157,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.09254174373367845,
          "distance_to_steady": 2.4944456222808494e-14,
          "minimum_eigenvalue": 0.005972766775063212,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.09254174373367889,
          "distance_to_steady": 2.3364990497931615e-14,
          "minimum_eigenvalue": 0.005972766775063212,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.09254174373367913,
          "distance_to_steady": 2.1854913712093804e-14,
          "minimum_eigenvalue": 0.00597276677506324,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.09254174373367952,
          "distance_to_steady": 2.0454124505242532e-14,
          "minimum_eigenvalue": 0.0059727667750632705,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.09254174373367985,
          "distance_to_steady": 1.9098438108766658e-14,
          "minimum_eigenvalue": 0.005972766775063282,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.09254174373368018,
          "distance_to_steady": 1.7644739835898093e-14,
          "minimum_eigenvalue": 0.005972766775063323,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.09254174373368038,
          "distance_to_steady": 1.664120230504551e-14,
          "minimum_eigenvalue": 0.0059727667750633096,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.09254174373368071,
          "distance_to_steady": 1.551710149261254e-14,
          "minimum_eigenvalue": 0.005972766775063337,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.09254174373368096,
          "distance_to_steady": 1.4638464052030287e-14,
          "minimum_eigenvalue": 0.005972766775063379,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.09254174373368111,
          "distance_to_steady": 1.3616711924679947e-14,
          "minimum_eigenvalue": 0.005972766775063382,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.09254174373368132,
          "distance_to_steady": 1.2679961247652468e-14,
          "minimum_eigenvalue": 0.005972766775063393,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.09254174373368144,
          "distance_to_steady": 1.1774435593192578e-14,
          "minimum_eigenvalue": 0.005972766775063421,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.09254174373368179,
          "distance_to_steady": 1.1143863609675009e-14,
          "minimum_eigenvalue": 0.005972766775063433,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.09254174373368178,
          "distance_to_steady": 1.0176755271817939e-14,
          "minimum_eigenvalue": 0.0059727667750634345,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.09254174373368194,
          "distance_to_steady": 9.503682563138938e-15,
          "minimum_eigenvalue": 0.005972766775063461,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.0925417437336821,
          "distance_to_steady": 8.870508494407403e-15,
          "minimum_eigenvalue": 0.005972766775063476,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.09254174373368221,
          "distance_to_steady": 8.444633881055097e-15,
          "minimum_eigenvalue": 0.005972766775063476,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.09254174373368233,
          "distance_to_steady": 7.984064798183255e-15,
          "minimum_eigenvalue": 0.005972766775063476,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.09254174373368247,
          "distance_to_steady": 7.461913031914236e-15,
          "minimum_eigenvalue": 0.005972766775063517,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.09254174373368275,
          "distance_to_steady": 6.8339431336106315e-15,
          "minimum_eigenvalue": 0.0059727667750635,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.09254174373368282,
          "distance_to_steady": 6.335210134267301e-15,
          "minimum_eigenvalue": 0.005972766775063504,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.09254174373368292,
          "distance_to_steady": 6.009949482521648e-15,
          "minimum_eigenvalue": 0.005972766775063516,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.09254174373368307,
          "distance_to_steady": 5.506012312750386e-15,
          "minimum_eigenvalue": 0.005972766775063518,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.09254174373368304,
          "distance_to_steady": 5.3594281790303455e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.09254174373368312,
          "distance_to_steady": 5.02462654816682e-15,
          "minimum_eigenvalue": 0.005972766775063532,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.09254174373368326,
          "distance_to_steady": 4.539771336631304e-15,
          "minimum_eigenvalue": 0.0059727667750635455,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.09254174373368326,
          "distance_to_steady": 4.300379496946504e-15,
          "minimum_eigenvalue": 0.0059727667750635455,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.09254174373368337,
          "distance_to_steady": 4.044507784239926e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.09254174373368343,
          "distance_to_steady": 3.915270885279654e-15,
          "minimum_eigenvalue": 0.0059727667750635455,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.0925417437336835,
          "distance_to_steady": 3.5969491274379095e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.0925417437336836,
          "distance_to_steady": 3.3552618065906083e-15,
          "minimum_eigenvalue": 0.005972766775063572,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.09254174373368357,
          "distance_to_steady": 3.1436556406974582e-15,
          "minimum_eigenvalue": 0.005972766775063573,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.0925417437336836,
          "distance_to_steady": 3.281832009628113e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.0925417437336837,
          "distance_to_steady": 2.942399927275652e-15,
          "minimum_eigenvalue": 0.0059727667750635455,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.09254174373368372,
          "distance_to_steady": 3.2233049619544013e-15,
          "minimum_eigenvalue": 0.005972766775063587,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.09254174373368379,
          "distance_to_steady": 3.1225410191092694e-15,
          "minimum_eigenvalue": 0.005972766775063573,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.09254174373368376,
          "distance_to_steady": 3.008133300395286e-15,
          "minimum_eigenvalue": 0.005972766775063585,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.09254174373368385,
          "distance_to_steady": 3.231436853446116e-15,
          "minimum_eigenvalue": 0.005972766775063586,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.09254174373368387,
          "distance_to_steady": 3.224850941840885e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.09254174373368393,
          "distance_to_steady": 3.051808056410734e-15,
          "minimum_eigenvalue": 0.005972766775063577,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.09254174373368385,
          "distance_to_steady": 3.161533534967731e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.09254174373368393,
          "distance_to_steady": 3.0999508515705543e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.09254174373368393,
          "distance_to_steady": 2.8197930102002995e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.09254174373368398,
          "distance_to_steady": 3.0045410603918295e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.09254174373368407,
          "distance_to_steady": 2.9932653577979802e-15,
          "minimum_eigenvalue": 0.0059727667750635975,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.09254174373368401,
          "distance_to_steady": 3.1840849401554294e-15,
          "minimum_eigenvalue": 0.005972766775063599,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.09254174373368398,
          "distance_to_steady": 2.94989727089856e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.09254174373368393,
          "distance_to_steady": 2.661065812148422e-15,
          "minimum_eigenvalue": 0.005972766775063604,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.09254174373368407,
          "distance_to_steady": 3.0704605524789478e-15,
          "minimum_eigenvalue": 0.005972766775063573,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.0925417437336842,
          "distance_to_steady": 3.3254649034475392e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.09254174373368404,
          "distance_to_steady": 3.0531133177191805e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.0925417437336841,
          "distance_to_steady": 3.226585665316861e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.09254174373368401,
          "distance_to_steady": 3.0427049768633196e-15,
          "minimum_eigenvalue": 0.005972766775063587,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.09254174373368412,
          "distance_to_steady": 3.0106125925577487e-15,
          "minimum_eigenvalue": 0.005972766775063587,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.09254174373368401,
          "distance_to_steady": 2.722648495545599e-15,
          "minimum_eigenvalue": 0.005972766775063559,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.09254174373368411,
          "distance_to_steady": 3.2448002618146177e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.0925417437336841,
          "distance_to_steady": 2.9776528465141894e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.0925417437336841,
          "distance_to_steady": 3.1953606427492783e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.09254174373368418,
          "distance_to_steady": 2.84147705365001e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.09254174373368419,
          "distance_to_steady": 3.080001531596821e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.09254174373368418,
          "distance_to_steady": 2.656729003458481e-15,
          "minimum_eigenvalue": 0.005972766775063587,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.09254174373368412,
          "distance_to_steady": 3.2465349852905945e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.09254174373368414,
          "distance_to_steady": 2.870967352741615e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.09254174373368418,
          "distance_to_steady": 3.1910238340593367e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.2690863904782926e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.09254174373368415,
          "distance_to_steady": 2.398255205537936e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.09254174373368412,
          "distance_to_steady": 2.6341775982707816e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.09254174373368415,
          "distance_to_steady": 2.5977484052752686e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.09254174373368411,
          "distance_to_steady": 2.9611729734924093e-15,
          "minimum_eigenvalue": 0.005972766775063622,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.09254174373368418,
          "distance_to_steady": 3.0114799542957375e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.0925417437336842,
          "distance_to_steady": 3.034898721221424e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.436487205910055e-15,
          "minimum_eigenvalue": 0.0059727667750636175,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.481590016285452e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.09254174373368428,
          "distance_to_steady": 3.497202527569243e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.3376079677793765e-15,
          "minimum_eigenvalue": 0.005972766775063614,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.09254174373368425,
          "distance_to_steady": 3.5067435066871155e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.09254174373368426,
          "distance_to_steady": 3.3237301799715624e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.3740371607748898e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.09254174373368428,
          "distance_to_steady": 3.307250306949783e-15,
          "minimum_eigenvalue": 0.005972766775063616,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.09254174373368425,
          "distance_to_steady": 3.4477629085039045e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.09254174373368428,
          "distance_to_steady": 3.548376870110559e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.399190651176554e-15,
          "minimum_eigenvalue": 0.005972766775063614,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.4191399711502864e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.09254174373368423,
          "distance_to_steady": 3.406996906818449e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.09254174373368423,
          "distance_to_steady": 3.590877595271991e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.25434124093249e-15,
          "minimum_eigenvalue": 0.005972766775063617,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.547509508372571e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.4781205693334974e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.3107197539017363e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.595214403961933e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.5605199344423966e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.4616406963117186e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.554448402276478e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.09254174373368426,
          "distance_to_steady": 3.466844866739649e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.243932900076628e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.403527459866495e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.4477629085039045e-15,
          "minimum_eigenvalue": 0.005972766775063612,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.665470704738993e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.09254174373368428,
          "distance_to_steady": 3.340210052993342e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.09254174373368423,
          "distance_to_steady": 3.1285737889241716e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.508478230163092e-15,
          "minimum_eigenvalue": 0.005972766775063614,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.785166624581393e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.5674588283463046e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.707971429900424e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.4885289101893595e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.481590016285452e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.09254174373368426,
          "distance_to_steady": 3.1884217488453722e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.787768709795358e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.3905170337966695e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.775625645463521e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.411333715508391e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.09254174373368444,
          "distance_to_steady": 3.594347042223944e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.239596091386687e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.797309688913231e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.4824573780234402e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.8658312662143154e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.880576415760118e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.0925417437336843,
          "distance_to_steady": 2.9889285491080386e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.09254174373368426,
          "distance_to_steady": 3.234391920958757e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.182350216679453e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.5466421466345813e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.09254174373368436,
          "distance_to_steady": 3.601285936127852e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.6784811308088194e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.109559914589056e-15,
          "minimum_eigenvalue": 0.005972766775063639,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.1798162153661175e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.124305064134859e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.067059189427624e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.1772141301521515e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 4.045375145977914e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 3.999404973864529e-15,
          "minimum_eigenvalue": 0.005972766775063635,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 4.036701528598031e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.169407874510256e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.1884898327460015e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.119100893706929e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.1858877475320355e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.125172425872847e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 4.257011410047085e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.939557013943329e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.346349669059889e-15,
          "minimum_eigenvalue": 0.005972766775063633,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.2717565595928875e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.027160549480158e-15,
          "minimum_eigenvalue": 0.005972766775063638,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.296042688256563e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.2058370675057696e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.1234377023968705e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.289971156090643e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 4.198030811863873e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 3.954302163489132e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.145989107584569e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.152060639750488e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.289971156090644e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 4.028027911218146e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.740063814205996e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.2223169405275485e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.4278816724308e-15,
          "minimum_eigenvalue": 0.0059727667750636305,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.2223169405275485e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.318594093444261e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.178081491890139e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.1234377023968705e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.769554113297602e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.443494183714592e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.066191827689637e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.3211961786582265e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.0080785912444136e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.2032349822918036e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 3.805115944555126e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.09254174373368444,
          "distance_to_steady": 4.28650170913869e-15,
          "minimum_eigenvalue": 0.005972766775063634,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 4.0158848468863084e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.410534437671032e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.425279587216835e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.522356017970907e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.766084666345648e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.773890921987545e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 4.029762634694122e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.169407874510257e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.134713404990719e-15,
          "minimum_eigenvalue": 0.005972766775063633,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.5857415087446896e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.6542630860457734e-15,
          "minimum_eigenvalue": 0.005972766775063634,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.65599780952175e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.548444954011188e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.679416576447438e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.545842868797224e-15,
          "minimum_eigenvalue": 0.005972766775063634,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.508546314063722e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.512883122753664e-15,
          "minimum_eigenvalue": 0.005972766775063635,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.704570066849101e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.681151299923414e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.597017211338539e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.695029087731228e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.616099169574284e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.836409051023338e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.374105244675519e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.773959005888173e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.686355470351343e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.512015761015675e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.670742959067553e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.734927727678695e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.589210955696644e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.675079767757494e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.601354020028481e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.361094818605693e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.586608870482678e-15,
          "minimum_eigenvalue": 0.005972766775063639,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.621303340002214e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.722784663346856e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.485127547138035e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.09254174373368439,
          "distance_to_steady": 4.17808149189014e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.6117623608843424e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 4.8069187519317325e-15,
          "minimum_eigenvalue": 0.0059727667750636305,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.649058915617843e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.767020111984265e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.652528362569797e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 4.535434527941362e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.284766985662714e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.881511861398735e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.517219931443606e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.727121472036799e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.444361545452578e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 4.595282487862562e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.184153024056059e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.870236158804886e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.502474781897804e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.849419477093164e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.800847219765814e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 3.969914674772923e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.182418300580082e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.188489832746001e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.42267750200287e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.5770678913648055e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.616966531312272e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.016820292524927e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.067994635066242e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 5.087076593301986e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.967380673459587e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 5.060188379424346e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.906665351800399e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.88324658487471e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.874572967494828e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 5.013350845572973e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 5.133046765415372e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.062790464638312e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.1148321689176165e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.9795237377914256e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 5.209374598358351e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.810388198883686e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.169475958410884e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.09661757241986e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.906665351800398e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.061055741162335e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.100954381109801e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.053249485520439e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 5.053249485520439e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.978656376053436e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 4.795643049337883e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 4.9101347987523525e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 4.9465639917478654e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.142587744533245e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.8199291780015585e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.7488055154865094e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.022891824690843e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.164271787982955e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.022891824690846e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.240599620925934e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.973452205625507e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.031565442070729e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.636915851286005e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.272692005231504e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.926614671774132e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.2232523861661646e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.83554168928535e-15,
          "minimum_eigenvalue": 0.005972766775063633,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 4.992534163861251e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 4.649058915617843e-15,
          "minimum_eigenvalue": 0.005972766775063631,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.2154461305242705e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.97085012041154e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.262283664375644e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.2778961756594356e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.472117121068209e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.5900783174346316e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.691559640779275e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.8268680719054665e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.105291189799744e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.120903701083533e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.495603971894526e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.617034615212901e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.5589213787676775e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.454837970209069e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 5.629177679544739e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.532033164890038e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.3811122224800564e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.432286565021371e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.595350571763191e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.611830444784971e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.5398394205319335e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.607493636095028e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.532900526628026e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.70463815074973e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.2969781338951805e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.652596446470425e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.61183044478497e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.4817261840867104e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.669943681230193e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.583207507431352e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.562390825719632e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.5302984414140594e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.518155377082223e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.271824643493517e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.4773893753967684e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.506012312750386e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.671678404706171e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 5.311723283440983e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.108760636751697e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.470450481492861e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.578870698741412e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.447031714567174e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.5927484865492245e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.3681017964102296e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.421010862427522e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.016820292524926e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.571064443099516e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.2822329843493776e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.651729084732437e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 5.141720382795256e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.362897625982299e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 4.96044177955568e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.505144951012396e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.3238663477728194e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.5675949961475616e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.5849422309073304e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 4.71064159901502e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.8606951796870135e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.976054290839472e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.266620473065585e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.368969158148218e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.402796265929766e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.840813943613908e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.924948032198785e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.9119376061289586e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.830405602758048e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.976989736478089e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.86163062532563e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.74800623764915e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.751475684601103e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.8772431366094224e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.901529265273098e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.800915303666443e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 5.9370910965306215e-15,
          "minimum_eigenvalue": 0.0059727667750636496,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.812191006260292e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.997806418189811e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.6265755943307746e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.945764713910505e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.918009138294877e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.805252112356386e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.9527036078144135e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.9353563730546455e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.907600797439017e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.921478585246831e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.850354922731782e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.628310317806751e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.7167812150815686e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.880712583561375e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.097553018058477e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.741067343745244e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.500808142322455e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.85729381663569e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.0359703346613e-15,
          "minimum_eigenvalue": 0.00597276677506365,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.8408139436139095e-15,
          "minimum_eigenvalue": 0.005972766775063654,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.049848122469115e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.875508413133446e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 5.8989271800591325e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.483460907562687e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.092348847630547e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.782700707168687e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.130512764102036e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.6838214690380084e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 5.84601811404184e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.470450481492861e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.1374516580059435e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.8642327105395956e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.147859998861804e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.136584296267955e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.398459457239824e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.478256737134757e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.5181553770822226e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.767955557622883e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.88938620094126e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.937091096530622e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.374241412476778e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.457508139323664e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.452303968895734e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.336077496005288e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.493069970581188e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.344751113385173e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.326536516887416e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.3352101342672995e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.409803243734302e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.5294991635767035e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.410670605472292e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.466181756703548e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.36209834814494e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.597153379139797e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.179085021429387e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.559856824406296e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.445365074991827e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.2727600891321345e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.531233887052676e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.426283116756081e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.4115379672102774e-15,
          "minimum_eigenvalue": 0.00597276677506365,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.4514366071577456e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.32393443167345e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.1591357014556536e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.3716393272628125e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.3221997081974735e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.554652653978365e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.205105873569039e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 6.018623099901533e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.355159454241031e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.530366525314692e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.38378239159465e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.552050568764401e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 6.355159454241033e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.386384476808615e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.957907778242344e-15,
          "minimum_eigenvalue": 0.005972766775063654,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.533835972266645e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.180819744905364e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.441028266301885e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 6.1851565535953065e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.3352101342672995e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 5.913672329604934e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.555520015716355e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.3300059638393675e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.52516235488676e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.5589894626683084e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.7783638984787444e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.972652927788147e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 6.019490461639521e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.276229536084087e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.441895628039873e-15,
          "minimum_eigenvalue": 0.005972766775063667,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 6.437558819349931e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.890321646579878e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.9779251821167065e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.938026542169241e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.827871601444713e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.941495989121193e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.8530250918463764e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.798381302353107e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.743737512859838e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.919811945671482e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.968384202998835e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.849555644894422e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 6.983996714282625e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.8851174761519466e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 7.108029442814967e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.6717464886068e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.10109054891106e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.0013439490423934e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.8209327075408055e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.09254174373368497,
          "distance_to_steady": 6.992670331662509e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.9709862882127985e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.9198119456714835e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.913740413505564e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.8209327075408055e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.637052019087265e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 6.752411130239722e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 6.833075771872643e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.030834248134e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.71077776681628e-15,
          "minimum_eigenvalue": 0.005972766775063664,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.48613107667728e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 6.903332072649704e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.113233613242899e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.841749389252527e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.97619045864073e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.830473686658679e-15,
          "minimum_eigenvalue": 0.0059727667750636634,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 6.788840323235236e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.46618175670355e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 7.0160890985881955e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.6899610851045566e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.9900682464485434e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.588479761759913e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.7680236415235145e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.357761539454997e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 7.034303695085953e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.729859725052023e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 7.000476587304405e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.044712035941814e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.243269790040529e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.334342772529311e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.396792817664478e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.696899979008462e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.840014665776552e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.823534792754771e-15,
          "minimum_eigenvalue": 0.005972766775063676,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.24247051220317e-15,
          "minimum_eigenvalue": 0.005972766775063675,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.316196259932184e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.288440684316555e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.215582298325529e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.319665706884136e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 7.179153105330016e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.150530167976397e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.141856550596515e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.229460086133342e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.355227538141662e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.206041319207657e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.276297619984717e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.216449660063516e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.406401880682978e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 6.968384202998834e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.335278218167929e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.25808302348696e-15,
          "minimum_eigenvalue": 0.005972766775063673,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.118437783670826e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.300583748648393e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.328339324264023e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 7.200837148779726e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.283236513888625e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.203439233993691e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.09254174373368503,
          "distance_to_steady": 6.984864076020614e-15,
          "minimum_eigenvalue": 0.005972766775063676,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.172214211426107e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.186091999233922e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.390789369399187e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.159203785356283e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.09254174373368497,
          "distance_to_steady": 6.858229262274306e-15,
          "minimum_eigenvalue": 0.005972766775063664,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.270226087818799e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.56773116394882e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.259817746962938e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.447167882368433e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.240735788727193e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.252011491321042e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.907668881339646e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.46538247886619e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.124509315836747e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.09254174373368503,
          "distance_to_steady": 7.442831073678491e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.134917656692608e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.246807320893112e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 6.837412580562585e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.467984564080155e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.236398980037252e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.537373503119227e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.09254174373368519,
          "distance_to_steady": 7.528699885739341e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.754145853715697e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.09254174373368497,
          "distance_to_steady": 6.950169606501079e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.914607775243552e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 7.115835698456863e-15,
          "minimum_eigenvalue": 0.005972766775063677,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.396860901565105e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.38471783723327e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.72559100026271e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 7.770693810638107e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.730795170690641e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.67701874293536e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.837480664463213e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.65446733774766e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.607629803896288e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.585078398708589e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.710845850716908e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.790643130611839e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.09254174373368516,
          "distance_to_steady": 7.708243765502942e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.09254174373368516,
          "distance_to_steady": 7.742938235022477e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.608497165634276e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        }
      ]
    },
    "zero": {
      "kappa_over_gamma": 2.0,
      "initial_state": "zero",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.5647234910106624,
          "minimum_eigenvalue": 0.0,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.04952412791492939,
          "distance_to_steady": 0.5245058443153505,
          "minimum_eigenvalue": 6.926115154850473e-06,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.08692122744512605,
          "distance_to_steady": 0.4879738410036397,
          "minimum_eigenvalue": 4.805609099699723e-05,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.11470712476569939,
          "distance_to_steady": 0.45451245624795283,
          "minimum_eigenvalue": 0.00014092641695879286,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.13491222648645756,
          "distance_to_steady": 0.42368328231067753,
          "minimum_eigenvalue": 0.0002908092567060313,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.14917087371165233,
          "distance_to_steady": 0.3951643250843244,
          "minimum_eigenvalue": 0.0004954404576372209,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.15879492768781472,
          "distance_to_steady": 0.36871023753338505,
          "minimum_eigenvalue": 0.000748277836213953,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.16483423803646846,
          "distance_to_steady": 0.34412648353899494,
          "minimum_eigenvalue": 0.0010406946500239476,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.1681262279888059,
          "distance_to_steady": 0.3212527494839197,
          "minimum_eigenvalue": 0.0013634112059425698,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.1693364728621998,
          "distance_to_steady": 0.29995237901123556,
          "minimum_eigenvalue": 0.0017073889793606338,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.16899184192513553,
          "distance_to_steady": 0.28010567336083325,
          "minimum_eigenvalue": 0.002064351800767572,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.16750751359318233,
          "distance_to_steady": 0.2616056419802475,
          "minimum_eigenvalue": 0.002427053584405743,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.16520895372874178,
          "distance_to_steady": 0.24435528872733825,
          "minimum_eigenvalue": 0.002789378401879165,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.1623497612875738,
          "distance_to_steady": 0.22826584983011622,
          "minimum_eigenvalue": 0.003146333765117939,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.15912612979075064,
          "distance_to_steady": 0.21325561530821913,
          "minimum_eigenvalue": 0.003493979666929186,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.1556885427608113,
          "distance_to_steady": 0.19935092299932616,
          "minimum_eigenvalue": 0.0038293225919165683,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.15215121252532482,
          "distance_to_steady": 0.18649348865182486,
          "minimum_eigenvalue": 0.0041501940932525995,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.14859968133017565,
          "distance_to_steady": 0.1744654373771845,
          "minimum_eigenvalue": 0.004455126669259063,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.14509692863977322,
          "distance_to_steady": 0.16321130852628585,
          "minimum_eigenvalue": 0.004743234840038176,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.1416882663597768,
          "distance_to_steady": 0.15267986824543509,
          "minimum_eigenvalue": 0.005014105971641616,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.13840525238914203,
          "distance_to_steady": 0.1428236815177654,
          "minimum_eigenvalue": 0.005267703115248445,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.1352688105994586,
          "distance_to_steady": 0.13359874674502253,
          "minimum_eigenvalue": 0.005504280618684337,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.13229171053460498,
          "distance_to_steady": 0.12496418062853656,
          "minimum_eigenvalue": 0.005724312304025159,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.12948053154577494,
          "distance_to_steady": 0.1168819439615592,
          "minimum_eigenvalue": 0.005928431424351816,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.1268372126542352,
          "distance_to_steady": 0.10931660107175814,
          "minimum_eigenvalue": 0.006117381295887308,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.12436027027024574,
          "distance_to_steady": 0.10223510724387602,
          "minimum_eigenvalue": 0.006291975362780277,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.12204575024357536,
          "distance_to_steady": 0.09560661964930772,
          "minimum_eigenvalue": 0.0064530654291926354,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.1198879679568913,
          "distance_to_steady": 0.0894023282152024,
          "minimum_eigenvalue": 0.006601516843585005,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.11788007978174224,
          "distance_to_steady": 0.08359530355664227,
          "minimum_eigenvalue": 0.006738189512809255,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.11601452077047752,
          "distance_to_steady": 0.07816035962719431,
          "minimum_eigenvalue": 0.006863923738004185,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.11428333660315051,
          "distance_to_steady": 0.07307392915646205,
          "minimum_eigenvalue": 0.006889425785124734,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.11267843225508492,
          "distance_to_steady": 0.06831395026804253,
          "minimum_eigenvalue": 0.006854795080383363,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.11119175535875073,
          "distance_to_steady": 0.06385976292937838,
          "minimum_eigenvalue": 0.006818696950011856,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.10981542860608871,
          "distance_to_steady": 0.05969201409246394,
          "minimum_eigenvalue": 0.006781777225074906,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.10854184261304183,
          "distance_to_steady": 0.055792570552982576,
          "minimum_eigenvalue": 0.006744560221085105,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.10736371831463443,
          "distance_to_steady": 0.052144438693972235,
          "minimum_eigenvalue": 0.006707467311684534,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.10627414606852069,
          "distance_to_steady": 0.0487316903950033,
          "minimum_eigenvalue": 0.0066708331285604714,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.10526660712929886,
          "distance_to_steady": 0.04553939448394364,
          "minimum_eigenvalue": 0.006634919586131216,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.10433498194326844,
          "distance_to_steady": 0.04255355318938417,
          "minimum_eigenvalue": 0.006599927945573736,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.10347354874520179,
          "distance_to_steady": 0.0397610431204529,
          "minimum_eigenvalue": 0.006566009134433712,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.10267697516764368,
          "distance_to_steady": 0.03714956035928536,
          "minimum_eigenvalue": 0.006533272530421727,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.1019403049606854,
          "distance_to_steady": 0.03470756930149381,
          "minimum_eigenvalue": 0.006501793404693687,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.10125894143488663,
          "distance_to_steady": 0.032424254922998795,
          "minimum_eigenvalue": 0.006471619203517409,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.10062862885675049,
          "distance_to_steady": 0.030289478188589177,
          "minimum_eigenvalue": 0.006442774829512984,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.10004543272453702,
          "distance_to_steady": 0.028293734349539187,
          "minimum_eigenvalue": 0.006415267065823058,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.09950571961571729,
          "distance_to_steady": 0.02642811390519847,
          "minimum_eigenvalue": 0.006389088269383808,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.09900613711282874,
          "distance_to_steady": 0.024684266027375397,
          "minimum_eigenvalue": 0.0063642194433972815,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.0985435941711861,
          "distance_to_steady": 0.02305436426704903,
          "minimum_eigenvalue": 0.006340632784399771,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.0981152421813085,
          "distance_to_steady": 0.02153107438092709,
          "minimum_eigenvalue": 0.0063182937860852915,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.09771845689417866,
          "distance_to_steady": 0.020107524131022195,
          "minimum_eigenvalue": 0.0062971629702818594,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.09735082131306615,
          "distance_to_steady": 0.018777274924042405,
          "minimum_eigenvalue": 0.006277197305137053,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.09701010960725073,
          "distance_to_steady": 0.017534295169313895,
          "minimum_eigenvalue": 0.006258351361551867,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.09669427206708997,
          "distance_to_steady": 0.01637293524437384,
          "minimum_eigenvalue": 0.006240578251095782,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.09640142109370957,
          "distance_to_steady": 0.015287903966537484,
          "minimum_eigenvalue": 0.006223830381915471,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.0961298181979561,
          "distance_to_steady": 0.014274246476824855,
          "minimum_eigenvalue": 0.006208060063396914,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.09587786197041612,
          "distance_to_steady": 0.013327323449764271,
          "minimum_eigenvalue": 0.006193219985433837,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.09564407697587807,
          "distance_to_steady": 0.012442791548952259,
          "minimum_eigenvalue": 0.006179263593986822,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.09542710352054379,
          "distance_to_steady": 0.011616585053905639,
          "minimum_eigenvalue": 0.006166145381089283,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.09522568823771752,
          "distance_to_steady": 0.010844898588828988,
          "minimum_eigenvalue": 0.006153821104474405,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.0950386754369762,
          "distance_to_steady": 0.01012417088849616,
          "minimum_eigenvalue": 0.006142247949487201,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.09486499916242572,
          "distance_to_steady": 0.009451069540592523,
          "minimum_eigenvalue": 0.006131384643834628,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.09470367590719694,
          "distance_to_steady": 0.008822476647645492,
          "minimum_eigenvalue": 0.006121191533955184,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.09455379793352145,
          "distance_to_steady": 0.008235475355119261,
          "minimum_eigenvalue": 0.0061116306303049634,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.09441452715032154,
          "distance_to_steady": 0.007687337195428142,
          "minimum_eigenvalue": 0.006102665627616521,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.0942850895030862,
          "distance_to_steady": 0.00717551020055764,
          "minimum_eigenvalue": 0.006094261905147946,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.09416476983375095,
          "distance_to_steady": 0.0066976077386991925,
          "minimum_eigenvalue": 0.0060863865110740295,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.094052907171256,
          "distance_to_steady": 0.006251398032835968,
          "minimum_eigenvalue": 0.006079008134448671,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.09394889041637752,
          "distance_to_steady": 0.005834794321584248,
          "minimum_eigenvalue": 0.006072097067565271,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.09385215438722787,
          "distance_to_steady": 0.005445845624809082,
          "minimum_eigenvalue": 0.006065625161041602,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.09376217619451829,
          "distance_to_steady": 0.00508272807861344,
          "minimum_eigenvalue": 0.006059565773536127,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.09367847191820441,
          "distance_to_steady": 0.004743736806265298,
          "minimum_eigenvalue": 0.006053893717658694,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.09360059355951783,
          "distance_to_steady": 0.004427278293468917,
          "minimum_eigenvalue": 0.00604858520334689,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.09352812624460212,
          "distance_to_steady": 0.0041318632381422745,
          "minimum_eigenvalue": 0.006043617779742341,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.09346068565802332,
          "distance_to_steady": 0.0038560998465078846,
          "minimum_eigenvalue": 0.0060389702764008565,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.09339791568632054,
          "distance_to_steady": 0.0035986875488776436,
          "minimum_eigenvalue": 0.00603462274450578,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.09333948625350758,
          "distance_to_steady": 0.0033584111099884037,
          "minimum_eigenvalue": 0.006030556398617576,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.09328509133203071,
          "distance_to_steady": 0.0031341351101581644,
          "minimum_eigenvalue": 0.006026753559378475,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.09323444711415625,
          "distance_to_steady": 0.002924798774864149,
          "minimum_eigenvalue": 0.006023197597499104,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.0931872903300944,
          "distance_to_steady": 0.002729411131608854,
          "minimum_eigenvalue": 0.006019872879275287,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.09314337670038611,
          "distance_to_steady": 0.002547046474141117,
          "minimum_eigenvalue": 0.006016764713819844,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.09310247951119059,
          "distance_to_steady": 0.002376840115241174,
          "minimum_eigenvalue": 0.00601385930214364,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.09306438830212102,
          "distance_to_steady": 0.0022179844103542828,
          "minimum_eigenvalue": 0.006011143688174389,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.09302890765719377,
          "distance_to_steady": 0.0020697250353818586,
          "minimum_eigenvalue": 0.006008605711769602,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.09299585609029698,
          "distance_to_steady": 0.0019313575029133864,
          "minimum_eigenvalue": 0.0060062339637495885,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.09296506501733566,
          "distance_to_steady": 0.0018022239020935027,
          "minimum_eigenvalue": 0.006004017742954948,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.09293637780790626,
          "distance_to_steady": 0.0016817098481991082,
          "minimum_eigenvalue": 0.0060019470153135,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.0929096489099771,
          "distance_to_steady": 0.0015692416288157563,
          "minimum_eigenvalue": 0.006000012374887412,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.09288474304161976,
          "distance_to_steady": 0.0014642835342876005,
          "minimum_eigenvalue": 0.005998205006860144,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.09286153444435517,
          "distance_to_steady": 0.0013663353608493222,
          "minimum_eigenvalue": 0.0059965166524132835,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.09283990619314422,
          "distance_to_steady": 0.0012749300755477283,
          "minimum_eigenvalue": 0.005994939575436703,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.09281974955848243,
          "distance_to_steady": 0.0011896316327138648,
          "minimum_eigenvalue": 0.005993466531011441,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.09280096341644514,
          "distance_to_steady": 0.0011100329323736127,
          "minimum_eigenvalue": 0.00599209073559985,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.0927834537028811,
          "distance_to_steady": 0.0010357539115655257,
          "minimum_eigenvalue": 0.005990805838876303,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.09276713290827406,
          "distance_to_steady": 0.0009664397600918067,
          "minimum_eigenvalue": 0.005989605897130351,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.09275191961008462,
          "distance_to_steady": 0.0009017592527469868,
          "minimum_eigenvalue": 0.005988485348173367,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.09273773803964949,
          "distance_to_steady": 0.0008414031905612969,
          "minimum_eigenvalue": 0.005987438987680491,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.09272451768095752,
          "distance_to_steady": 0.0007850829440573005,
          "minimum_eigenvalue": 0.00598646194689979,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.0927121928988434,
          "distance_to_steady": 0.0007325290919589604,
          "minimum_eigenvalue": 0.005985549671662815,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.09270070259434052,
          "distance_to_steady": 0.0006834901491924859,
          "minimum_eigenvalue": 0.005984697902630719,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.09268998988512066,
          "distance_to_steady": 0.0006377313784160857,
          "minimum_eigenvalue": 0.005983902656713003,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.09268000180910894,
          "distance_to_steady": 0.0005950336796694405,
          "minimum_eigenvalue": 0.005983160209598118,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.09267068904952784,
          "distance_to_steady": 0.0005551925530796666,
          "minimum_eigenvalue": 0.005982467079335738,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.09266200567975122,
          "distance_to_steady": 0.0005180171298781846,
          "minimum_eigenvalue": 0.005981820010914671,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.0926539089264868,
          "distance_to_steady": 0.00048332926728754903,
          "minimum_eigenvalue": 0.005981215961781115,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.09264635894991861,
          "distance_to_steady": 0.0004509627031161374,
          "minimum_eigenvalue": 0.005980652088244706,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.09263931863954925,
          "distance_to_steady": 0.0004207622661648461,
          "minimum_eigenvalue": 0.005980125732723024,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.09263275342458013,
          "distance_to_steady": 0.0003925831388046918,
          "minimum_eigenvalue": 0.005979634411775695,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.09262663109775957,
          "distance_to_steady": 0.0003662901683086865,
          "minimum_eigenvalue": 0.005979175804883219,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.09262092165170806,
          "distance_to_steady": 0.0003417572237461681,
          "minimum_eigenvalue": 0.005978747743926854,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.09261559712681033,
          "distance_to_steady": 0.00031886659545476027,
          "minimum_eigenvalue": 0.00597834820332824,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.09261063146983022,
          "distance_to_steady": 0.00029750843429360036,
          "minimum_eigenvalue": 0.005977975290810038,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.09260600040247033,
          "distance_to_steady": 0.00027758022806463264,
          "minimum_eigenvalue": 0.005977627238740133,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.09260168129915568,
          "distance_to_steady": 0.0002589863126573472,
          "minimum_eigenvalue": 0.005977302396024578,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.09259765307337836,
          "distance_to_steady": 0.00024163741563158753,
          "minimum_eigenvalue": 0.00597699922051563,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.09259389607198537,
          "distance_to_steady": 0.00022545023010225266,
          "minimum_eigenvalue": 0.005976716271904367,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.09259039197684107,
          "distance_to_steady": 0.00021034701692359496,
          "minimum_eigenvalue": 0.005976452205067229,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.09258712371333855,
          "distance_to_steady": 0.0001962552333111293,
          "minimum_eigenvalue": 0.005976205763839115,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.09258407536526878,
          "distance_to_steady": 0.00018310718614998178,
          "minimum_eigenvalue": 0.0059759757751866455,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.09258123209559868,
          "distance_to_steady": 0.00017083970836144922,
          "minimum_eigenvalue": 0.005975761143756558,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.09257858007273785,
          "distance_to_steady": 0.0001593938568006919,
          "minimum_eigenvalue": 0.005975560846775821,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.09257610640190489,
          "distance_to_steady": 0.00014871463026033382,
          "minimum_eigenvalue": 0.005975373929281644,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.09257379906123607,
          "distance_to_steady": 0.00013875070624968545,
          "minimum_eigenvalue": 0.00597519949966023,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.09257164684230015,
          "distance_to_steady": 0.00012945419530538751,
          "minimum_eigenvalue": 0.0059750367254754605,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.09256963929471033,
          "distance_to_steady": 0.00012078041166855168,
          "minimum_eigenvalue": 0.005974884829568247,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.09256776667454841,
          "distance_to_steady": 0.00011268765924677025,
          "minimum_eigenvalue": 0.0059747430864102915,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.0925660198963307,
          "distance_to_steady": 0.00010513703184110436,
          "minimum_eigenvalue": 0.0059746108186953546,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.09256439048827236,
          "distance_to_steady": 9.809222669741705e-05,
          "minimum_eigenvalue": 0.005974487394153211,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.09256287055061754,
          "distance_to_steady": 9.151937048965369e-05,
          "minimum_eigenvalue": 0.005974372222571994,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.0925614527168233,
          "distance_to_steady": 8.538685691424682e-05,
          "minimum_eigenvalue": 0.005974264753015199,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.09256013011739925,
          "distance_to_steady": 7.966519512096933e-05,
          "minimum_eigenvalue": 0.005974164471221705,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.09255889634621815,
          "distance_to_steady": 7.432686826033038e-05,
          "minimum_eigenvalue": 0.0059740708971757345,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.09255774542912755,
          "distance_to_steady": 6.934620147294907e-05,
          "minimum_eigenvalue": 0.005973983582837031,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.0925566717947019,
          "distance_to_steady": 6.46992386938933e-05,
          "minimum_eigenvalue": 0.005973902110019913,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.09255567024698906,
          "distance_to_steady": 6.036362768439223e-05,
          "minimum_eigenvalue": 0.0059738260884123345,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.09255473594011206,
          "distance_to_steady": 5.631851274287038e-05,
          "minimum_eigenvalue": 0.0059737551537249935,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.09255386435460033,
          "distance_to_steady": 5.25444345838965e-05,
          "minimum_eigenvalue": 0.005973688965963007,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.09255305127533106,
          "distance_to_steady": 4.902323690495619e-05,
          "minimum_eigenvalue": 0.005973627207811166,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.0925522927709668,
          "distance_to_steady": 4.573797920042009e-05,
          "minimum_eigenvalue": 0.005973569583126365,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.09255158517479313,
          "distance_to_steady": 4.267285539957377e-05,
          "minimum_eigenvalue": 0.005973515815529351,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.09255092506685424,
          "distance_to_steady": 3.9813117945430854e-05,
          "minimum_eigenvalue": 0.005973465647089518,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.0925503092573021,
          "distance_to_steady": 3.714500694860113e-05,
          "minimum_eigenvalue": 0.0059734188370971775,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.09254973477087237,
          "distance_to_steady": 3.465568407848371e-05,
          "minimum_eigenvalue": 0.005973375160916838,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.09254919883241458,
          "distance_to_steady": 3.23331708746849e-05,
          "minimum_eigenvalue": 0.005973334408916465,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.09254869885339932,
          "distance_to_steady": 3.0166291183930143e-05,
          "minimum_eigenvalue": 0.00597329638546798,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.09254823241934185,
          "distance_to_steady": 2.8144617449561874e-05,
          "minimum_eigenvalue": 0.005973260908013908,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.09254779727807358,
          "distance_to_steady": 2.6258420589690166e-05,
          "minimum_eigenvalue": 0.005973227806195867,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.09254739132880886,
          "distance_to_steady": 2.449862323296564e-05,
          "minimum_eigenvalue": 0.005973196921041322,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.09254701261194874,
          "distance_to_steady": 2.2856756080259954e-05,
          "minimum_eigenvalue": 0.005973168104203983,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.09254665929957635,
          "distance_to_steady": 2.1324917186563326e-05,
          "minimum_eigenvalue": 0.00597314121725484,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.09254632968659089,
          "distance_to_steady": 1.9895733969447528e-05,
          "minimum_eigenvalue": 0.005973116131020436,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.09254602218244315,
          "distance_to_steady": 1.8562327758079106e-05,
          "minimum_eigenvalue": 0.005973092724965004,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.09254573530342733,
          "distance_to_steady": 1.731828071452942e-05,
          "minimum_eigenvalue": 0.005973070886613932,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.09254546766549268,
          "distance_to_steady": 1.615760497304143e-05,
          "minimum_eigenvalue": 0.0059730505110153894,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.09254521797754063,
          "distance_to_steady": 1.5074713839687351e-05,
          "minimum_eigenvalue": 0.005973031500237869,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.09254498503517385,
          "distance_to_steady": 1.4064394923167349e-05,
          "minimum_eigenvalue": 0.005973013762901269,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.09254476771486629,
          "distance_to_steady": 1.312178506452776e-05,
          "minimum_eigenvalue": 0.005972997213739367,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.09254456496852626,
          "distance_to_steady": 1.2242346944037717e-05,
          "minimum_eigenvalue": 0.005972981773190916,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.09254437581842558,
          "distance_to_steady": 1.1421847253746502e-05,
          "minimum_eigenvalue": 0.005972967367018842,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.09254419935247085,
          "distance_to_steady": 1.0656336334817149e-05,
          "minimum_eigenvalue": 0.00597295392595397,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.09254403471979236,
          "distance_to_steady": 9.942129174387096e-06,
          "minimum_eigenvalue": 0.005972941385363098,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.09254388112663064,
          "distance_to_steady": 9.27578767750438e-06,
          "minimum_eigenvalue": 0.0059729296849390795,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.09254373783249908,
          "distance_to_steady": 8.65410412527988e-06,
          "minimum_eigenvalue": 0.005972918768411495,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.09254360414660591,
          "distance_to_steady": 8.074085741290211e-06,
          "minimum_eigenvalue": 0.0059729085832766204,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.09254347942451568,
          "distance_to_steady": 7.532940290649362e-06,
          "minimum_eigenvalue": 0.005972899080545713,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.09254336306503622,
          "distance_to_steady": 7.02806264529527e-06,
          "minimum_eigenvalue": 0.00597289021450971,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.09254325450731446,
          "distance_to_steady": 6.557022247478082e-06,
          "minimum_eigenvalue": 0.005972881942519895,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.09254315322812803,
          "distance_to_steady": 6.117551413984713e-06,
          "minimum_eigenvalue": 0.0059728742247830875,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.09254305873935781,
          "distance_to_steady": 5.707534422450498e-06,
          "minimum_eigenvalue": 0.0059728670241707945,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.09254297058563243,
          "distance_to_steady": 5.324997330875998e-06,
          "minimum_eigenvalue": 0.0059728603060406355,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.09254288834212883,
          "distance_to_steady": 4.968098476800657e-06,
          "minimum_eigenvalue": 0.005972854038070172,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.09254281161252212,
          "distance_to_steady": 4.635119614786187e-06,
          "minimum_eigenvalue": 0.0059728481901014235,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.09254274002707291,
          "distance_to_steady": 4.324457646113708e-06,
          "minimum_eigenvalue": 0.005972842733996368,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.09254267324084235,
          "distance_to_steady": 4.034616903774574e-06,
          "minimum_eigenvalue": 0.00597283764350133,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.09254261093202844,
          "distance_to_steady": 3.764201953191868e-06,
          "minimum_eigenvalue": 0.005972832894121141,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.09254255280041312,
          "distance_to_steady": 3.5119108760294296e-06,
          "minimum_eigenvalue": 0.005972828463001204,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.0925424985659134,
          "distance_to_steady": 3.2765290041833137e-06,
          "minimum_eigenvalue": 0.005972824328817833,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.0925424479672311,
          "distance_to_steady": 3.056923072361148e-06,
          "minimum_eigenvalue": 0.005972820471675647,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.09254240076059217,
          "distance_to_steady": 2.8520357634341173e-06,
          "minimum_eigenvalue": 0.005972816873012016,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.09254235671857039,
          "distance_to_steady": 2.6608806196638107e-06,
          "minimum_eigenvalue": 0.005972813515507743,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.0925423156289919,
          "distance_to_steady": 2.4825372934821066e-06,
          "minimum_eigenvalue": 0.005972810383003874,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.09254227729391032,
          "distance_to_steady": 2.316147117585946e-06,
          "minimum_eigenvalue": 0.00597280746042389,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.09254224152865362,
          "distance_to_steady": 2.1609089713645058e-06,
          "minimum_eigenvalue": 0.005972804733701459,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.09254220816093314,
          "distance_to_steady": 2.016075424636672e-06,
          "minimum_eigenvalue": 0.005972802189712412,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.09254217703001306,
          "distance_to_steady": 1.8809491396688804e-06,
          "minimum_eigenvalue": 0.005972799816211962,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.09254214798593534,
          "distance_to_steady": 1.7548795142935045e-06,
          "minimum_eigenvalue": 0.005972797601775745,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.09254212088879735,
          "distance_to_steady": 1.6372595490858621e-06,
          "minimum_eigenvalue": 0.00597279553574474,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.09254209560807641,
          "distance_to_steady": 1.527522926232129e-06,
          "minimum_eigenvalue": 0.005972793608174096,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.09254207202200146,
          "distance_to_steady": 1.4251412829360821e-06,
          "minimum_eigenvalue": 0.0059727918097852856,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.09254205001696662,
          "distance_to_steady": 1.3296216676431452e-06,
          "minimum_eigenvalue": 0.005972790131921493,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.09254202948698217,
          "distance_to_steady": 1.2405041668476016e-06,
          "minimum_eigenvalue": 0.005972788566505947,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.09254201033316524,
          "distance_to_steady": 1.1573596909366518e-06,
          "minimum_eigenvalue": 0.005972787106003005,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.09254199246326181,
          "distance_to_steady": 1.079787908418381e-06,
          "minimum_eigenvalue": 0.005972785743382003,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.09254197579120405,
          "distance_to_steady": 1.0074153189354104e-06,
          "minimum_eigenvalue": 0.005972784472083423,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.09254196023669321,
          "distance_to_steady": 9.398934548892138e-07,
          "minimum_eigenvalue": 0.005972783285987132,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.09254194572481489,
          "distance_to_steady": 8.768972033067894e-07,
          "minimum_eigenvalue": 0.00597278217938331,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.09254193218567627,
          "distance_to_steady": 8.181232410758507e-07,
          "minimum_eigenvalue": 0.005972781146944592,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.09254191955407107,
          "distance_to_steady": 7.632885749763938e-07,
          "minimum_eigenvalue": 0.005972780183700666,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.0925419077691638,
          "distance_to_steady": 7.121291778280914e-07,
          "minimum_eigenvalue": 0.005972779285014263,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.09254189677419744,
          "distance_to_steady": 6.643987192243502e-07,
          "minimum_eigenvalue": 0.005972778446558913,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.09254188651622,
          "distance_to_steady": 6.198673780030694e-07,
          "minimum_eigenvalue": 0.005972777664297976,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.09254187694582945,
          "distance_to_steady": 5.783207358027107e-07,
          "minimum_eigenvalue": 0.0059727769344654486,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.09254186801693516,
          "distance_to_steady": 5.395587465914509e-07,
          "minimum_eigenvalue": 0.005972776253547571,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.09254185968653626,
          "distance_to_steady": 5.033947707107008e-07,
          "minimum_eigenvalue": 0.005972775618266216,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.09254185191451517,
          "distance_to_steady": 4.696546783734824e-07,
          "minimum_eigenvalue": 0.005972775025562732,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.0925418446634427,
          "distance_to_steady": 4.38176010379189e-07,
          "minimum_eigenvalue": 0.005972774472583653,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.09254183789839943,
          "distance_to_steady": 4.0880719607595817e-07,
          "minimum_eigenvalue": 0.005972773956666593,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.09254183158680637,
          "distance_to_steady": 3.814068236709239e-07,
          "minimum_eigenvalue": 0.005972773475327653,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.09254182569826858,
          "distance_to_steady": 3.5584295970513685e-07,
          "minimum_eigenvalue": 0.005972773026249378,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.09254182020442855,
          "distance_to_steady": 3.3199251285587206e-07,
          "minimum_eigenvalue": 0.0059727726072695995,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.09254181507882978,
          "distance_to_steady": 3.0974064197091667e-07,
          "minimum_eigenvalue": 0.005972772216371158,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.0925418102967891,
          "distance_to_steady": 2.8898020310811484e-07,
          "minimum_eigenvalue": 0.005972771851671957,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.09254180583527792,
          "distance_to_steady": 2.696112335965131e-07,
          "minimum_eigenvalue": 0.005972771511416092,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.09254180167281141,
          "distance_to_steady": 2.5154047029064125e-07,
          "minimum_eigenvalue": 0.005972771193965332,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.09254179778934485,
          "distance_to_steady": 2.3468090169179862e-07,
          "minimum_eigenvalue": 0.005972770897791191,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.09254179416617726,
          "distance_to_steady": 2.1895134763756654e-07,
          "minimum_eigenvalue": 0.005972770621467727,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.09254179078586103,
          "distance_to_steady": 2.0427606870886822e-07,
          "minimum_eigenvalue": 0.00597277036366449,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.0925417876321181,
          "distance_to_steady": 1.9058440267789856e-07,
          "minimum_eigenvalue": 0.005972770123140195,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.09254178468976176,
          "distance_to_steady": 1.778104226236171e-07,
          "minimum_eigenvalue": 0.005972769898736782,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.09254178194462304,
          "distance_to_steady": 1.65892620987429e-07,
          "minimum_eigenvalue": 0.005972769689373741,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.09254177938348276,
          "distance_to_steady": 1.5477361241331838e-07,
          "minimum_eigenvalue": 0.005972769494043045,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.09254177699400781,
          "distance_to_steady": 1.4439985791640797e-07,
          "minimum_eigenvalue": 0.005972769311804224,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.09254177476469205,
          "distance_to_steady": 1.3472140643171204e-07,
          "minimum_eigenvalue": 0.005972769141779813,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.0925417726848001,
          "distance_to_steady": 1.2569165563480061e-07,
          "minimum_eigenvalue": 0.005972768983151147,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.09254177074431662,
          "distance_to_steady": 1.172671260877417e-07,
          "minimum_eigenvalue": 0.005972768835154485,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.09254176893389734,
          "distance_to_steady": 1.0940725303585502e-07,
          "minimum_eigenvalue": 0.005972768697077206,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.09254176724482421,
          "distance_to_steady": 1.020741903457953e-07,
          "minimum_eigenvalue": 0.005972768568254433,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.09254176566896401,
          "distance_to_steady": 9.523262787993618e-08,
          "minimum_eigenvalue": 0.005972768448065963,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.09254176419872824,
          "distance_to_steady": 8.884962352222887e-08,
          "minimum_eigenvalue": 0.005972768335933035,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.0925417628270371,
          "distance_to_steady": 8.289444205101387e-08,
          "minimum_eigenvalue": 0.0059727682313158136,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.09254176154728552,
          "distance_to_steady": 7.733840833891449e-08,
          "minimum_eigenvalue": 0.0059727681337104765,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.09254176035331095,
          "distance_to_steady": 7.215476974069268e-08,
          "minimum_eigenvalue": 0.005972768042647162,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.09254175923936427,
          "distance_to_steady": 6.731856629256516e-08,
          "minimum_eigenvalue": 0.005972767957687267,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.09254175820008134,
          "distance_to_steady": 6.280651117154118e-08,
          "minimum_eigenvalue": 0.005972767878421839,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.0925417572304576,
          "distance_to_steady": 5.859687793752926e-08,
          "minimum_eigenvalue": 0.0059727678044691436,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.09254175632582402,
          "distance_to_steady": 5.4669397021520065e-08,
          "minimum_eigenvalue": 0.005972767735473117,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.09254175548182464,
          "distance_to_steady": 5.100515700160596e-08,
          "minimum_eigenvalue": 0.005972767671101539,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.09254175469439514,
          "distance_to_steady": 4.758651417358095e-08,
          "minimum_eigenvalue": 0.005972767611044455,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.09254175395974429,
          "distance_to_steady": 4.439700716091233e-08,
          "minimum_eigenvalue": 0.0059727675550126785,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.09254175327433405,
          "distance_to_steady": 4.142127774196119e-08,
          "minimum_eigenvalue": 0.005972767502736481,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.09254175263486408,
          "distance_to_steady": 3.864499807399585e-08,
          "minimum_eigenvalue": 0.005972767453964037,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.09254175203825526,
          "distance_to_steady": 3.6054799573866085e-08,
          "minimum_eigenvalue": 0.005972767408460582,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.09254175148163483,
          "distance_to_steady": 3.3638210483570574e-08,
          "minimum_eigenvalue": 0.005972767366007006,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.0925417509623224,
          "distance_to_steady": 3.138359391720996e-08,
          "minimum_eigenvalue": 0.005972767326398884,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.09254175047781726,
          "distance_to_steady": 2.9280094110580024e-08,
          "minimum_eigenvalue": 0.0059727672894454575,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.09254175002578666,
          "distance_to_steady": 2.7317582016773978e-08,
          "minimum_eigenvalue": 0.005972767254968911,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.09254174960405394,
          "distance_to_steady": 2.5486608582273023e-08,
          "minimum_eigenvalue": 0.005972767222803105,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.09254174921058814,
          "distance_to_steady": 2.377835670724915e-08,
          "minimum_eigenvalue": 0.00597276719279323,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.09254174884349466,
          "distance_to_steady": 2.218460123503546e-08,
          "minimum_eigenvalue": 0.005972767164794765,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.09254174850100597,
          "distance_to_steady": 2.0697668010050133e-08,
          "minimum_eigenvalue": 0.00597276713867291,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.09254174818147284,
          "distance_to_steady": 1.9310396746040348e-08,
          "minimum_eigenvalue": 0.00597276711430185,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.09254174788335673,
          "distance_to_steady": 1.8016108313534396e-08,
          "minimum_eigenvalue": 0.005972767091564309,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.09254174760522206,
          "distance_to_steady": 1.6808570102617992e-08,
          "minimum_eigenvalue": 0.005972767070350743,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.09254174734572972,
          "distance_to_steady": 1.568196746765116e-08,
          "minimum_eigenvalue": 0.005972767050559019,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.09254174710362997,
          "distance_to_steady": 1.4630876204145549e-08,
          "minimum_eigenvalue": 0.005972767032093873,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.09254174687775694,
          "distance_to_steady": 1.3650234866047217e-08,
          "minimum_eigenvalue": 0.0059727670148663065,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.09254174666702343,
          "distance_to_steady": 1.273532114921122e-08,
          "minimum_eigenvalue": 0.005972766998793441,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.09254174647041452,
          "distance_to_steady": 1.1881730080723352e-08,
          "minimum_eigenvalue": 0.005972766983797867,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.09254174628698332,
          "distance_to_steady": 1.1085351413718527e-08,
          "minimum_eigenvalue": 0.005972766969807364,
          "trace_error": 2.886579864025407e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.09254174611584692,
          "distance_to_steady": 1.0342350211488271e-08,
          "minimum_eigenvalue": 0.0059727669567546104,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.09254174595618098,
          "distance_to_steady": 9.649148968553234e-09,
          "minimum_eigenvalue": 0.0059727669445766764,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.09254174580721679,
          "distance_to_steady": 9.002410297255514e-09,
          "minimum_eigenvalue": 0.0059727669332150235,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.09254174566823702,
          "distance_to_steady": 8.399019287355645e-09,
          "minimum_eigenvalue": 0.005972766922614808,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.0925417455385724,
          "distance_to_steady": 7.836070943165185e-09,
          "minimum_eigenvalue": 0.005972766912725176,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.09254174541759869,
          "distance_to_steady": 7.310854375011666e-09,
          "minimum_eigenvalue": 0.00597276690349835,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.09254174530473327,
          "distance_to_steady": 6.820840566836017e-09,
          "minimum_eigenvalue": 0.00597276689488993,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.09254174519943278,
          "distance_to_steady": 6.363670402263766e-09,
          "minimum_eigenvalue": 0.005972766886858527,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.09254174510119012,
          "distance_to_steady": 5.937142219698821e-09,
          "minimum_eigenvalue": 0.005972766879365418,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.0925417450095322,
          "distance_to_steady": 5.539202382366659e-09,
          "minimum_eigenvalue": 0.005972766872374538,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.09254174492401772,
          "distance_to_steady": 5.167934568131581e-09,
          "minimum_eigenvalue": 0.0059727668658522476,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.092541744844235,
          "distance_to_steady": 4.821551117563383e-09,
          "minimum_eigenvalue": 0.005972766859767095,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.09254174476979965,
          "distance_to_steady": 4.49838426924698e-09,
          "minimum_eigenvalue": 0.005972766854089796,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.0925417447003534,
          "distance_to_steady": 4.196877821834033e-09,
          "minimum_eigenvalue": 0.00597276684879304,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.09254174463556182,
          "distance_to_steady": 3.915580052901713e-09,
          "minimum_eigenvalue": 0.005972766843851285,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.09254174457511291,
          "distance_to_steady": 3.6531362223451995e-09,
          "minimum_eigenvalue": 0.0059727668392407784,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.09254174451871572,
          "distance_to_steady": 3.4082829648840463e-09,
          "minimum_eigenvalue": 0.005972766834939247,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.09254174446609854,
          "distance_to_steady": 3.1798409018748974e-09,
          "minimum_eigenvalue": 0.005972766830926068,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.09254174441700799,
          "distance_to_steady": 2.966710547364082e-09,
          "minimum_eigenvalue": 0.0059727668271818656,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.09254174437120782,
          "distance_to_steady": 2.7678653691937116e-09,
          "minimum_eigenvalue": 0.005972766823688594,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.09254174432847745,
          "distance_to_steady": 2.5823476230632525e-09,
          "minimum_eigenvalue": 0.005972766820429479,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.09254174428861119,
          "distance_to_steady": 2.409264445064896e-09,
          "minimum_eigenvalue": 0.0059727668173888415,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.09254174425141688,
          "distance_to_steady": 2.247782271945498e-09,
          "minimum_eigenvalue": 0.005972766814551952,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.09254174421671554,
          "distance_to_steady": 2.0971235685507406e-09,
          "minimum_eigenvalue": 0.005972766811905228,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.09254174418433994,
          "distance_to_steady": 1.956562741683987e-09,
          "minimum_eigenvalue": 0.005972766809435925,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.09254174415413449,
          "distance_to_steady": 1.8254233081702043e-09,
          "minimum_eigenvalue": 0.005972766807132102,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.0925417441259537,
          "distance_to_steady": 1.7030733160533491e-09,
          "minimum_eigenvalue": 0.005972766804982654,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.09254174409966165,
          "distance_to_steady": 1.5889238926328209e-09,
          "minimum_eigenvalue": 0.005972766802977331,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.09254174407513174,
          "distance_to_steady": 1.4824253864384464e-09,
          "minimum_eigenvalue": 0.005972766801106408,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.09254174405224602,
          "distance_to_steady": 1.3830650912732834e-09,
          "minimum_eigenvalue": 0.005972766799360846,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.09254174403089407,
          "distance_to_steady": 1.2903644168796304e-09,
          "minimum_eigenvalue": 0.005972766797732343,
          "trace_error": 3.3306690738754696e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.09254174401097362,
          "distance_to_steady": 1.2038771750322308e-09,
          "minimum_eigenvalue": 0.005972766796212961,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.09254174399238818,
          "distance_to_steady": 1.1231866582639416e-09,
          "minimum_eigenvalue": 0.005972766794795414,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.09254174397504826,
          "distance_to_steady": 1.0479043787217646e-09,
          "minimum_eigenvalue": 0.0059727667934728786,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.09254174395887074,
          "distance_to_steady": 9.776679986417403e-10,
          "minimum_eigenvalue": 0.005972766792238973,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.09254174394377747,
          "distance_to_steady": 9.121393067940131e-10,
          "minimum_eigenvalue": 0.005972766791087783,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.09254174392969589,
          "distance_to_steady": 8.510027673866438e-10,
          "minimum_eigenvalue": 0.005972766790013739,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.09254174391655795,
          "distance_to_steady": 7.939637359025143e-10,
          "minimum_eigenvalue": 0.0059727667890117075,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.09254174390430081,
          "distance_to_steady": 7.407478797016863e-10,
          "minimum_eigenvalue": 0.005972766788076844,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.09254174389286512,
          "distance_to_steady": 6.910988691044562e-10,
          "minimum_eigenvalue": 0.005972766787204625,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.09254174388219596,
          "distance_to_steady": 6.447776869714094e-10,
          "minimum_eigenvalue": 0.0059727667863908734,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.0925417438722418,
          "distance_to_steady": 6.015610726564646e-10,
          "minimum_eigenvalue": 0.0059727667856316335,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.092541743862955,
          "distance_to_steady": 5.612413034317143e-10,
          "minimum_eigenvalue": 0.00597276678492332,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.09254174385429048,
          "distance_to_steady": 5.23623590667488e-10,
          "minimum_eigenvalue": 0.00597276678426246,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.09254174384620681,
          "distance_to_steady": 4.88527437253472e-10,
          "minimum_eigenvalue": 0.005972766783645916,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.09254174383866484,
          "distance_to_steady": 4.557836660173953e-10,
          "minimum_eigenvalue": 0.005972766783070668,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.0925417438316285,
          "distance_to_steady": 4.2523453161469327e-10,
          "minimum_eigenvalue": 0.005972766782534,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.09254174382506382,
          "distance_to_steady": 3.96732850564685e-10,
          "minimum_eigenvalue": 0.005972766782033297,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.0925417438189389,
          "distance_to_steady": 3.701419335963574e-10,
          "minimum_eigenvalue": 0.005972766781566136,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.09254174381322458,
          "distance_to_steady": 3.4533288555127495e-10,
          "minimum_eigenvalue": 0.005972766781130309,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.09254174380789341,
          "distance_to_steady": 3.221868492483959e-10,
          "minimum_eigenvalue": 0.0059727667807236845,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.09254174380291941,
          "distance_to_steady": 3.005920018103736e-10,
          "minimum_eigenvalue": 0.005972766780344335,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.09254174379827891,
          "distance_to_steady": 2.8044451570036216e-10,
          "minimum_eigenvalue": 0.005972766779990375,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.09254174379394946,
          "distance_to_steady": 2.61647420743416e-10,
          "minimum_eigenvalue": 0.005972766779660174,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.09254174378991019,
          "distance_to_steady": 2.4411069780155836e-10,
          "minimum_eigenvalue": 0.005972766779352101,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.09254174378614159,
          "distance_to_steady": 2.277490192964526e-10,
          "minimum_eigenvalue": 0.005972766779064638,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.09254174378262563,
          "distance_to_steady": 2.1248397572698472e-10,
          "minimum_eigenvalue": 0.005972766778796476,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.09254174377934532,
          "distance_to_steady": 1.982422099741643e-10,
          "minimum_eigenvalue": 0.005972766778546287,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.09254174377628482,
          "distance_to_steady": 1.8495477371871516e-10,
          "minimum_eigenvalue": 0.005972766778312849,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.09254174377342948,
          "distance_to_steady": 1.725580104153246e-10,
          "minimum_eigenvalue": 0.00597276677809506,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.09254174377076557,
          "distance_to_steady": 1.609923140979963e-10,
          "minimum_eigenvalue": 0.005972766777891866,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.09254174376828012,
          "distance_to_steady": 1.5020172432211876e-10,
          "minimum_eigenvalue": 0.00597276677770231,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.09254174376596125,
          "distance_to_steady": 1.4013434336546118e-10,
          "minimum_eigenvalue": 0.005972766777525423,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.09254174376379794,
          "distance_to_steady": 1.3074172473814816e-10,
          "minimum_eigenvalue": 0.005972766777360444,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.09254174376177957,
          "distance_to_steady": 1.2197859389218024e-10,
          "minimum_eigenvalue": 0.005972766777206498,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.09254174375989646,
          "distance_to_steady": 1.1380294363122491e-10,
          "minimum_eigenvalue": 0.005972766777062891,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.0925417437581395,
          "distance_to_steady": 1.061753514969288e-10,
          "minimum_eigenvalue": 0.005972766776928873,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.0925417437565004,
          "distance_to_steady": 9.90589095126171e-11,
          "minimum_eigenvalue": 0.005972766776803876,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.09254174375497118,
          "distance_to_steady": 9.241934387921313e-11,
          "minimum_eigenvalue": 0.005972766776687219,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.0925417437535444,
          "distance_to_steady": 8.62247617056111e-11,
          "minimum_eigenvalue": 0.005972766776578417,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.09254174375221326,
          "distance_to_steady": 8.044555559888478e-11,
          "minimum_eigenvalue": 0.0059727667764768455,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.09254174375097127,
          "distance_to_steady": 7.505369156030062e-11,
          "minimum_eigenvalue": 0.005972766776382138,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.09254174374981268,
          "distance_to_steady": 7.002316608495374e-11,
          "minimum_eigenvalue": 0.005972766776293766,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.0925417437487316,
          "distance_to_steady": 6.532963840039097e-11,
          "minimum_eigenvalue": 0.005972766776211336,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.09254174374772302,
          "distance_to_steady": 6.095093006697194e-11,
          "minimum_eigenvalue": 0.00597276677613438,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.09254174374678205,
          "distance_to_steady": 5.686564240325875e-11,
          "minimum_eigenvalue": 0.005972766776062607,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.09254174374590408,
          "distance_to_steady": 5.305416609507896e-11,
          "minimum_eigenvalue": 0.005972766775995662,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.09254174374508506,
          "distance_to_steady": 4.949821628963402e-11,
          "minimum_eigenvalue": 0.005972766775933183,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.09254174374432096,
          "distance_to_steady": 4.6180568917530967e-11,
          "minimum_eigenvalue": 0.0059727667758749,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.09254174374360803,
          "distance_to_steady": 4.308520987900133e-11,
          "minimum_eigenvalue": 0.005972766775820523,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.09254174374294284,
          "distance_to_steady": 4.0197356727944555e-11,
          "minimum_eigenvalue": 0.0059727667757698,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.09254174374232224,
          "distance_to_steady": 3.7503108257785904e-11,
          "minimum_eigenvalue": 0.005972766775722449,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.09254174374174318,
          "distance_to_steady": 3.4989542513352845e-11,
          "minimum_eigenvalue": 0.005972766775678304,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.09254174374120319,
          "distance_to_steady": 3.264431346766683e-11,
          "minimum_eigenvalue": 0.005972766775637087,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.09254174374069918,
          "distance_to_steady": 3.045617317370963e-11,
          "minimum_eigenvalue": 0.005972766775598667,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.09254174374022893,
          "distance_to_steady": 2.841477834275574e-11,
          "minimum_eigenvalue": 0.005972766775562799,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.09254174373979027,
          "distance_to_steady": 2.65102618676738e-11,
          "minimum_eigenvalue": 0.005972766775529353,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.09254174373938098,
          "distance_to_steady": 2.4733426244594178e-11,
          "minimum_eigenvalue": 0.005972766775498142,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.0925417437389992,
          "distance_to_steady": 2.3075673316608203e-11,
          "minimum_eigenvalue": 0.005972766775468985,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.09254174373864281,
          "distance_to_steady": 2.1528781361801475e-11,
          "minimum_eigenvalue": 0.005972766775441826,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.09254174373831056,
          "distance_to_steady": 2.008583750712223e-11,
          "minimum_eigenvalue": 0.0059727667754164845,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.09254174373800042,
          "distance_to_steady": 1.8739531627842695e-11,
          "minimum_eigenvalue": 0.005972766775392796,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.09254174373771112,
          "distance_to_steady": 1.7483640403492817e-11,
          "minimum_eigenvalue": 0.005972766775370784,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.0925417437374412,
          "distance_to_steady": 1.6311760969722755e-11,
          "minimum_eigenvalue": 0.005972766775350179,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.09254174373718943,
          "distance_to_steady": 1.521845236635011e-11,
          "minimum_eigenvalue": 0.005972766775330957,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.09254174373695445,
          "distance_to_steady": 1.4198173886592615e-11,
          "minimum_eigenvalue": 0.00597276677531304,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.09254174373673531,
          "distance_to_steady": 1.3246616477335937e-11,
          "minimum_eigenvalue": 0.0059727667752963315,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.09254174373653073,
          "distance_to_steady": 1.2358739032158891e-11,
          "minimum_eigenvalue": 0.005972766775280721,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.09254174373633996,
          "distance_to_steady": 1.1530294080630553e-11,
          "minimum_eigenvalue": 0.005972766775266181,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.09254174373616204,
          "distance_to_steady": 1.0757509466552406e-11,
          "minimum_eigenvalue": 0.005972766775252604,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.09254174373599575,
          "distance_to_steady": 1.0036665942791954e-11,
          "minimum_eigenvalue": 0.005972766775239918,
          "trace_error": 3.552713678800501e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.09254174373584083,
          "distance_to_steady": 9.363908086423846e-12,
          "minimum_eigenvalue": 0.005972766775228122,
          "trace_error": 3.774758283725532e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.09254174373569632,
          "distance_to_steady": 8.736314623114529e-12,
          "minimum_eigenvalue": 0.005972766775217103,
          "trace_error": 3.9968028886505635e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.0925417437355614,
          "distance_to_steady": 8.150606925494408e-12,
          "minimum_eigenvalue": 0.005972766775206806,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.09254174373543564,
          "distance_to_steady": 7.6042783181407e-12,
          "minimum_eigenvalue": 0.005972766775197216,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.09254174373531823,
          "distance_to_steady": 7.094423139231143e-12,
          "minimum_eigenvalue": 0.005972766775188279,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.09254174373520878,
          "distance_to_steady": 6.619182632561227e-12,
          "minimum_eigenvalue": 0.005972766775179925,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.0925417437351066,
          "distance_to_steady": 6.175580012646176e-12,
          "minimum_eigenvalue": 0.0059727667751721045,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.09254174373501126,
          "distance_to_steady": 5.761487641142704e-12,
          "minimum_eigenvalue": 0.005972766775164834,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.09254174373492231,
          "distance_to_steady": 5.375458758671847e-12,
          "minimum_eigenvalue": 0.005972766775158053,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.09254174373483931,
          "distance_to_steady": 5.014966740490845e-12,
          "minimum_eigenvalue": 0.005972766775151721,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.09254174373476187,
          "distance_to_steady": 4.678863199658601e-12,
          "minimum_eigenvalue": 0.005972766775145799,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.09254174373468968,
          "distance_to_steady": 4.365362238356596e-12,
          "minimum_eigenvalue": 0.0059727667751403035,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.09254174373462223,
          "distance_to_steady": 4.072755153960994e-12,
          "minimum_eigenvalue": 0.005972766775135165,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.09254174373455933,
          "distance_to_steady": 3.799697535777914e-12,
          "minimum_eigenvalue": 0.005972766775130367,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.09254174373450069,
          "distance_to_steady": 3.545012373928902e-12,
          "minimum_eigenvalue": 0.005972766775125898,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.09254174373444601,
          "distance_to_steady": 3.3073465841026994e-12,
          "minimum_eigenvalue": 0.005972766775121719,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.09254174373439494,
          "distance_to_steady": 3.0855951474451086e-12,
          "minimum_eigenvalue": 0.005972766775117808,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.09254174373434723,
          "distance_to_steady": 2.878884630685974e-12,
          "minimum_eigenvalue": 0.005972766775114199,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.09254174373430282,
          "distance_to_steady": 2.6858827661957463e-12,
          "minimum_eigenvalue": 0.005972766775110808,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.09254174373426131,
          "distance_to_steady": 2.505804591601546e-12,
          "minimum_eigenvalue": 0.005972766775107635,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.09254174373422269,
          "distance_to_steady": 2.337739377078485e-12,
          "minimum_eigenvalue": 0.005972766775104707,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.09254174373418661,
          "distance_to_steady": 2.1810730305160675e-12,
          "minimum_eigenvalue": 0.0059727667751019314,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.09254174373415287,
          "distance_to_steady": 2.03488875055724e-12,
          "minimum_eigenvalue": 0.005972766775099378,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.09254174373412152,
          "distance_to_steady": 1.8985637714741266e-12,
          "minimum_eigenvalue": 0.005972766775096963,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.09254174373409221,
          "distance_to_steady": 1.7711231786732282e-12,
          "minimum_eigenvalue": 0.005972766775094715,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.09254174373406487,
          "distance_to_steady": 1.652442939426013e-12,
          "minimum_eigenvalue": 0.00597276677509266,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.09254174373403931,
          "distance_to_steady": 1.5416773760379419e-12,
          "minimum_eigenvalue": 0.005972766775090707,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.09254174373401547,
          "distance_to_steady": 1.438253162400205e-12,
          "minimum_eigenvalue": 0.0059727667750889,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.09254174373399326,
          "distance_to_steady": 1.341905753182715e-12,
          "minimum_eigenvalue": 0.005972766775087193,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.09254174373397253,
          "distance_to_steady": 1.2520071784871687e-12,
          "minimum_eigenvalue": 0.005972766775085616,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.09254174373395326,
          "distance_to_steady": 1.1680621747611752e-12,
          "minimum_eigenvalue": 0.005972766775084126,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.09254174373393523,
          "distance_to_steady": 1.0897029806278269e-12,
          "minimum_eigenvalue": 0.005972766775082794,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.09254174373391837,
          "distance_to_steady": 1.0165843861154045e-12,
          "minimum_eigenvalue": 0.005972766775081476,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.09254174373390253,
          "distance_to_steady": 9.485311841528343e-13,
          "minimum_eigenvalue": 0.005972766775080282,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.09254174373388806,
          "distance_to_steady": 8.849735180782581e-13,
          "minimum_eigenvalue": 0.005972766775079144,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.09254174373387444,
          "distance_to_steady": 8.254360736592581e-13,
          "minimum_eigenvalue": 0.005972766775078117,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.09254174373386154,
          "distance_to_steady": 7.700775780938863e-13,
          "minimum_eigenvalue": 0.005972766775077132,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.09254174373384969,
          "distance_to_steady": 7.185337394521873e-13,
          "minimum_eigenvalue": 0.00597276677507625,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.09254174373383856,
          "distance_to_steady": 6.703379171191237e-13,
          "minimum_eigenvalue": 0.00597276677507541,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.09254174373382834,
          "distance_to_steady": 6.253964360269926e-13,
          "minimum_eigenvalue": 0.005972766775074592,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.09254174373381852,
          "distance_to_steady": 5.832886257328695e-13,
          "minimum_eigenvalue": 0.0059727667750738705,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.09254174373380963,
          "distance_to_steady": 5.442373982034177e-13,
          "minimum_eigenvalue": 0.0059727667750731905,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.09254174373380113,
          "distance_to_steady": 5.077179995871539e-13,
          "minimum_eigenvalue": 0.005972766775072524,
          "trace_error": 4.6629367034256575e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.09254174373379331,
          "distance_to_steady": 4.738397174630649e-13,
          "minimum_eigenvalue": 0.005972766775071928,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.09254174373378596,
          "distance_to_steady": 4.42040501424934e-13,
          "minimum_eigenvalue": 0.0059727667750713725,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.09254174373377921,
          "distance_to_steady": 4.124652008830054e-13,
          "minimum_eigenvalue": 0.0059727667750708435,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.09254174373377284,
          "distance_to_steady": 3.8457952100667825e-13,
          "minimum_eigenvalue": 0.0059727667750703725,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.09254174373376686,
          "distance_to_steady": 3.58790254451069e-13,
          "minimum_eigenvalue": 0.0059727667750699015,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.09254174373376126,
          "distance_to_steady": 3.348016308635237e-13,
          "minimum_eigenvalue": 0.005972766775069499,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.09254174373375615,
          "distance_to_steady": 3.1234650282874204e-13,
          "minimum_eigenvalue": 0.005972766775069124,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.09254174373375143,
          "distance_to_steady": 2.912219077000344e-13,
          "minimum_eigenvalue": 0.005972766775068749,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.0925417437337468,
          "distance_to_steady": 2.719864264366656e-13,
          "minimum_eigenvalue": 0.005972766775068403,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.09254174373374251,
          "distance_to_steady": 2.537197882346298e-13,
          "minimum_eigenvalue": 0.0059727667750680835,
          "trace_error": 4.218847493575595e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.0925417437337387,
          "distance_to_steady": 2.36802764896904e-13,
          "minimum_eigenvalue": 0.005972766775067763,
          "trace_error": 4.440892098500626e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.092541743733735,
          "distance_to_steady": 2.2075570538238054e-13,
          "minimum_eigenvalue": 0.005972766775067494,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.09254174373373159,
          "distance_to_steady": 2.0584228765940793e-13,
          "minimum_eigenvalue": 0.005972766775067249,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.09254174373372843,
          "distance_to_steady": 1.9192199912643204e-13,
          "minimum_eigenvalue": 0.005972766775067001,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.09254174373372556,
          "distance_to_steady": 1.7930535528565272e-13,
          "minimum_eigenvalue": 0.005972766775066765,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.0925417437337228,
          "distance_to_steady": 1.6736525360050436e-13,
          "minimum_eigenvalue": 0.005972766775066571,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.09254174373372019,
          "distance_to_steady": 1.5596638563986076e-13,
          "minimum_eigenvalue": 0.005972766775066363,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.09254174373371779,
          "distance_to_steady": 1.456491177664887e-13,
          "minimum_eigenvalue": 0.005972766775066168,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.09254174373371554,
          "distance_to_steady": 1.3568052931178798e-13,
          "minimum_eigenvalue": 0.00597276677506603,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.0925417437337134,
          "distance_to_steady": 1.2659231302114549e-13,
          "minimum_eigenvalue": 0.005972766775065849,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.09254174373371152,
          "distance_to_steady": 1.1820232292958366e-13,
          "minimum_eigenvalue": 0.0059727667750656965,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.09254174373370964,
          "distance_to_steady": 1.1020177825837862e-13,
          "minimum_eigenvalue": 0.005972766775065572,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.09254174373370794,
          "distance_to_steady": 1.0286303059325875e-13,
          "minimum_eigenvalue": 0.005972766775065433,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.09254174373370633,
          "distance_to_steady": 9.59033200076398e-14,
          "minimum_eigenvalue": 0.005972766775065322,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.09254174373370486,
          "distance_to_steady": 8.9380759737967e-14,
          "minimum_eigenvalue": 0.005972766775065199,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.09254174373370355,
          "distance_to_steady": 8.342632140667661e-14,
          "minimum_eigenvalue": 0.005972766775065072,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.09254174373370219,
          "distance_to_steady": 7.788301253919273e-14,
          "minimum_eigenvalue": 0.005972766775064989,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.09254174373370097,
          "distance_to_steady": 7.260511636353328e-14,
          "minimum_eigenvalue": 0.0059727667750649,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.09254174373369986,
          "distance_to_steady": 6.769498156478094e-14,
          "minimum_eigenvalue": 0.005972766775064808,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.09254174373369886,
          "distance_to_steady": 6.29999524770497e-14,
          "minimum_eigenvalue": 0.005972766775064725,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.09254174373369783,
          "distance_to_steady": 5.887217796596289e-14,
          "minimum_eigenvalue": 0.00597276677506467,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.09254174373369692,
          "distance_to_steady": 5.498032584760893e-14,
          "minimum_eigenvalue": 0.0059727667750646,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.09254174373369607,
          "distance_to_steady": 5.121163909604932e-14,
          "minimum_eigenvalue": 0.005972766775064545,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.09254174373369534,
          "distance_to_steady": 4.7645047629440995e-14,
          "minimum_eigenvalue": 0.005972766775064468,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.0925417437336946,
          "distance_to_steady": 4.45702502682721e-14,
          "minimum_eigenvalue": 0.005972766775064378,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.09254174373369388,
          "distance_to_steady": 4.151453486533896e-14,
          "minimum_eigenvalue": 0.0059727667750643495,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.09254174373369314,
          "distance_to_steady": 3.8713823813374404e-14,
          "minimum_eigenvalue": 0.005972766775064308,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.09254174373369257,
          "distance_to_steady": 3.620194422015999e-14,
          "minimum_eigenvalue": 0.005972766775064253,
          "trace_error": 5.551115123125783e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.09254174373369205,
          "distance_to_steady": 3.382190361111981e-14,
          "minimum_eigenvalue": 0.0059727667750642255,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.09254174373369159,
          "distance_to_steady": 3.140977061777405e-14,
          "minimum_eigenvalue": 0.00597276677506417,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.09254174373369106,
          "distance_to_steady": 2.927259129537063e-14,
          "minimum_eigenvalue": 0.005972766775064127,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.09254174373369053,
          "distance_to_steady": 2.7281996106687248e-14,
          "minimum_eigenvalue": 0.005972766775064101,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.09254174373369005,
          "distance_to_steady": 2.5484822585575273e-14,
          "minimum_eigenvalue": 0.005972766775064067,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.09254174373368979,
          "distance_to_steady": 2.381254915473363e-14,
          "minimum_eigenvalue": 0.005972766775064059,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.0925417437336895,
          "distance_to_steady": 2.1998028398861894e-14,
          "minimum_eigenvalue": 0.0059727667750640295,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.09254174373368901,
          "distance_to_steady": 2.0513972465163732e-14,
          "minimum_eigenvalue": 0.005972766775063976,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.0925417437336887,
          "distance_to_steady": 1.9192113176469405e-14,
          "minimum_eigenvalue": 0.005972766775063962,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.0925417437336884,
          "distance_to_steady": 1.7926632400744325e-14,
          "minimum_eigenvalue": 0.005972766775063934,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.09254174373368816,
          "distance_to_steady": 1.6732275287534293e-14,
          "minimum_eigenvalue": 0.005972766775063934,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.09254174373368779,
          "distance_to_steady": 1.5454651447477374e-14,
          "minimum_eigenvalue": 0.005972766775063877,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.09254174373368762,
          "distance_to_steady": 1.434876523154216e-14,
          "minimum_eigenvalue": 0.0059727667750638785,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.09254174373368733,
          "distance_to_steady": 1.3359105488497391e-14,
          "minimum_eigenvalue": 0.0059727667750638785,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.09254174373368718,
          "distance_to_steady": 1.2566336859975989e-14,
          "minimum_eigenvalue": 0.005972766775063823,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.09254174373368697,
          "distance_to_steady": 1.1710250824581436e-14,
          "minimum_eigenvalue": 0.005972766775063809,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.0925417437336869,
          "distance_to_steady": 1.1041514924592377e-14,
          "minimum_eigenvalue": 0.005972766775063809,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.09254174373368663,
          "distance_to_steady": 9.974659986866641e-15,
          "minimum_eigenvalue": 0.005972766775063808,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.09254174373368648,
          "distance_to_steady": 9.439497794527796e-15,
          "minimum_eigenvalue": 0.005972766775063809,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.0925417437336863,
          "distance_to_steady": 8.766425085848795e-15,
          "minimum_eigenvalue": 0.0059727667750637935,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.09254174373368616,
          "distance_to_steady": 7.988401606873197e-15,
          "minimum_eigenvalue": 0.005972766775063754,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.09254174373368619,
          "distance_to_steady": 7.628446485608009e-15,
          "minimum_eigenvalue": 0.0059727667750637675,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.09254174373368584,
          "distance_to_steady": 7.201704510517715e-15,
          "minimum_eigenvalue": 0.005972766775063712,
          "trace_error": 4.884981308350689e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.09254174373368576,
          "distance_to_steady": 6.70383887291237e-15,
          "minimum_eigenvalue": 0.005972766775063754,
          "trace_error": 5.329070518200751e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.09254174373368565,
          "distance_to_steady": 6.2840357917259845e-15,
          "minimum_eigenvalue": 0.005972766775063712,
          "trace_error": 5.10702591327572e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.09254174373368551,
          "distance_to_steady": 5.689893001203927e-15,
          "minimum_eigenvalue": 0.005972766775063712,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.09254174373368548,
          "distance_to_steady": 5.212844045310305e-15,
          "minimum_eigenvalue": 0.005972766775063726,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.09254174373368543,
          "distance_to_steady": 4.747203839803145e-15,
          "minimum_eigenvalue": 0.005972766775063712,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.0925417437336855,
          "distance_to_steady": 4.728726729771378e-15,
          "minimum_eigenvalue": 0.005972766775063712,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.09254174373368543,
          "distance_to_steady": 4.629192291605649e-15,
          "minimum_eigenvalue": 0.0059727667750637,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.09254174373368532,
          "distance_to_steady": 4.3945307065688005e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.09254174373368526,
          "distance_to_steady": 4.237992003699301e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 4.1572648101784174e-15,
          "minimum_eigenvalue": 0.0059727667750636825,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 3.94996535479919e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 3.881443777498107e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 3.714042962066344e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 3.720981855970251e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 3.724451302922204e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 3.524958103184872e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 3.4720616029852678e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 3.420938140907851e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 3.598752827071096e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 3.205837003371167e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 3.571795637036246e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 3.441691376337985e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 3.2751579226442118e-15,
          "minimum_eigenvalue": 0.0059727667750636496,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 3.5284275501368264e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 3.5405706144686633e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 3.404394821604484e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 3.4946004423552775e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 3.4477629085039033e-15,
          "minimum_eigenvalue": 0.0059727667750636435,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 3.1493904706358933e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 3.309852392163748e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 3.3749045225128782e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 3.58046925441613e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 3.299444051307887e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.0149494012476907e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 3.375771884250868e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 3.589142871796013e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.09254174373368436,
          "distance_to_steady": 3.341944776469319e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.555315764014466e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.3844455016307506e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.3835781398927622e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.032296636007459e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.5301622736128024e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.31418920085369e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.530162273612803e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.154594641063823e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.439293542825908e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 3.3601593729670757e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 2.9932653577979802e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.217248937900877e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.5839387013680835e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 3.215309962723012e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.55878521096642e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.56398938139435e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.09254174373368429,
          "distance_to_steady": 2.7408630920433552e-15,
          "minimum_eigenvalue": 0.005972766775063613,
          "trace_error": 5.773159728050814e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.09254174373368425,
          "distance_to_steady": 2.9594382500164333e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 2.896988204881268e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 5.995204332975845e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.09254174373368423,
          "distance_to_steady": 3.2630148583123738e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.09254174373368423,
          "distance_to_steady": 3.3254649034475396e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.09254174373368428,
          "distance_to_steady": 3.350618393849203e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.738329090730019e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.79730968891323e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.09254174373368439,
          "distance_to_steady": 3.846749307978569e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 3.7339922820400765e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.791238156747312e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.716645047280309e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.673276960380889e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.606490106555782e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.744400622895938e-15,
          "minimum_eigenvalue": 0.005972766775063639,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.85715764883443e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 3.7548089637518e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.7279207498741584e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.09254174373368439,
          "distance_to_steady": 3.698430450782553e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.877974330546152e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.5492442318485465e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.860627095786385e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.850218754930524e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.581336616154118e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.09254174373368439,
          "distance_to_steady": 3.883178500974083e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.823330541052882e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.728788111612148e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.807718029769092e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.771288836773579e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.498069889307231e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.09254174373368444,
          "distance_to_steady": 3.7088387916384136e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.696695727306577e-15,
          "minimum_eigenvalue": 0.005972766775063587,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.8675659896902914e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.6533276404071565e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.09254174373368432,
          "distance_to_steady": 3.3688329903469594e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.09254174373368441,
          "distance_to_steady": 3.7816971776294395e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 3.9733841217248774e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.766084666345648e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.9005257357338515e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.752206878537834e-15,
          "minimum_eigenvalue": 0.005972766775063625,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.679348492546808e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.0925417437336843,
          "distance_to_steady": 3.4321503972201132e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.97685356867683e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.689756833402668e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.97685356867683e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.635980405647388e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 3.744400622895938e-15,
          "minimum_eigenvalue": 0.005972766775063614,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.377506607726843e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.964710504344992e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.622969979577561e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.327471962526033e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.064457104213659e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 8.215650382226158e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.088743232877334e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.09254174373368433,
          "distance_to_steady": 3.1962280044872663e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 6.661338147750939e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.09254174373368426,
          "distance_to_steady": 3.4512323554558577e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 7.105427357601002e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.3887823103206927e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 6.8833827526759706e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.09254174373368435,
          "distance_to_steady": 3.7235839411842164e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.794707603699265e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.09254174373368437,
          "distance_to_steady": 3.877974330546152e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.2552766865711086e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.315992008230295e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.3342066047280525e-15,
          "minimum_eigenvalue": 0.005972766775063639,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.223184302265535e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.360227456867705e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.184153024056059e-15,
          "minimum_eigenvalue": 0.005972766775063635,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.2015002588158276e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.189357194483989e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.388850394221322e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.407932352457067e-15,
          "minimum_eigenvalue": 0.005972766775063637,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.256144048309096e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.355890648177763e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.342012860369948e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.525026187085501e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.106090467637102e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.497270611469872e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.466912950640278e-15,
          "minimum_eigenvalue": 0.005972766775063635,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.283899623924725e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.472984482806197e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.4513004393564854e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.388850394221321e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.405330267243102e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.3879830324833335e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.170275236248244e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.2891037943526555e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.301246858684493e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.541506060107282e-15,
          "minimum_eigenvalue": 0.005972766775063634,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.238796813549328e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 3.930883396563446e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.414871246360974e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.608292913932388e-15,
          "minimum_eigenvalue": 0.0059727667750636305,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.384513585531379e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.563190103556991e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.393187202911264e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.332471881252076e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.09254174373368439,
          "distance_to_steady": 3.968179951296947e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.567526912246933e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.249205154405189e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.5215567401335485e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.176346768414164e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.387983032483334e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 3.917872970493619e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.46604558890229e-15,
          "minimum_eigenvalue": 0.005972766775063634,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.194561364911919e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.5770678913648055e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.603956105242446e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 3.6828179394987615e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 7.549516567451064e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.09254174373368436,
          "distance_to_steady": 3.92307714092155e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 7.993605777301127e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 3.8311367966947785e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 7.771561172376096e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.0925417437336844,
          "distance_to_steady": 4.171142597986232e-15,
          "minimum_eigenvalue": 0.005972766775063639,
          "trace_error": 8.43769498715119e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.283032262186737e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.09254174373368443,
          "distance_to_steady": 4.268287112640934e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.881784197001252e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.732325642464729e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.7878367936959876e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.799112496289837e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.6889575555653096e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.827735433643454e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.6863554703513436e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.656865171259738e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.662069341687669e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.768754835460243e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.8112555606216745e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.7470707920105334e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.856358370997071e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.7453360685345566e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.9769216525774596e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.49813797320786e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.09254174373368458,
          "distance_to_steady": 4.939625097843958e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.882379223136722e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.09254174373368455,
          "distance_to_steady": 4.706304790325078e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.85202156230713e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.891920202254596e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 4.8155923693116165e-15,
          "minimum_eigenvalue": 0.005972766775063632,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.827735433643454e-15,
          "minimum_eigenvalue": 0.005972766775063601,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.758346494604382e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.5319650809894085e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.742733983320592e-15,
          "minimum_eigenvalue": 0.005972766775063636,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.7574791328663935e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.920543139608212e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.645589468665889e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.09254174373368446,
          "distance_to_steady": 4.451300439356487e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.845950030141211e-15,
          "minimum_eigenvalue": 0.005972766775063644,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.975186929101483e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.820796539739548e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.98212582300539e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.83033751885742e-15,
          "minimum_eigenvalue": 0.005972766775063633,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.7106415990150205e-15,
          "minimum_eigenvalue": 0.00597276677506363,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.09254174373368448,
          "distance_to_steady": 4.5050768671117664e-15,
          "minimum_eigenvalue": 0.005972766775063628,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 5.061923102900323e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 4.688090193827321e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.989064716909297e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.6690082355915755e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.793040964123919e-15,
          "minimum_eigenvalue": 0.005972766775063633,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 4.435687928072696e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.08013769939808e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.75921385634237e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 5.089678678515952e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.083607146350033e-15,
          "minimum_eigenvalue": 0.005972766775063641,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.09254174373368453,
          "distance_to_steady": 4.230123196169443e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 8.659739592076221e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.09254174373368447,
          "distance_to_steady": 4.4157386080989625e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.103828801926284e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.09254174373368451,
          "distance_to_steady": 4.470382397592233e-15,
          "minimum_eigenvalue": 0.0059727667750636365,
          "trace_error": 9.325873406851315e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.0925417437336845,
          "distance_to_steady": 4.703702705111113e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.547918011776346e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.782632623268058e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.8468173918792006e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.2605489408996675e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.32993787993874e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.326468432986786e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.208507236620363e-15,
          "minimum_eigenvalue": 0.005972766775063646,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 5.377642775528102e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.265753111327597e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.1529960853891055e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.1460571914852e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.3169274538689145e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.338611497318624e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.303917027799088e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.353356646864427e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.3186621773448906e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.47652201365878e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.0541168472584275e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.458307417161025e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.360295540768335e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.228456556594097e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.415806691999592e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.375040690314135e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.321264262558856e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.357693455554369e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.322131624296844e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.0688619968042295e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.295243410419204e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.3672344346722396e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.4990734188464785e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.097484934157848e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0436096431476471e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 4.947431353485855e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.316060092130925e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.474787290182803e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.3273357947247746e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.479991460610734e-15,
          "minimum_eigenvalue": 0.0059727667750636825,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.279630899135413e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.277028813921446e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 4.885848670088677e-15,
          "minimum_eigenvalue": 0.005972766775063642,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.515553291868257e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.218048215738236e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.480858822348721e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.0758008907081376e-15,
          "minimum_eigenvalue": 0.005972766775063646,
          "trace_error": 1.021405182655144e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.249273238305818e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 4.8693687970668975e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.44876643804315e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.0925417437336846,
          "distance_to_steady": 5.212844045310305e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.09254174373368469,
          "distance_to_steady": 5.495603971894524e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.484328269300676e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 4.6716103208055415e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.09254174373368454,
          "distance_to_steady": 4.817327092787593e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 9.769962616701378e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 4.915338969180283e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 9.992007221626409e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.09254174373368457,
          "distance_to_steady": 5.1738127671008256e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.09254174373368461,
          "distance_to_steady": 5.270957281755528e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.2735593669694936e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.778363898478745e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.862497987063619e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.81826253842621e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.750608322863116e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.88418203051333e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.767955557622884e-15,
          "minimum_eigenvalue": 0.005972766775063654,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.685556192513985e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.6812193838240424e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.80265002714242e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.800915303666443e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.756679855029034e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 5.776629175002768e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.7141791298676026e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.9032639887490745e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.524226909248141e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.09254174373368478,
          "distance_to_steady": 5.86163062532563e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.760149301980988e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.556319293553712e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.876375774871436e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.785302792382652e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.74800623764915e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.75841457850501e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.74280206722122e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.4539706084710815e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.630045041282727e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.67774993687209e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.836477134923967e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.4626442258509655e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.1102230246251565e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.299580219109146e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.628310317806751e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.833875049710002e-15,
          "minimum_eigenvalue": 0.0059727667750636496,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 5.668208957754217e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.839946581875921e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.67774993687209e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.686423554251973e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.09254174373368462,
          "distance_to_steady": 5.257079493947715e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.8494875609937935e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.571931804837505e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.859895901849654e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.472185204968839e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.5797380604794e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.233660727022027e-15,
          "minimum_eigenvalue": 0.005972766775063615,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.8859167539893065e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.09254174373368465,
          "distance_to_steady": 5.50861439796435e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.942295266958551e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 5.8746410513954564e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.09254174373368472,
          "distance_to_steady": 5.146057191485197e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.09254174373368466,
          "distance_to_steady": 5.234528088760015e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0658141036401503e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.310855921702994e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.0880185641326534e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.09254174373368464,
          "distance_to_steady": 5.540706782269921e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.62397350911681e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.09254174373368468,
          "distance_to_steady": 5.6924950864178925e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.163472510145595e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.246739236992482e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.241535066564552e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.136584296267955e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.269290642180181e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.1417884666958855e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.084542591988651e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.018623099901532e-15,
          "minimum_eigenvalue": 0.0059727667750636496,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 6.2025037883550746e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.21031004399697e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.2042385118310506e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.246739236992482e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.13484957279198e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.2744948126081105e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.874641051395457e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.2692906421801824e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.183421830119328e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.043776590303197e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.21985102311484e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.229392002232714e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.081073145036697e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.2155142144249e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.0793384215607205e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.8772431366094224e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.094083571106523e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.056787016373021e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.375108774214767e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.95443833129039e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.0925417437336847,
          "distance_to_steady": 5.7419347054832315e-15,
          "minimum_eigenvalue": 0.005972766775063658,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.09254174373368486,
          "distance_to_steady": 6.09061412415457e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.316128176031555e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 6.094083571106523e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.333475410791323e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.1400537432199095e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.132247487578013e-15,
          "minimum_eigenvalue": 0.005972766775063655,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.728056917675416e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.3031177499617286e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 5.964846672146251e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.266688556966216e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.892855647893212e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.09254174373368484,
          "distance_to_steady": 6.035102972923312e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 5.709842321177661e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.1546319456101628e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.2363308961366215e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.990000162547915e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.381180306380685e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.381180306380683e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 5.51468593013027e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.1324274851176597e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.09254174373368475,
          "distance_to_steady": 5.712444406391626e-15,
          "minimum_eigenvalue": 0.0059727667750636825,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.09254174373368476,
          "distance_to_steady": 5.754077769815069e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.176836406102666e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.09254174373368473,
          "distance_to_steady": 5.9396931817445875e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.199040866595169e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.09254174373368479,
          "distance_to_steady": 6.145257913647839e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.0925417437336848,
          "distance_to_steady": 6.059389101586987e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.538172780956586e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.621439507803473e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.616235337375542e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.4956720557951526e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.616235337375542e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.548581121812447e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.470518565393492e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.454906054109701e-15,
          "minimum_eigenvalue": 0.005972766775063629,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.615367975637554e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.09254174373368491,
          "distance_to_steady": 6.6665423181788705e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.6622055094889284e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.680420105986684e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.589347123497903e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.80705491973299e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.374241412476778e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.761084747619606e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.656133977323009e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.48179426798734e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.798381302353106e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.7263902781000695e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.09254174373368503,
          "distance_to_steady": 6.616235337375541e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.670879126868812e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.5676630800481924e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.360363624668961e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.554652653978366e-15,
          "minimum_eigenvalue": 0.005972766775063652,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.560724186144284e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.7671562797855245e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.424548393280105e-15,
          "minimum_eigenvalue": 0.005972766775063651,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.2588823013243216e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.6743485738207645e-15,
          "minimum_eigenvalue": 0.005972766775063662,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 6.855627177060342e-15,
          "minimum_eigenvalue": 0.005972766775063656,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.610163805209622e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.09254174373368491,
          "distance_to_steady": 6.768023641523512e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.661338147750938e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.612765890423589e-15,
          "minimum_eigenvalue": 0.00597276677506365,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.225922555280761e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.8339431336106315e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.09254174373368491,
          "distance_to_steady": 6.452303968895734e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3100631690576847e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.09254174373368494,
          "distance_to_steady": 6.762819471095583e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.403731711568383e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 6.6491950834191e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.212912129210935e-15,
          "minimum_eigenvalue": 0.005972766775063646,
          "trace_error": 1.2434497875801753e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.798381302353107e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.545111674860492e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3322676295501878e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.8304736866586795e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.09254174373368503,
          "distance_to_steady": 6.849555644894423e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.0541849311590575e-15,
          "minimum_eigenvalue": 0.005972766775063653,
          "trace_error": 1.2212453270876722e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.09254174373368483,
          "distance_to_steady": 6.207707958783006e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.09254174373368487,
          "distance_to_steady": 6.2666885569662164e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.2656542480726785e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.09254174373368482,
          "distance_to_steady": 6.4791921827733745e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.2878587085651816e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.09254174373368489,
          "distance_to_steady": 6.714247213768231e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.0925417437336849,
          "distance_to_steady": 6.670011765130824e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.354472090042691e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.073334973295432e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.146193359286457e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.087212761103246e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.090682208055199e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.240735788727194e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 7.058589823749627e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.065528717653535e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.038640503775893e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.165275317522202e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.23119480960932e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.128846124526689e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.198235063565761e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.09588637848313e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.368237964211488e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.8747091352960865e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.09254174373368503,
          "distance_to_steady": 7.287573322578567e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.240735788727193e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.053385653321698e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.291910131268509e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.239001065251216e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.178285743592028e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.211245489635587e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.158336423618294e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 6.935424456955275e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.16614267926019e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.17655102011605e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.368237964211488e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.074202335033419e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.8486882831564344e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 7.237266341775239e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.555588099616983e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.245072597417135e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.388187284185221e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.225123277443402e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 7.248542044369088e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.890321646579878e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.462780393652226e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.0768044202473845e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.4272185623947e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.134050294954619e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.239001065251216e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 6.833075771872644e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3988810110276972e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.453239414534352e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.235531618299261e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.525230438787389e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 7.526097800525374e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.09254174373368496,
          "distance_to_steady": 6.752411130239723e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.3766765505351941e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.09254174373368497,
          "distance_to_steady": 6.936291818693263e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 6.913740413505565e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.09254174373368493,
          "distance_to_steady": 7.115835698456863e-15,
          "minimum_eigenvalue": 0.005972766775063677,
          "trace_error": 1.4432899320127035e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.395993539827117e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.382115752019304e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.72559100026271e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 7.770693810638107e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.730795170690641e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.67701874293536e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.837480664463214e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.654467337747661e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.607629803896288e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.58507839870859e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.710845850716908e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.79064313061184e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.09254174373368516,
          "distance_to_steady": 7.708243765502942e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.09254174373368516,
          "distance_to_steady": 7.742938235022477e-15,
          "minimum_eigenvalue": 0.0059727667750636695,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.608497165634274e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.857429984436948e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.479260266674002e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.839215387939191e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.806255641895632e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.579874228280659e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 7.848756367057064e-15,
          "minimum_eigenvalue": 0.005972766775063669,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.824470238393388e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.763754916734199e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.5765166949677223e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.709978488978919e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.630181209083986e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.410738689372918e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.669212487293464e-15,
          "minimum_eigenvalue": 0.005972766775063676,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 7.634518017773928e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.09254174373368511,
          "distance_to_steady": 7.867838325292809e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.563394355258879e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.09254174373368497,
          "distance_to_steady": 7.305787919076323e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.09254174373368519,
          "distance_to_steady": 7.669212487293464e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 7.85656262269896e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.681355551625302e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.788908407135864e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.612833974324218e-15,
          "minimum_eigenvalue": 0.005972766775063672,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 7.646661082105767e-15,
          "minimum_eigenvalue": 0.005972766775063675,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.262419832176904e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4876988529977098e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.927686285214008e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.469719287556131e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.09254174373368505,
          "distance_to_steady": 7.786306321921899e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.475790819722052e-15,
          "minimum_eigenvalue": 0.005972766775063683,
          "trace_error": 1.509903313490213e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.09254174373368514,
          "distance_to_steady": 7.592884654350483e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 7.268491364342822e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.09254174373368512,
          "distance_to_steady": 7.892124453956485e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.637120102987893e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.0925417437336851,
          "distance_to_steady": 7.933757817379927e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 7.882583474838611e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.092541743733685,
          "distance_to_steady": 7.0681308028675e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.4210854715202004e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.09254174373368498,
          "distance_to_steady": 7.297114301696439e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.09254174373368504,
          "distance_to_steady": 7.278899705198683e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.4654943925052066e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.09254174373368501,
          "distance_to_steady": 7.588547845660543e-15,
          "minimum_eigenvalue": 0.005972766775063674,
          "trace_error": 1.532107773982716e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.09254174373368508,
          "distance_to_steady": 7.690029169005187e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.09254174373368507,
          "distance_to_steady": 7.707376403764954e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.554312234475219e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.09254174373368519,
          "distance_to_steady": 8.08467875978991e-15,
          "minimum_eigenvalue": 0.005972766775063671,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 8.167945486636796e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.09254174373368522,
          "distance_to_steady": 8.08988293021784e-15,
          "minimum_eigenvalue": 0.005972766775063643,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.09254174373368522,
          "distance_to_steady": 8.057790545912269e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.6209256159527285e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 8.167945486636796e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 8.059525269388246e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.09254174373368522,
          "distance_to_steady": 7.95370713735366e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.5987211554602254e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.09254174373368518,
          "distance_to_steady": 8.001412032943023e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.6209256159527285e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 8.168812848374785e-15,
          "minimum_eigenvalue": 0.005972766775063698,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 8.208711488322251e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.6653345369377348e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 7.990136330349173e-15,
          "minimum_eigenvalue": 0.00597276677506367,
          "trace_error": 1.6209256159527285e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.0925417437336852,
          "distance_to_steady": 8.239936510889834e-15,
          "minimum_eigenvalue": 0.0059727667750636565,
          "trace_error": 1.6653345369377348e-14,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.09254174373368515,
          "distance_to_steady": 8.094219738907782e-15,
          "minimum_eigenvalue": 0.005972766775063684,
          "trace_error": 1.6431300764452317e-14,
          "X_structure_residual": 0.0
        }
      ]
    },
    "zero_no_reset": {
      "kappa_over_gamma": 0.0,
      "initial_state": "zero_no_reset",
      "rows": [
        {
          "gamma_t": 0.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.9375,
          "minimum_eigenvalue": 0.0,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.02,
          "magic_R_minus_one": 0.053553131254501646,
          "distance_to_steady": 0.8984716072652779,
          "minimum_eigenvalue": 2.5618760542737362e-06,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.04,
          "magic_R_minus_one": 0.10126500669327768,
          "distance_to_steady": 0.8612800267951959,
          "minimum_eigenvalue": 1.9686277143820972e-05,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.06,
          "magic_R_minus_one": 0.14341987706177917,
          "distance_to_steady": 0.8257806242542676,
          "minimum_eigenvalue": 6.380936882633404e-05,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.08,
          "magic_R_minus_one": 0.18030078641640318,
          "distance_to_steady": 0.7918467660103016,
          "minimum_eigenvalue": 0.00014523942713879896,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.1,
          "magic_R_minus_one": 0.21218835063736924,
          "distance_to_steady": 0.7593675443824184,
          "minimum_eigenvalue": 0.0002723580350326427,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.12,
          "magic_R_minus_one": 0.23935967361088592,
          "distance_to_steady": 0.7282457163245135,
          "minimum_eigenvalue": 0.00045181022462423547,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.14,
          "magic_R_minus_one": 0.26208739193597375,
          "distance_to_steady": 0.698395855257011,
          "minimum_eigenvalue": 0.0006886833473496945,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.16,
          "magic_R_minus_one": 0.2806388393393109,
          "distance_to_steady": 0.6697427093079276,
          "minimum_eigenvalue": 0.0009866746218899344,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.18,
          "magic_R_minus_one": 0.2952753223199579,
          "distance_to_steady": 0.6434506369751835,
          "minimum_eigenvalue": 0.001348247446135679,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.2,
          "magic_R_minus_one": 0.3062514988917862,
          "distance_to_steady": 0.634004341760596,
          "minimum_eigenvalue": 0.001774776668976259,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.22,
          "magic_R_minus_one": 0.3138148526421622,
          "distance_to_steady": 0.6238763499979465,
          "minimum_eigenvalue": 0.0022666831042795904,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.24,
          "magic_R_minus_one": 0.3182052546784989,
          "distance_to_steady": 0.6131316183242659,
          "minimum_eigenvalue": 0.0028235576365500674,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.26,
          "magic_R_minus_one": 0.31965460638749804,
          "distance_to_steady": 0.6018340578215935,
          "minimum_eigenvalue": 0.0034442753184300186,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.28,
          "magic_R_minus_one": 0.31838655628335855,
          "distance_to_steady": 0.5900460705352049,
          "minimum_eigenvalue": 0.0041270998970677495,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.3,
          "magic_R_minus_one": 0.3146162845691979,
          "distance_to_steady": 0.5778281758377577,
          "minimum_eigenvalue": 0.00486977923167615,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.32,
          "magic_R_minus_one": 0.3085503493789604,
          "distance_to_steady": 0.5652387153838212,
          "minimum_eigenvalue": 0.005669632080297122,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.34,
          "magic_R_minus_one": 0.3003865890038712,
          "distance_to_steady": 0.5523336263005465,
          "minimum_eigenvalue": 0.006523626741541453,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.36,
          "magic_R_minus_one": 0.2903140747369146,
          "distance_to_steady": 0.5391662732190128,
          "minimum_eigenvalue": 0.007428452038319836,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.38,
          "magic_R_minus_one": 0.27851310928995315,
          "distance_to_steady": 0.5257873307129978,
          "minimum_eigenvalue": 0.00838058112653933,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.4,
          "magic_R_minus_one": 0.2651552660501532,
          "distance_to_steady": 0.5122447086417247,
          "minimum_eigenvalue": 0.009376328603448484,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.42,
          "magic_R_minus_one": 0.2504034647446877,
          "distance_to_steady": 0.49858351376825727,
          "minimum_eigenvalue": 0.010411901378653516,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.44,
          "magic_R_minus_one": 0.23441207937475123,
          "distance_to_steady": 0.4848460418331863,
          "minimum_eigenvalue": 0.011483443756544394,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.46,
          "magic_R_minus_one": 0.21732707456131162,
          "distance_to_steady": 0.47107179499847474,
          "minimum_eigenvalue": 0.012587077162589989,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.48,
          "magic_R_minus_one": 0.19928616671544336,
          "distance_to_steady": 0.45729752023796943,
          "minimum_eigenvalue": 0.013718934928216577,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.5,
          "magic_R_minus_one": 0.1804190067053547,
          "distance_to_steady": 0.443557264841348,
          "minimum_eigenvalue": 0.014875192530213925,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.52,
          "magic_R_minus_one": 0.1608473809401585,
          "distance_to_steady": 0.4298824457212334,
          "minimum_eigenvalue": 0.016052093661191324,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.54,
          "magic_R_minus_one": 0.140685428027067,
          "distance_to_steady": 0.4163019296740389,
          "minimum_eigenvalue": 0.01724597248783245,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.56,
          "magic_R_minus_one": 0.1201724621755994,
          "distance_to_steady": 0.40284212214940285,
          "minimum_eigenvalue": 0.018453272433833108,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.58,
          "magic_R_minus_one": 0.10858774000296353,
          "distance_to_steady": 0.3895270624365433,
          "minimum_eigenvalue": 0.019670561804649753,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.6,
          "magic_R_minus_one": 0.09716240626038558,
          "distance_to_steady": 0.3763785234839919,
          "minimum_eigenvalue": 0.020894546551710524,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.62,
          "magic_R_minus_one": 0.08593393842090152,
          "distance_to_steady": 0.3634161148372027,
          "minimum_eigenvalue": 0.022122080454679425,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.64,
          "magic_R_minus_one": 0.07493418191165918,
          "distance_to_steady": 0.3506573874111927,
          "minimum_eigenvalue": 0.023350172981820624,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.66,
          "magic_R_minus_one": 0.06418989987241686,
          "distance_to_steady": 0.3381179390170771,
          "minimum_eigenvalue": 0.024575995070572704,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.68,
          "magic_R_minus_one": 0.053723278949202674,
          "distance_to_steady": 0.32581151973593825,
          "minimum_eigenvalue": 0.025796883053165524,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.7000000000000001,
          "magic_R_minus_one": 0.04355239411372647,
          "distance_to_steady": 0.313750136384432,
          "minimum_eigenvalue": 0.02701034093555031,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.72,
          "magic_R_minus_one": 0.03369163533262798,
          "distance_to_steady": 0.3019441554469273,
          "minimum_eigenvalue": 0.028214041222087517,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.74,
          "magic_R_minus_one": 0.024152098750332945,
          "distance_to_steady": 0.2904024039614725,
          "minimum_eigenvalue": 0.029405824463374912,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.76,
          "magic_R_minus_one": 0.014941944895241033,
          "distance_to_steady": 0.27913226794385876,
          "minimum_eigenvalue": 0.03058369769030108,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.78,
          "magic_R_minus_one": 0.006066726271226425,
          "distance_to_steady": 0.26813978801754457,
          "minimum_eigenvalue": 0.031745831883884724,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.257429751988993,
          "minimum_eigenvalue": 0.03289055861769444,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.8200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.24700578416962637,
          "minimum_eigenvalue": 0.034016365997633864,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.23687043129843932,
          "minimum_eigenvalue": 0.035121894012596265,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2274516363399437,
          "minimum_eigenvalue": 0.03620592939893207,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.21886425923212632,
          "minimum_eigenvalue": 0.0372674001118005,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2105062922993577,
          "minimum_eigenvalue": 0.03830536948727436,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.2023783333349652,
          "minimum_eigenvalue": 0.03931903017050371,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.9400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.19448038516789098,
          "minimum_eigenvalue": 0.04030769787729636,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.18681190089691635,
          "minimum_eigenvalue": 0.04127080504910939,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 0.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1793718273430801,
          "minimum_eigenvalue": 0.042207894454641195,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.17215864670444536,
          "minimum_eigenvalue": 0.043118612784934694,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.16517041640654928,
          "minimum_eigenvalue": 0.04400270428312642,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.15840480715025693,
          "minimum_eigenvalue": 0.044860004444671565,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.15185913916636617,
          "minimum_eigenvalue": 0.04569043381901476,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1455304166931851,
          "minimum_eigenvalue": 0.0464939919392363,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1394153606994918,
          "minimum_eigenvalue": 0.04727075140215193,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.1335104398807756,
          "minimum_eigenvalue": 0.048020852117665935,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.1400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.12781189996153103,
          "minimum_eigenvalue": 0.0487444957428342,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.12231579134063345,
          "minimum_eigenvalue": 0.04944194031307777,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.11701799512051356,
          "minimum_eigenvalue": 0.05011349508026206,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.11191424756401785,
          "minimum_eigenvalue": 0.05075951556491477,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.10700016302550633,
          "minimum_eigenvalue": 0.05138039882765948,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.10227125540495184,
          "minimum_eigenvalue": 0.05197657896299389,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.09772295817559132,
          "minimum_eigenvalue": 0.05254852281679985,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.09335064303707963,
          "minimum_eigenvalue": 0.053096725927441996,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.08914963724713829,
          "minimum_eigenvalue": 0.05356058799950577,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.08511523968540932,
          "minimum_eigenvalue": 0.05389811822999543,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0812427357036439,
          "minimum_eigenvalue": 0.054223412362439154,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07752741081651693,
          "minimum_eigenvalue": 0.05453687340112077,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.3800000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07396456328726762,
          "minimum_eigenvalue": 0.054838894451425514,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.4000000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.07054951566206916,
          "minimum_eigenvalue": 0.05512985865412789,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06727762530653122,
          "minimum_eigenvalue": 0.0554101391571496,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06414429399706971,
          "minimum_eigenvalue": 0.05568009912063596,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.06114497661903987,
          "minimum_eigenvalue": 0.05594009175156877,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.05827518902255303,
          "minimum_eigenvalue": 0.05619046036446892,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.05553051508575857,
          "minimum_eigenvalue": 0.056431538465058655,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.052906613034106216,
          "minimum_eigenvalue": 0.05666364985403278,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.05039922106266836,
          "minimum_eigenvalue": 0.05688710874835274,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.048004162306990936,
          "minimum_eigenvalue": 0.05710221991771621,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.045717349206114435,
          "minimum_eigenvalue": 0.05730927883407545,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.043534787299304836,
          "minimum_eigenvalue": 0.0575085718322775,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.04145257849557241,
          "minimum_eigenvalue": 0.057700376280084356,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6400000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03946692385211689,
          "minimum_eigenvalue": 0.057884960755999616,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.6600000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03757412589425339,
          "minimum_eigenvalue": 0.05806258523348392,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03577059050493111,
          "minimum_eigenvalue": 0.05823350127028004,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03405282840634846,
          "minimum_eigenvalue": 0.0583979522016995,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.03241745624903904,
          "minimum_eigenvalue": 0.0585561733368408,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.030861197314654462,
          "minimum_eigenvalue": 0.058708392156814906,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.029380881826948486,
          "minimum_eigenvalue": 0.058854828514154585,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.027973446850504555,
          "minimum_eigenvalue": 0.05899569483267219,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.026635935737864144,
          "minimum_eigenvalue": 0.05913119630711191,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.025365497062291083,
          "minimum_eigenvalue": 0.05926153110201975,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.02415938294517502,
          "minimum_eigenvalue": 0.05938689054931768,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.023014946654412925,
          "minimum_eigenvalue": 0.059507459344135163,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.8800000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.021929639314726634,
          "minimum_eigenvalue": 0.05962341573850312,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.9000000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.020901005536673345,
          "minimum_eigenvalue": 0.059734931732569274,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.019926677745331318,
          "minimum_eigenvalue": 0.059842173263037604,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.01900436898415983,
          "minimum_eigenvalue": 0.059945300388578725,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0181318640017176,
          "minimum_eigenvalue": 0.060044467471994656,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 1.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.01730700852128998,
          "minimum_eigenvalue": 0.06013982335895447,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.01652769677040463,
          "minimum_eigenvalue": 0.060231511553152046,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.015791857627334576,
          "minimum_eigenvalue": 0.060319670387760656,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0150974401243065,
          "minimum_eigenvalue": 0.060404433193086665,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.014442399495039664,
          "minimum_eigenvalue": 0.06048592846034718,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.013824685378826711,
          "minimum_eigenvalue": 0.060564280001516195,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.013242234055190838,
          "minimum_eigenvalue": 0.06063960710520139,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0126929665213826,
          "minimum_eigenvalue": 0.060712024688530805,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.012174793720410804,
          "minimum_eigenvalue": 0.06078164344504252,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.011685629279747409,
          "minimum_eigenvalue": 0.060848569988584615,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.011223408898051655,
          "minimum_eigenvalue": 0.060912906993240555,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.010786114329101,
          "minimum_eigenvalue": 0.06097475332930977,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.010371799101584034,
          "minimum_eigenvalue": 0.061034204195378576,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.009978612912146356,
          "minimum_eigenvalue": 0.06109135124652485,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.009604822060197117,
          "minimum_eigenvalue": 0.06114628271870899,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.2800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.009248824176020486,
          "minimum_eigenvalue": 0.06119908354940506,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.3000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008909156541210925,
          "minimum_eigenvalue": 0.061249835494535554,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008584498241361335,
          "minimum_eigenvalue": 0.06129861724177436,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.008273667055976503,
          "minimum_eigenvalue": 0.06134550452028665,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007975612332462384,
          "minimum_eigenvalue": 0.06139057020697941,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007689405154459466,
          "minimum_eigenvalue": 0.06143388442933459,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007414226988280094,
          "minimum_eigenvalue": 0.06147551466490318,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.007149357766377731,
          "minimum_eigenvalue": 0.061515525837536764,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006894164115336729,
          "minimum_eigenvalue": 0.061553980410436186,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0066480882030888295,
          "minimum_eigenvalue": 0.061590938476096306,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006410637488044775,
          "minimum_eigenvalue": 0.06162645784322589,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.006181375507390929,
          "minimum_eigenvalue": 0.06166059412072444,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005959913739558523,
          "minimum_eigenvalue": 0.06169340079879429,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005745904509178744,
          "minimum_eigenvalue": 0.06172492932726753,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00553903486319732,
          "minimum_eigenvalue": 0.061755229191226876,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005339021326499771,
          "minimum_eigenvalue": 0.06178434798399822,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.005145605438072656,
          "minimum_eigenvalue": 0.06181233147759286,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004958549969659943,
          "minimum_eigenvalue": 0.06183922369067402,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004777635734624367,
          "minimum_eigenvalue": 0.0618650669541237,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004602658902991858,
          "minimum_eigenvalue": 0.06188990197428349,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004433428747913047,
          "minimum_eigenvalue": 0.061913767893941506,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004269765758086855,
          "minimum_eigenvalue": 0.061936702351136484,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.004111500059506827,
          "minimum_eigenvalue": 0.06195874153584866,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003958470097944939,
          "minimum_eigenvalue": 0.06197992024464495,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0038105215407504634,
          "minimum_eigenvalue": 0.06200027193334699,
          "trace_error": 7.771561172376096e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.7800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0036675063628213065,
          "minimum_eigenvalue": 0.06201982876778355,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.8000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0035292820870140604,
          "minimum_eigenvalue": 0.06203862167269368,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003395711153912736,
          "minimum_eigenvalue": 0.062056680378841864,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.003266660399820781,
          "minimum_eigenvalue": 0.062074033468403414,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0031420006251908984,
          "minimum_eigenvalue": 0.06209070841868222,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0030216062385416565,
          "minimum_eigenvalue": 0.062106731644213514,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0029053549632798593,
          "minimum_eigenvalue": 0.062122128537311486,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002793127596866546,
          "minimum_eigenvalue": 0.06213692350711226,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002684807813443103,
          "minimum_eigenvalue": 0.06215114001716621,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0025802820024554067,
          "minimum_eigenvalue": 0.062164800621630135,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 2.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002479439137004925,
          "minimum_eigenvalue": 0.06217792700010799,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002382170666659537,
          "minimum_eigenvalue": 0.06219053999118876,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0022883704303015935,
          "minimum_eigenvalue": 0.06220265962472653,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0021979345852981883,
          "minimum_eigenvalue": 0.062214305152909384,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.002110761549883793,
          "minimum_eigenvalue": 0.06222549508015846,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0020267519561429537,
          "minimum_eigenvalue": 0.062236247191901135,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0019458086114151512,
          "minimum_eigenvalue": 0.062246578582257205,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0018678364662971108,
          "minimum_eigenvalue": 0.06225650568067927,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0017927425877282792,
          "minimum_eigenvalue": 0.06226604427758384,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0017204361358985824,
          "minimum_eigenvalue": 0.06227520954901025,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.001650828343935208,
          "minimum_eigenvalue": 0.06228401608034434,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0015838324995144332,
          "minimum_eigenvalue": 0.06229247788913896,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0015193639276924317,
          "minimum_eigenvalue": 0.062300608447066565,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0014573399743896182,
          "minimum_eigenvalue": 0.0623084207010344,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0013976799900657804,
          "minimum_eigenvalue": 0.06231592709349465,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.2800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0013403053132243251,
          "minimum_eigenvalue": 0.06232313958197814,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0012851392534598033,
          "minimum_eigenvalue": 0.06233006965788133,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.3200000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0012321070738306665,
          "minimum_eigenvalue": 0.0623367283645339,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0011811359723938914,
          "minimum_eigenvalue": 0.06234312631457447,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0011321550627887461,
          "minimum_eigenvalue": 0.06234927370665908,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0010850953537916894,
          "minimum_eigenvalue": 0.06235518034152923,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0010398897278001938,
          "minimum_eigenvalue": 0.062360855637461875,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009964729182302431,
          "minimum_eigenvalue": 0.06236630864512537,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009547814858312193,
          "minimum_eigenvalue": 0.062371548061864256,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0009147537939436743,
          "minimum_eigenvalue": 0.06237658224543297,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0008763299827392254,
          "minimum_eigenvalue": 0.06238141922720163,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0008394519424911711,
          "minimum_eigenvalue": 0.06238606672485057,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0008040632859347253,
          "minimum_eigenvalue": 0.06239053215457724,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0007701093197847967,
          "minimum_eigenvalue": 0.06239482264282974,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0007375370154806655,
          "minimum_eigenvalue": 0.06239894503758803,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0007062949792311396,
          "minimum_eigenvalue": 0.06240290591920898,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0006763334214404339,
          "minimum_eigenvalue": 0.06240671161085094,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0006476041255864132,
          "minimum_eigenvalue": 0.06241036818849641,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0006200604166368172,
          "minimum_eigenvalue": 0.06241388149058466,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005936571290724075,
          "minimum_eigenvalue": 0.062417257127273085,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005683505746005851,
          "minimum_eigenvalue": 0.0624205004893376,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.000544098509629378,
          "minimum_eigenvalue": 0.06242361675672992,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0005208601025751643,
          "minimum_eigenvalue": 0.062426610906800656,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004985959010749036,
          "minimum_eigenvalue": 0.06242948772220531,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7600000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004772677991700935,
          "minimum_eigenvalue": 0.062432251798501676,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.7800000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004568390045255536,
          "minimum_eigenvalue": 0.06243490755145309,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8000000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00043727400574601844,
          "minimum_eigenvalue": 0.06243745922404721,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.8200000000000003,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0004185385398468621,
          "minimum_eigenvalue": 0.06243991089324269,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00040059955993511576,
          "minimum_eigenvalue": 0.06244226647645271,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00038342520315068053,
          "minimum_eigenvalue": 0.06244452973777683,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0003669847589152144,
          "minimum_eigenvalue": 0.06244670429399012,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0003512486375311524,
          "minimum_eigenvalue": 0.06244879362029948,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00033618833916902003,
          "minimum_eigenvalue": 0.06245080105587518,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00032177642327567375,
          "minimum_eigenvalue": 0.06245272980916746,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0003079864784290747,
          "minimum_eigenvalue": 0.06245458296301628,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 3.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002947930926594399,
          "minimum_eigenvalue": 0.06245636347956117,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00028217182424385715,
          "minimum_eigenvalue": 0.06245807420496059,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00027009917297362033,
          "minimum_eigenvalue": 0.062459717873926304,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002585525518749937,
          "minimum_eigenvalue": 0.06246129711408201,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002475102593484308,
          "minimum_eigenvalue": 0.0624628144501512,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0002369514516638752,
          "minimum_eigenvalue": 0.06246427230798211,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00022685611572377952,
          "minimum_eigenvalue": 0.062465673018414894,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00021720504195981945,
          "minimum_eigenvalue": 0.06246701882099916,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00020797979719318073,
          "minimum_eigenvalue": 0.062468311867565095,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001991626972203386,
          "minimum_eigenvalue": 0.06246955422565584,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00019073677882943942,
          "minimum_eigenvalue": 0.062470747881825626,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00018268577087802575,
          "minimum_eigenvalue": 0.06247189474480968,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001749940639949109,
          "minimum_eigenvalue": 0.062472996648568965,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001676466784091839,
          "minimum_eigenvalue": 0.06247405535521757,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00016062922939317494,
          "minimum_eigenvalue": 0.06247507255783472,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00015392788984408475,
          "minimum_eigenvalue": 0.06247604988316695,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001475293496760374,
          "minimum_eigenvalue": 0.06247698889422552,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00014142077200245853,
          "minimum_eigenvalue": 0.062477891092780714,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00013558974657075076,
          "minimum_eigenvalue": 0.06247875792176044,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00013002424163327268,
          "minimum_eigenvalue": 0.062479590767553904,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001247125563172644,
          "minimum_eigenvalue": 0.062480390962225414,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.0001196432765092719,
          "minimum_eigenvalue": 0.062481159785641775,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00011480523804990276,
          "minimum_eigenvalue": 0.06248189846751638,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00011018750135936064,
          "minimum_eigenvalue": 0.062482608189373394,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00010577934116237815,
          "minimum_eigenvalue": 0.06248329008643518,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 0.00010157025358906585,
          "minimum_eigenvalue": 0.06248394524943569,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.754998069196364e-05,
          "minimum_eigenvalue": 0.06248457472636283,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.370854975375057e-05,
          "minimum_eigenvalue": 0.062485179524133384,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.003632233381303e-05,
          "minimum_eigenvalue": 0.062485760610201196,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.652404646924295e-05,
          "minimum_eigenvalue": 0.06248631891410337,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.316290522185621e-05,
          "minimum_eigenvalue": 0.06248685532894596,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.994455584204449e-05,
          "minimum_eigenvalue": 0.062487370712830365,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.686115577529689e-05,
          "minimum_eigenvalue": 0.06248786589022572,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.390537403520735e-05,
          "minimum_eigenvalue": 0.06248834165328577,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.107038849667877e-05,
          "minimum_eigenvalue": 0.0624887987631154,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.834987114365075e-05,
          "minimum_eigenvalue": 0.062489237950987105,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.573796407190805e-05,
          "minimum_eigenvalue": 0.062489659919509846,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.322924923953595e-05,
          "minimum_eigenvalue": 0.062490065343752024,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.081871470085225e-05,
          "minimum_eigenvalue": 0.06249045487232126,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.850171958802663e-05,
          "minimum_eigenvalue": 0.062490829128400385,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.6273959540499806e-05,
          "minimum_eigenvalue": 0.06249118871074426,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.4131433754380436e-05,
          "minimum_eigenvalue": 0.0624915341946375,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.207041437427688e-05,
          "minimum_eigenvalue": 0.062491866132812955,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.00874185941268e-05,
          "minimum_eigenvalue": 0.062492185056336774,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.8179183587533184e-05,
          "minimum_eigenvalue": 0.06249249147545689,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.634264421080742e-05,
          "minimum_eigenvalue": 0.06249278588041918,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.457491332169393e-05,
          "minimum_eigenvalue": 0.06249306874225095,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2873264491938985e-05,
          "minimum_eigenvalue": 0.06249334051351459,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.123511687428021e-05,
          "minimum_eigenvalue": 0.06249360162903126,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.965802197723611e-05,
          "minimum_eigenvalue": 0.062493852506575964,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 4.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8139652110247815e-05,
          "minimum_eigenvalue": 0.062494093547545704,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.667779028583855e-05,
          "minimum_eigenvalue": 0.06249432513760172,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.5270321378269055e-05,
          "minimum_eigenvalue": 0.06249454764728595,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.391522436896979e-05,
          "minimum_eigenvalue": 0.06249476143261382,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2610565524809735e-05,
          "minimum_eigenvalue": 0.062494966835643484,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1354492377412536e-05,
          "minimum_eigenvalue": 0.062495164185023135,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0145228391905926e-05,
          "minimum_eigenvalue": 0.06249535379651644,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.898106822666399e-05,
          "minimum_eigenvalue": 0.06249553597350774,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7860373500345775e-05,
          "minimum_eigenvalue": 0.06249571100748709,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.678156899782479e-05,
          "minimum_eigenvalue": 0.06249587917851694,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5743139252184796e-05,
          "minimum_eigenvalue": 0.062496040755679404,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4743625452988795e-05,
          "minimum_eigenvalue": 0.06249619599750739,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3781622636070382e-05,
          "minimum_eigenvalue": 0.06249634515239796,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.285577712149305e-05,
          "minimum_eigenvalue": 0.0624964884590093,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.196478416109955e-05,
          "minimum_eigenvalue": 0.062496626146642725,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1107385774793694e-05,
          "minimum_eigenvalue": 0.06249675843560968,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.028236875040792e-05,
          "minimum_eigenvalue": 0.06249688553758399,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.948856278725018e-05,
          "minimum_eigenvalue": 0.06249700765594034,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8724838765824295e-05,
          "minimum_eigenvalue": 0.06249712498607984,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7990107131522026e-05,
          "minimum_eigenvalue": 0.06249723771574241,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7283316376548783e-05,
          "minimum_eigenvalue": 0.062497346025307564,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.66034516135777e-05,
          "minimum_eigenvalue": 0.06249745008808228,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5949533227186804e-05,
          "minimum_eigenvalue": 0.062497550070578896,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5320615598658226e-05,
          "minimum_eigenvalue": 0.062497646132780936,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4715785895413936e-05,
          "minimum_eigenvalue": 0.062497738428399875,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4134162920265272e-05,
          "minimum_eigenvalue": 0.062497827105119974,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3574896013886214e-05,
          "minimum_eigenvalue": 0.06249791230483537,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3037164006331747e-05,
          "minimum_eigenvalue": 0.0624979941638768,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2520174214983172e-05,
          "minimum_eigenvalue": 0.062498072813229825,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2023161482157161e-05,
          "minimum_eigenvalue": 0.06249814837874433,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1545387254696486e-05,
          "minimum_eigenvalue": 0.062498220981335555,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.108613869555744e-05,
          "minimum_eigenvalue": 0.062498290737178164,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0644727831470332e-05,
          "minimum_eigenvalue": 0.062498357757891844,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0220490731859232e-05,
          "minimum_eigenvalue": 0.062498422150719546,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.812786715509686e-06,
          "minimum_eigenvalue": 0.06249848401869967,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.420997587365712e-06,
          "minimum_eigenvalue": 0.0624985434608303,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.044526898658683e-06,
          "minimum_eigenvalue": 0.06249860057222832,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.68279923469421e-06,
          "minimum_eigenvalue": 0.06249865544428104,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.335259524780862e-06,
          "minimum_eigenvalue": 0.06249870816479239,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.001372374333374e-06,
          "minimum_eigenvalue": 0.06249875881812395,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.680621419568507e-06,
          "minimum_eigenvalue": 0.06249880748532925,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.372508701658636e-06,
          "minimum_eigenvalue": 0.062498854244284016,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.076554061474565e-06,
          "minimum_eigenvalue": 0.062498899169810405,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.792294552421298e-06,
          "minimum_eigenvalue": 0.06249894233379694,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.519283872398195e-06,
          "minimum_eigenvalue": 0.0624989838053133,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.257091812097041e-06,
          "minimum_eigenvalue": 0.062499023650721366,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.005303721653927e-06,
          "minimum_eigenvalue": 0.062499061933780506,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.76351999241334e-06,
          "minimum_eigenvalue": 0.06249909871575049,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.531355555040286e-06,
          "minimum_eigenvalue": 0.06249913405548901,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.308439393107368e-06,
          "minimum_eigenvalue": 0.06249916800954587,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 5.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.094414071117687e-06,
          "minimum_eigenvalue": 0.06249920063225397,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.888935277479099e-06,
          "minimum_eigenvalue": 0.06249923197581526,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.691671380254995e-06,
          "minimum_eigenvalue": 0.06249926209038545,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.502302998535381e-06,
          "minimum_eigenvalue": 0.062499291024153164,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.320522584562093e-06,
          "minimum_eigenvalue": 0.062499318823418054,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.146034020695211e-06,
          "minimum_eigenvalue": 0.0624993455326639,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.9785522275084586e-06,
          "minimum_eigenvalue": 0.06249937119463067,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.817802784708456e-06,
          "minimum_eigenvalue": 0.06249939585038234,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.140000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6635215638668714e-06,
          "minimum_eigenvalue": 0.06249941953937265,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.515454371990665e-06,
          "minimum_eigenvalue": 0.06249944229950863,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3733566070870936e-06,
          "minimum_eigenvalue": 0.06249946416721083,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2369929240589144e-06,
          "minimum_eigenvalue": 0.06249948517747168,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1061369112938433e-06,
          "minimum_eigenvalue": 0.06249950536391184,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9805707783100865e-06,
          "minimum_eigenvalue": 0.06249952475883343,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8600850521090685e-06,
          "minimum_eigenvalue": 0.062499543393272086,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7444782844098087e-06,
          "minimum_eigenvalue": 0.06249956129704655,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.633556768347685e-06,
          "minimum_eigenvalue": 0.06249957849880639,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5271342635606573e-06,
          "minimum_eigenvalue": 0.062499595026077846,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4250317315733313e-06,
          "minimum_eigenvalue": 0.06249961090530771,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3270770786314107e-06,
          "minimum_eigenvalue": 0.06249962616190602,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2331049080728053e-06,
          "minimum_eigenvalue": 0.062499640820286285,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.142956280208852e-06,
          "minimum_eigenvalue": 0.06249965490390482,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0564784797597798e-06,
          "minimum_eigenvalue": 0.06249966843529835,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.97352479162335e-06,
          "minimum_eigenvalue": 0.06249968143611966,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8939542826683246e-06,
          "minimum_eigenvalue": 0.06249969392717282,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8176315905015047e-06,
          "minimum_eigenvalue": 0.0624997059284459,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7444267179376875e-06,
          "minimum_eigenvalue": 0.06249971745914342,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.674214832673755e-06,
          "minimum_eigenvalue": 0.0624997285377168,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.606876070912915e-06,
          "minimum_eigenvalue": 0.06249973918189412,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5422953446801565e-06,
          "minimum_eigenvalue": 0.062499749408708026,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4803621503500257e-06,
          "minimum_eigenvalue": 0.06249975923452362,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4209703782523478e-06,
          "minimum_eigenvalue": 0.06249976867506435,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3640181213560846e-06,
          "minimum_eigenvalue": 0.06249977774543671,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.640000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3094074801861778e-06,
          "minimum_eigenvalue": 0.062499786460155346,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2570443657712238e-06,
          "minimum_eigenvalue": 0.0624997948331656,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2068382955835017e-06,
          "minimum_eigenvalue": 0.062499802877865884,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1587021859323292e-06,
          "minimum_eigenvalue": 0.06249981060712942,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1125521404556952e-06,
          "minimum_eigenvalue": 0.06249981803332472,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0683072398953292e-06,
          "minimum_eigenvalue": 0.06249982516833513,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.025889336708845e-06,
          "minimum_eigenvalue": 0.062499832023578096,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.852228663539023e-07,
          "minimum_eigenvalue": 0.06249983861002358,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.462346832065882e-07,
          "minimum_eigenvalue": 0.0624998449382111,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.088539333701333e-07,
          "minimum_eigenvalue": 0.062499851018267216,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.730119727677917e-07,
          "minimum_eigenvalue": 0.062499856859921196,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.386423355921071e-07,
          "minimum_eigenvalue": 0.06249986247252088,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.056807503228039e-07,
          "minimum_eigenvalue": 0.06249986786504764,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.740651944827526e-07,
          "minimum_eigenvalue": 0.06249987304613055,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.437359728911229e-07,
          "minimum_eigenvalue": 0.06249987802406058,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.146358017583696e-07,
          "minimum_eigenvalue": 0.06249988280680335,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.867098787526671e-07,
          "minimum_eigenvalue": 0.06249988740201221,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 6.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.59905927084417e-07,
          "minimum_eigenvalue": 0.062499891817040534,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.341742049041554e-07,
          "minimum_eigenvalue": 0.062499896058953334,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.094674764266164e-07,
          "minimum_eigenvalue": 0.0624999001345384,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.857409495094441e-07,
          "minimum_eigenvalue": 0.06249990405031765,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.0600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.629521851087654e-07,
          "minimum_eigenvalue": 0.06249990781255711,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.410609853834118e-07,
          "minimum_eigenvalue": 0.06249991142727719,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.1000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.200292706317252e-07,
          "minimum_eigenvalue": 0.06249991490026215,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.998209496157624e-07,
          "minimum_eigenvalue": 0.06249991823706948,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.140000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.804017890714537e-07,
          "minimum_eigenvalue": 0.062499921443038856,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.6173928933209914e-07,
          "minimum_eigenvalue": 0.06249992452330047,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4380256384230044e-07,
          "minimum_eigenvalue": 0.06249992748278332,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.265622275824998e-07,
          "minimum_eigenvalue": 0.06249993032622326,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.0999029512518934e-07,
          "minimum_eigenvalue": 0.0624999330581704,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.9406008547795794e-07,
          "minimum_eigenvalue": 0.06249993568299638,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.787461374354417e-07,
          "minimum_eigenvalue": 0.0624999382049015,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6402413051196164e-07,
          "minimum_eigenvalue": 0.0624999406279214,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4987081562030196e-07,
          "minimum_eigenvalue": 0.06249994295593338,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3626394998326554e-07,
          "minimum_eigenvalue": 0.062499945192662734,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.2318223964841413e-07,
          "minimum_eigenvalue": 0.06249994734168869,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1060528557603767e-07,
          "minimum_eigenvalue": 0.06249994940645022,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9851353612992115e-07,
          "minimum_eigenvalue": 0.062499951390251336,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.868882424788566e-07,
          "minimum_eigenvalue": 0.06249995329626646,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7571141681418297e-07,
          "minimum_eigenvalue": 0.06249995512754576,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.649657964509784e-07,
          "minimum_eigenvalue": 0.06249995688701947,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.54634807074295e-07,
          "minimum_eigenvalue": 0.06249995857750341,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4470253225581564e-07,
          "minimum_eigenvalue": 0.062499960201702426,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3515368172796695e-07,
          "minimum_eigenvalue": 0.06249996176221576,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5200000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2597356460673183e-07,
          "minimum_eigenvalue": 0.06249996326154048,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1714806183057173e-07,
          "minimum_eigenvalue": 0.06249996470207594,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.5600000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0866360260396602e-07,
          "minimum_eigenvalue": 0.06249996608612705,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0050714004067898e-07,
          "minimum_eigenvalue": 0.06249996741590887,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.6000000000000005,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.926661296878209e-07,
          "minimum_eigenvalue": 0.06249996869354926,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.85128508956768e-07,
          "minimum_eigenvalue": 0.06249996992109259,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.640000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7788267668533872e-07,
          "minimum_eigenvalue": 0.06249997110050325,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7091747528642482e-07,
          "minimum_eigenvalue": 0.062499972233668634,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.642221724323789e-07,
          "minimum_eigenvalue": 0.06249997332240196,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5778644431523017e-07,
          "minimum_eigenvalue": 0.062499974368445316,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5160035931092535e-07,
          "minimum_eigenvalue": 0.062499975373472905,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4565436317886494e-07,
          "minimum_eigenvalue": 0.06249997633909286,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3993926423184827e-07,
          "minimum_eigenvalue": 0.06249997726685012,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3444621854724378e-07,
          "minimum_eigenvalue": 0.062499978158229545,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2916671710651756e-07,
          "minimum_eigenvalue": 0.06249997901465766,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2409257381638643e-07,
          "minimum_eigenvalue": 0.06249997983750457,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.192159116806591e-07,
          "minimum_eigenvalue": 0.06249998062808726,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1452915204886034e-07,
          "minimum_eigenvalue": 0.062499981387670746,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1002500245049371e-07,
          "minimum_eigenvalue": 0.062499982117470584,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0569644689032765e-07,
          "minimum_eigenvalue": 0.06249998281865455,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0153673447193446e-07,
          "minimum_eigenvalue": 0.062499983492344646,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.753936990944722e-08,
          "minimum_eigenvalue": 0.06249998413961905,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.369810345426186e-08,
          "minimum_eigenvalue": 0.06249998476151338,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 7.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.000692227821955e-08,
          "minimum_eigenvalue": 0.062499985359023076,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.646004135510309e-08,
          "minimum_eigenvalue": 0.06249998593310398,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.305189474578817e-08,
          "minimum_eigenvalue": 0.062499986484674766,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.977712732675573e-08,
          "minimum_eigenvalue": 0.06249998701461819,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.663058705084956e-08,
          "minimum_eigenvalue": 0.062499987523782295,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.360731790127563e-08,
          "minimum_eigenvalue": 0.06249998801298183,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.070255172249461e-08,
          "minimum_eigenvalue": 0.06249998848299944,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.791170144261556e-08,
          "minimum_eigenvalue": 0.06249998893458747,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.523035476257844e-08,
          "minimum_eigenvalue": 0.06249998936846855,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.265426691033451e-08,
          "minimum_eigenvalue": 0.06249998978533683,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.017935505011882e-08,
          "minimum_eigenvalue": 0.062499990185859486,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.780169200595781e-08,
          "minimum_eigenvalue": 0.06249999057067732,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.5517499812849586e-08,
          "minimum_eigenvalue": 0.06249999094040641,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.3323145476397446e-08,
          "minimum_eigenvalue": 0.06249999129563816,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.1215134489279095e-08,
          "minimum_eigenvalue": 0.0624999916369411,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.9190106090549774e-08,
          "minimum_eigenvalue": 0.06249999196486121,
          "trace_error": 5.551115123125783e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.72448275239438e-08,
          "minimum_eigenvalue": 0.062499992279923554,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.537619065568489e-08,
          "minimum_eigenvalue": 0.06249999258263206,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.358120621478111e-08,
          "minimum_eigenvalue": 0.06249999287347121,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.18569994470021e-08,
          "minimum_eigenvalue": 0.06249999315290637,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.0200806393471965e-08,
          "minimum_eigenvalue": 0.06249999342138468,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8609968565675154e-08,
          "minimum_eigenvalue": 0.062499993679335945,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.70819308880939e-08,
          "minimum_eigenvalue": 0.062499993927172724,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.5614235878942157e-08,
          "minimum_eigenvalue": 0.06249999416529164,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.420452085277656e-08,
          "minimum_eigenvalue": 0.062499994394073825,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.285051464182969e-08,
          "minimum_eigenvalue": 0.06249999461388532,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.155003330034377e-08,
          "minimum_eigenvalue": 0.062499994825077995,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.030097799582939e-08,
          "minimum_eigenvalue": 0.062499995027989544,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9101330360642015e-08,
          "minimum_eigenvalue": 0.06249999522294488,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7949150611286505e-08,
          "minimum_eigenvalue": 0.06249999541025583,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6842574059250505e-08,
          "minimum_eigenvalue": 0.06249999559022233,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5779808306249697e-08,
          "minimum_eigenvalue": 0.06249999576313215,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.475913082987191e-08,
          "minimum_eigenvalue": 0.062499995929262114,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3778885627940706e-08,
          "minimum_eigenvalue": 0.062499996088878074,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2837481692080246e-08,
          "minimum_eigenvalue": 0.06249999624223536,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.193338953627448e-08,
          "minimum_eigenvalue": 0.06249999638957938,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.106513952675036e-08,
          "minimum_eigenvalue": 0.062499996531145956,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0231319333231566e-08,
          "minimum_eigenvalue": 0.06249999666716162,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.943057198380005e-08,
          "minimum_eigenvalue": 0.06249999679784411,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8661593281194816e-08,
          "minimum_eigenvalue": 0.06249999692340249,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7923130450877867e-08,
          "minimum_eigenvalue": 0.0624999970440376,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7213979559673898e-08,
          "minimum_eigenvalue": 0.06249999715994255,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.65329839288623e-08,
          "minimum_eigenvalue": 0.06249999727130283,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5879032545202646e-08,
          "minimum_eigenvalue": 0.06249999737829652,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.525105791900489e-08,
          "minimum_eigenvalue": 0.062499997481094964,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4648034558983691e-08,
          "minimum_eigenvalue": 0.06249999757986269,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4068977452526625e-08,
          "minimum_eigenvalue": 0.06249999767475764,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3512940247155586e-08,
          "minimum_eigenvalue": 0.06249999776593168,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2979014053017393e-08,
          "minimum_eigenvalue": 0.062499997853530734,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2466325759303983e-08,
          "minimum_eigenvalue": 0.06249999793769502,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 8.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1974036646457666e-08,
          "minimum_eigenvalue": 0.062499998018559134,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1501340811203818e-08,
          "minimum_eigenvalue": 0.06249999809625257,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1047464197330472e-08,
          "minimum_eigenvalue": 0.062499998170899566,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.061166298114312e-08,
          "minimum_eigenvalue": 0.062499998242619606,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0193222038410428e-08,
          "minimum_eigenvalue": 0.06249999831152747,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.791453933933287e-09,
          "minimum_eigenvalue": 0.06249999837773347,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.405697573233164e-09,
          "minimum_eigenvalue": 0.062499998441343435,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.035316979525377e-09,
          "minimum_eigenvalue": 0.06249999850245917,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.67969982651872e-09,
          "minimum_eigenvalue": 0.062499998561178674,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.338256521998902e-09,
          "minimum_eigenvalue": 0.06249999861759566,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.010419281222153e-09,
          "minimum_eigenvalue": 0.06249999867180041,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.695640731498582e-09,
          "minimum_eigenvalue": 0.06249999872387992,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.393393842631604e-09,
          "minimum_eigenvalue": 0.062499998773917334,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.103170759914216e-09,
          "minimum_eigenvalue": 0.06249999882199269,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.824482439511768e-09,
          "minimum_eigenvalue": 0.06249999886818304,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.556858736766843e-09,
          "minimum_eigenvalue": 0.062499998912562235,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.299847271827623e-09,
          "minimum_eigenvalue": 0.06249999895520128,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.053014202737305e-09,
          "minimum_eigenvalue": 0.0624999989961684,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.81594301667391e-09,
          "minimum_eigenvalue": 0.06249999903552922,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.588234868770338e-09,
          "minimum_eigenvalue": 0.062499999073346656,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.369507930314472e-09,
          "minimum_eigenvalue": 0.062499999109681216,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.159396506399708e-09,
          "minimum_eigenvalue": 0.062499999144591145,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.95755108902257e-09,
          "minimum_eigenvalue": 0.062499999178132204,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.763637409313881e-09,
          "minimum_eigenvalue": 0.06249999921035809,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.577335838212172e-09,
          "minimum_eigenvalue": 0.062499999241320305,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.398340304061825e-09,
          "minimum_eigenvalue": 0.062499999271068696,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2263586398307485e-09,
          "minimum_eigenvalue": 0.06249999929965048,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.061110967808102e-09,
          "minimum_eigenvalue": 0.06249999932711153,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.902329198936317e-09,
          "minimum_eigenvalue": 0.06249999935349587,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.749756798866508e-09,
          "minimum_eigenvalue": 0.06249999937884566,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.603148121827255e-09,
          "minimum_eigenvalue": 0.06249999940320148,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.462267613044204e-09,
          "minimum_eigenvalue": 0.06249999942660226,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3268895137694897e-09,
          "minimum_eigenvalue": 0.062499999449085575,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.196797487612517e-09,
          "minimum_eigenvalue": 0.06249999947068718,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0717839768683466e-09,
          "minimum_eigenvalue": 0.06249999949144181,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9516494456935266e-09,
          "minimum_eigenvalue": 0.062499999511382735,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8362031867807977e-09,
          "minimum_eigenvalue": 0.062499999530541694,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7252615786049166e-09,
          "minimum_eigenvalue": 0.06249999954894945,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6186488599879907e-09,
          "minimum_eigenvalue": 0.062499999566635295,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5161952881599532e-09,
          "minimum_eigenvalue": 0.06249999958362786,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.417739167965369e-09,
          "minimum_eigenvalue": 0.06249999959995404,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3231242783173486e-09,
          "minimum_eigenvalue": 0.06249999961564004,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2322009316007343e-09,
          "minimum_eigenvalue": 0.062499999630711005,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1448252498290673e-09,
          "minimum_eigenvalue": 0.062499999645191,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.060859055183082e-09,
          "minimum_eigenvalue": 0.062499999659103224,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9801693652347673e-09,
          "minimum_eigenvalue": 0.06249999967247,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.902628929321932e-09,
          "minimum_eigenvalue": 0.06249999968531261,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.828114931058655e-09,
          "minimum_eigenvalue": 0.06249999969765172,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7565096663370616e-09,
          "minimum_eigenvalue": 0.062499999709506995,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6877000634727209e-09,
          "minimum_eigenvalue": 0.062499999720897315,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 9.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6215769230210433e-09,
          "minimum_eigenvalue": 0.06249999973184116,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5580361577764043e-09,
          "minimum_eigenvalue": 0.062499999742355816,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4969771070863728e-09,
          "minimum_eigenvalue": 0.062499999752458214,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.438303229584903e-09,
          "minimum_eigenvalue": 0.0624999997621644,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3819216272081092e-09,
          "minimum_eigenvalue": 0.06249999977149012,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.327743097284366e-09,
          "minimum_eigenvalue": 0.06249999978045018,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.275682060694424e-09,
          "minimum_eigenvalue": 0.062499999789058736,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2256559864429685e-09,
          "minimum_eigenvalue": 0.062499999797329876,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1775857450967227e-09,
          "minimum_eigenvalue": 0.062499999805276645,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1313948722203502e-09,
          "minimum_eigenvalue": 0.062499999812911856,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0870106626731475e-09,
          "minimum_eigenvalue": 0.06249999982024772,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.044362253135336e-09,
          "minimum_eigenvalue": 0.06249999982729596,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0033825839738638e-09,
          "minimum_eigenvalue": 0.062499999834067774,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.64006317714146e-10,
          "minimum_eigenvalue": 0.06249999984057403,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.261709218656562e-10,
          "minimum_eigenvalue": 0.062499999846825215,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.898167878709025e-10,
          "minimum_eigenvalue": 0.062499999852831264,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.548854628938119e-10,
          "minimum_eigenvalue": 0.062499999858601905,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.21322264242886e-10,
          "minimum_eigenvalue": 0.06249999986414613,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.890732498235921e-10,
          "minimum_eigenvalue": 0.06249999986947309,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.580875302512037e-10,
          "minimum_eigenvalue": 0.06249999987459111,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.28315553694619e-10,
          "minimum_eigenvalue": 0.06249999987950848,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.997102427015542e-10,
          "minimum_eigenvalue": 0.062499999884233014,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.722258593949207e-10,
          "minimum_eigenvalue": 0.06249999988877226,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.458186728123733e-10,
          "minimum_eigenvalue": 0.06249999989313362,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.204469589045581e-10,
          "minimum_eigenvalue": 0.062499999897323875,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.960697199963199e-10,
          "minimum_eigenvalue": 0.06249999990134992,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.7264849983317e-10,
          "minimum_eigenvalue": 0.062499999905217964,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.501458920776274e-10,
          "minimum_eigenvalue": 0.06249999990893445,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.285261220881141e-10,
          "minimum_eigenvalue": 0.0624999999125052,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.077543251945414e-10,
          "minimum_eigenvalue": 0.062499999915935925,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.877974859538749e-10,
          "minimum_eigenvalue": 0.062499999919232184,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.686241423920899e-10,
          "minimum_eigenvalue": 0.06249999992239907,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.502032968150839e-10,
          "minimum_eigenvalue": 0.0624999999254418,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3250521125646207e-10,
          "minimum_eigenvalue": 0.06249999992836531,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.1550223503767993e-10,
          "minimum_eigenvalue": 0.06249999993117416,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.991668574950625e-10,
          "minimum_eigenvalue": 0.0624999999338728,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8347305342120905e-10,
          "minimum_eigenvalue": 0.06249999993646568,
          "trace_error": 1.1102230246251565e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.683954575815191e-10,
          "minimum_eigenvalue": 0.06249999993895693,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.539101864905547e-10,
          "minimum_eigenvalue": 0.062499999941350456,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.399939808671118e-10,
          "minimum_eigenvalue": 0.06249999994365005,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.26624639681811e-10,
          "minimum_eigenvalue": 0.062499999945859516,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.13780406696834e-10,
          "minimum_eigenvalue": 0.06249999994798251,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.014409609879844e-10,
          "minimum_eigenvalue": 0.06249999995002218,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.895864561919504e-10,
          "minimum_eigenvalue": 0.062499999951981904,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.78198130455421e-10,
          "minimum_eigenvalue": 0.06249999995386468,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6725743538086287e-10,
          "minimum_eigenvalue": 0.062499999955673693,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.567468031774496e-10,
          "minimum_eigenvalue": 0.06249999995741171,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.466494123631133e-10,
          "minimum_eigenvalue": 0.06249999995908166,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.369491757347398e-10,
          "minimum_eigenvalue": 0.06249999996068611,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.276303929568676e-10,
          "minimum_eigenvalue": 0.06249999996222754,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 10.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.186780940263516e-10,
          "minimum_eigenvalue": 0.06249999996370867,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1007788036659753e-10,
          "minimum_eigenvalue": 0.0624999999651317,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0181597617148618e-10,
          "minimum_eigenvalue": 0.06249999996649886,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9387924649541726e-10,
          "minimum_eigenvalue": 0.06249999996781243,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8625453588986368e-10,
          "minimum_eigenvalue": 0.0624999999690746,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7892987786284967e-10,
          "minimum_eigenvalue": 0.06249999997028718,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7189350507314258e-10,
          "minimum_eigenvalue": 0.06249999997145219,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6513413625952754e-10,
          "minimum_eigenvalue": 0.0624999999725716,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5864056948170462e-10,
          "minimum_eigenvalue": 0.06249999997364706,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5240265126487727e-10,
          "minimum_eigenvalue": 0.06249999997468042,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.464102414940001e-10,
          "minimum_eigenvalue": 0.062499999975673085,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4065380967989309e-10,
          "minimum_eigenvalue": 0.06249999997662704,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.351240362752985e-10,
          "minimum_eigenvalue": 0.06249999997754345,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2981168028244043e-10,
          "minimum_eigenvalue": 0.06249999997842406,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.247086614991387e-10,
          "minimum_eigenvalue": 0.06249999997927005,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1980662303988757e-10,
          "minimum_eigenvalue": 0.06249999998008288,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.150975231724678e-10,
          "minimum_eigenvalue": 0.062499999980863835,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1057393245241613e-10,
          "minimum_eigenvalue": 0.06249999998161423,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0622838275968571e-10,
          "minimum_eigenvalue": 0.06249999998233517,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0205419874965666e-10,
          "minimum_eigenvalue": 0.06249999998302779,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.804436849579362e-11,
          "minimum_eigenvalue": 0.06249999998369322,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.419253337330332e-11,
          "minimum_eigenvalue": 0.06249999998433269,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.049239670609637e-11,
          "minimum_eigenvalue": 0.06249999998494699,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.693812633610095e-11,
          "minimum_eigenvalue": 0.06249999998553724,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.35239517010153e-11,
          "minimum_eigenvalue": 0.06249999998610436,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.024420285028588e-11,
          "minimum_eigenvalue": 0.062499999986649214,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.709380830905249e-11,
          "minimum_eigenvalue": 0.06249999998717267,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.406753216020311e-11,
          "minimum_eigenvalue": 0.06249999998767566,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.116056596076465e-11,
          "minimum_eigenvalue": 0.062499999988158826,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.836810904356926e-11,
          "minimum_eigenvalue": 0.06249999998862317,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.568563077824149e-11,
          "minimum_eigenvalue": 0.062499999989069306,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.310893935648534e-11,
          "minimum_eigenvalue": 0.06249999998949783,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.0633596738644e-11,
          "minimum_eigenvalue": 0.062499999989909634,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.825574594277842e-11,
          "minimum_eigenvalue": 0.06249999999030535,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.597150731359249e-11,
          "minimum_eigenvalue": 0.06249999999068548,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.3777101540105604e-11,
          "minimum_eigenvalue": 0.06249999999105072,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.1669014969297674e-11,
          "minimum_eigenvalue": 0.062499999991401635,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.964388282593182e-11,
          "minimum_eigenvalue": 0.062499999991738706,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.7698191037440376e-11,
          "minimum_eigenvalue": 0.062499999992062655,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.5829013093866476e-11,
          "minimum_eigenvalue": 0.06249999999237388,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.403313733807338e-11,
          "minimum_eigenvalue": 0.062499999992672965,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2307792430971e-11,
          "minimum_eigenvalue": 0.06249999999296023,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.065017326991153e-11,
          "minimum_eigenvalue": 0.06249999999323624,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.905751230716693e-11,
          "minimum_eigenvalue": 0.06249999999350148,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.752727245326085e-11,
          "minimum_eigenvalue": 0.062499999993756314,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.6057140695930016e-11,
          "minimum_eigenvalue": 0.06249999999400109,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4644489469428025e-11,
          "minimum_eigenvalue": 0.06249999999423636,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.328722942399253e-11,
          "minimum_eigenvalue": 0.06249999999446236,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.198319816476489e-11,
          "minimum_eigenvalue": 0.062499999994679444,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0730243669294625e-11,
          "minimum_eigenvalue": 0.06249999999488807,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 11.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9526264420081763e-11,
          "minimum_eigenvalue": 0.062499999995088526,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8369467967382922e-11,
          "minimum_eigenvalue": 0.062499999995281136,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.725808488863658e-11,
          "minimum_eigenvalue": 0.062499999995466154,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.619014279819574e-11,
          "minimum_eigenvalue": 0.062499999995643915,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.516400757342688e-11,
          "minimum_eigenvalue": 0.06249999999581472,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4178096201285836e-11,
          "minimum_eigenvalue": 0.062499999995978814,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3230694926054086e-11,
          "minimum_eigenvalue": 0.0624999999961365,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2320401017118702e-11,
          "minimum_eigenvalue": 0.06249999999628802,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.144574451678978e-11,
          "minimum_eigenvalue": 0.06249999999643355,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.060547980472399e-11,
          "minimum_eigenvalue": 0.06249999999657338,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.979795024586337e-11,
          "minimum_eigenvalue": 0.062499999996707745,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9022097425263464e-11,
          "minimum_eigenvalue": 0.06249999999683684,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.827659131743474e-11,
          "minimum_eigenvalue": 0.06249999999696089,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.756036924678705e-11,
          "minimum_eigenvalue": 0.06249999999708004,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.687211474930997e-11,
          "minimum_eigenvalue": 0.06249999999719453,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6210758447435784e-11,
          "minimum_eigenvalue": 0.062499999997304524,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.557536861503357e-11,
          "minimum_eigenvalue": 0.06249999999741021,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.496474382549293e-11,
          "minimum_eigenvalue": 0.06249999999751178,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4378179863057506e-11,
          "minimum_eigenvalue": 0.06249999999760935,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3814570680307255e-11,
          "minimum_eigenvalue": 0.06249999999770307,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.327300208510062e-11,
          "minimum_eigenvalue": 0.06249999999779311,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2752610158626997e-11,
          "minimum_eigenvalue": 0.06249999999787969,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2252633322567592e-11,
          "minimum_eigenvalue": 0.06249999999796278,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1772179766222303e-11,
          "minimum_eigenvalue": 0.06249999999804267,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1310610688819721e-11,
          "minimum_eigenvalue": 0.062499999998119435,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0867136836305366e-11,
          "minimum_eigenvalue": 0.06249999999819317,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0441051422701359e-11,
          "minimum_eigenvalue": 0.062499999998264,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0031549382401299e-11,
          "minimum_eigenvalue": 0.06249999999833206,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.638174491587169e-12,
          "minimum_eigenvalue": 0.06249999999839752,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.260153434517729e-12,
          "minimum_eigenvalue": 0.06249999999846032,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.897069560072316e-12,
          "minimum_eigenvalue": 0.06249999999852067,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.547996794636604e-12,
          "minimum_eigenvalue": 0.06249999999857877,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.21279160470615e-12,
          "minimum_eigenvalue": 0.06249999999863445,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.890675585638432e-12,
          "minimum_eigenvalue": 0.062499999998687966,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.581153708293508e-12,
          "minimum_eigenvalue": 0.062499999998739404,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.283716321643356e-12,
          "minimum_eigenvalue": 0.06249999999878887,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.998089455342179e-12,
          "minimum_eigenvalue": 0.06249999999883633,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.723514707217922e-12,
          "minimum_eigenvalue": 0.06249999999888198,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.459834132871309e-12,
          "minimum_eigenvalue": 0.0624999999989258,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.206452536891974e-12,
          "minimum_eigenvalue": 0.06249999999896789,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.9628539840052125e-12,
          "minimum_eigenvalue": 0.06249999999900843,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.728976932190868e-12,
          "minimum_eigenvalue": 0.06249999999904727,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.504178270845676e-12,
          "minimum_eigenvalue": 0.06249999999908458,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.28807835543044e-12,
          "minimum_eigenvalue": 0.0624999999991206,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.08070897958052e-12,
          "minimum_eigenvalue": 0.062499999999154995,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.8813110024639135e-12,
          "minimum_eigenvalue": 0.062499999999188136,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.689821843839724e-12,
          "minimum_eigenvalue": 0.06249999999922001,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.50577172586453e-12,
          "minimum_eigenvalue": 0.0624999999992506,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.329012779161931e-12,
          "minimum_eigenvalue": 0.06249999999927997,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.159193339725195e-12,
          "minimum_eigenvalue": 0.06249999999930819,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 12.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.995987489287005e-12,
          "minimum_eigenvalue": 0.062499999999335296,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.8390314913575e-12,
          "minimum_eigenvalue": 0.0624999999993614,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.688488246981093e-12,
          "minimum_eigenvalue": 0.062499999999386435,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.543678348151734e-12,
          "minimum_eigenvalue": 0.062499999999410506,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4045831035908264e-12,
          "minimum_eigenvalue": 0.06249999999943363,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.271050974065392e-12,
          "minimum_eigenvalue": 0.062499999999455824,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1426061078743425e-12,
          "minimum_eigenvalue": 0.06249999999947719,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.01933697174473e-12,
          "minimum_eigenvalue": 0.06249999999949765,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9007552190883477e-12,
          "minimum_eigenvalue": 0.06249999999951736,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7869792144590083e-12,
          "minimum_eigenvalue": 0.06249999999953626,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6775694301126026e-12,
          "minimum_eigenvalue": 0.062499999999554474,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5725861022190483e-12,
          "minimum_eigenvalue": 0.06249999999957193,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.4715246423284364e-12,
          "minimum_eigenvalue": 0.062499999999588725,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3745568865039325e-12,
          "minimum_eigenvalue": 0.062499999999604816,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.281368457683383e-12,
          "minimum_eigenvalue": 0.062499999999620325,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.191753809460216e-12,
          "minimum_eigenvalue": 0.06249999999963525,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1057920464397618e-12,
          "minimum_eigenvalue": 0.06249999999964953,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0230885765840375e-12,
          "minimum_eigenvalue": 0.062499999999663276,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9436638119590118e-12,
          "minimum_eigenvalue": 0.06249999999967651,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8673865621109147e-12,
          "minimum_eigenvalue": 0.06249999999968915,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.794171394444342e-12,
          "minimum_eigenvalue": 0.062499999999701336,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7236944192195646e-12,
          "minimum_eigenvalue": 0.06249999999971308,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6559879912196726e-12,
          "minimum_eigenvalue": 0.06249999999972432,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5910916412184208e-12,
          "minimum_eigenvalue": 0.06249999999973509,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5286978509186324e-12,
          "minimum_eigenvalue": 0.06249999999974543,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4685740245313125e-12,
          "minimum_eigenvalue": 0.062499999999755494,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4109284618705822e-12,
          "minimum_eigenvalue": 0.06249999999976511,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3556203465948852e-12,
          "minimum_eigenvalue": 0.06249999999977429,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3024954682803627e-12,
          "minimum_eigenvalue": 0.06249999999978299,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2513320100334385e-12,
          "minimum_eigenvalue": 0.062499999999791576,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.202165179681881e-12,
          "minimum_eigenvalue": 0.06249999999979982,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1550516364734904e-12,
          "minimum_eigenvalue": 0.06249999999980765,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1098088095389396e-12,
          "minimum_eigenvalue": 0.062499999999815106,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0661799858529679e-12,
          "minimum_eigenvalue": 0.06249999999982245,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.02425870416507e-12,
          "minimum_eigenvalue": 0.06249999999982942,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.838912055143523e-13,
          "minimum_eigenvalue": 0.06249999999983622,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.453869352700157e-13,
          "minimum_eigenvalue": 0.0624999999998426,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.083649600549847e-13,
          "minimum_eigenvalue": 0.062499999999848725,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.726177656918604e-13,
          "minimum_eigenvalue": 0.06249999999985463,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.383383307129046e-13,
          "minimum_eigenvalue": 0.06249999999986038,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.05489604584113e-13,
          "minimum_eigenvalue": 0.06249999999986586,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.739739873168149e-13,
          "minimum_eigenvalue": 0.062499999999871096,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.43593492659439e-13,
          "minimum_eigenvalue": 0.062499999999876155,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.143105551499218e-13,
          "minimum_eigenvalue": 0.06249999999988104,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.863055044422904e-13,
          "minimum_eigenvalue": 0.06249999999988568,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.595194903208064e-13,
          "minimum_eigenvalue": 0.06249999999989014,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.335357967805995e-13,
          "minimum_eigenvalue": 0.06249999999989451,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.086855177993038e-13,
          "minimum_eigenvalue": 0.062499999999898664,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.848307949030129e-13,
          "minimum_eigenvalue": 0.06249999999990258,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.619939636986261e-13,
          "minimum_eigenvalue": 0.06249999999990637,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 13.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.398723986312209e-13,
          "minimum_eigenvalue": 0.06249999999991006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.186684415292575e-13,
          "minimum_eigenvalue": 0.06249999999991357,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.983601201949185e-13,
          "minimum_eigenvalue": 0.06249999999991699,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.788074810844108e-13,
          "minimum_eigenvalue": 0.062499999999920244,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.601865222449527e-13,
          "minimum_eigenvalue": 0.062499999999923304,
          "trace_error": 3.3306690738754696e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.419775699586008e-13,
          "minimum_eigenvalue": 0.06249999999992641,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2470540972949777e-13,
          "minimum_eigenvalue": 0.062499999999929265,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.080237807262166e-13,
          "minimum_eigenvalue": 0.062499999999932006,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.920336277829506e-13,
          "minimum_eigenvalue": 0.062499999999934705,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7668123058563106e-13,
          "minimum_eigenvalue": 0.062499999999937265,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.620194422015998e-13,
          "minimum_eigenvalue": 0.06249999999993975,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.477843013577342e-13,
          "minimum_eigenvalue": 0.06249999999994209,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3412855815484477e-13,
          "minimum_eigenvalue": 0.06249999999994436,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.211389487667305e-13,
          "minimum_eigenvalue": 0.06249999999994655,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.084477118164841e-13,
          "minimum_eigenvalue": 0.06249999999994867,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.96415669787109e-13,
          "minimum_eigenvalue": 0.06249999999995069,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.847305724529292e-13,
          "minimum_eigenvalue": 0.062499999999952614,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.7366650612314913e-13,
          "minimum_eigenvalue": 0.06249999999995451,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6288346499647725e-13,
          "minimum_eigenvalue": 0.06249999999995625,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.5260349367783874e-13,
          "minimum_eigenvalue": 0.062499999999958,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.426149559031643e-13,
          "minimum_eigenvalue": 0.06249999999995962,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3318152964080236e-13,
          "minimum_eigenvalue": 0.06249999999996123,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2398749521812533e-13,
          "minimum_eigenvalue": 0.06249999999996273,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.152583666870101e-13,
          "minimum_eigenvalue": 0.062499999999964174,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.06810263359003e-13,
          "minimum_eigenvalue": 0.06249999999996558,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.987160436200952e-13,
          "minimum_eigenvalue": 0.062499999999966895,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9095142134162294e-13,
          "minimum_eigenvalue": 0.06249999999996824,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8345047703149933e-13,
          "minimum_eigenvalue": 0.0624999999999695,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7635892746170612e-13,
          "minimum_eigenvalue": 0.06249999999997067,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.693263584900962e-13,
          "minimum_eigenvalue": 0.062499999999971835,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6273787872833628e-13,
          "minimum_eigenvalue": 0.062499999999972945,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5630552407941423e-13,
          "minimum_eigenvalue": 0.06249999999997397,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5020623633787977e-13,
          "minimum_eigenvalue": 0.06249999999997497,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4433593209517426e-13,
          "minimum_eigenvalue": 0.06249999999997605,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3867379466958596e-13,
          "minimum_eigenvalue": 0.062499999999976914,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3328921300015392e-13,
          "minimum_eigenvalue": 0.06249999999997784,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2802953142099225e-13,
          "minimum_eigenvalue": 0.06249999999997876,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.229710777650439e-13,
          "minimum_eigenvalue": 0.06249999999997953,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1817977152439593e-13,
          "minimum_eigenvalue": 0.06249999999998034,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1354112094963397e-13,
          "minimum_eigenvalue": 0.062499999999981154,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0917655668407634e-13,
          "minimum_eigenvalue": 0.062499999999981896,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0480158407766284e-13,
          "minimum_eigenvalue": 0.062499999999982576,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0082906731767595e-13,
          "minimum_eigenvalue": 0.062499999999983256,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.685655055768906e-14,
          "minimum_eigenvalue": 0.06249999999998396,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.300199499406858e-14,
          "minimum_eigenvalue": 0.06249999999998453,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.936601458842121e-14,
          "minimum_eigenvalue": 0.06249999999998515,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.593820099989104e-14,
          "minimum_eigenvalue": 0.06249999999998568,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.250344851745697e-14,
          "minimum_eigenvalue": 0.06249999999998634,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.930461842775571e-14,
          "minimum_eigenvalue": 0.06249999999998689,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.614048280757402e-14,
          "minimum_eigenvalue": 0.062499999999987316,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 14.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.326431128440447e-14,
          "minimum_eigenvalue": 0.06249999999998791,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.027711745877241e-14,
          "minimum_eigenvalue": 0.06249999999998833,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.756400994234468e-14,
          "minimum_eigenvalue": 0.062499999999988766,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.040000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.494804694057166e-14,
          "minimum_eigenvalue": 0.06249999999998927,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.241535066564551e-14,
          "minimum_eigenvalue": 0.06249999999998968,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.08,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.997286001147016e-14,
          "minimum_eigenvalue": 0.06249999999999004,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.759628884938195e-14,
          "minimum_eigenvalue": 0.062499999999990424,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.120000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.5337678883660146e-14,
          "minimum_eigenvalue": 0.062499999999990834,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.3096416152698124e-14,
          "minimum_eigenvalue": 0.062499999999991215,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.114658696570017e-14,
          "minimum_eigenvalue": 0.06249999999999151,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.9182879990894435e-14,
          "minimum_eigenvalue": 0.0624999999999919,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.200000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.725386748560823e-14,
          "minimum_eigenvalue": 0.06249999999999219,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.533873276812984e-14,
          "minimum_eigenvalue": 0.06249999999999245,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.24,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.3555437034825666e-14,
          "minimum_eigenvalue": 0.06249999999999281,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.181377466494495e-14,
          "minimum_eigenvalue": 0.062499999999993075,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.280000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.024905408961387e-14,
          "minimum_eigenvalue": 0.06249999999999332,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.865657793866717e-14,
          "minimum_eigenvalue": 0.06249999999999361,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.713696017371148e-14,
          "minimum_eigenvalue": 0.0624999999999938,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.565897577217924e-14,
          "minimum_eigenvalue": 0.06249999999999409,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.432670814262906e-14,
          "minimum_eigenvalue": 0.062499999999994386,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.304995166431012e-14,
          "minimum_eigenvalue": 0.06249999999999462,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.1703806246952126e-14,
          "minimum_eigenvalue": 0.062499999999994824,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.045480534424882e-14,
          "minimum_eigenvalue": 0.06249999999999498,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.9351521213527576e-14,
          "minimum_eigenvalue": 0.062499999999995226,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.8123336992535997e-14,
          "minimum_eigenvalue": 0.062499999999995365,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.705474733133428e-14,
          "minimum_eigenvalue": 0.06249999999999557,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.596534098842085e-14,
          "minimum_eigenvalue": 0.06249999999999574,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.493838469064258e-14,
          "minimum_eigenvalue": 0.062499999999995885,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.540000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.39044894989604e-14,
          "minimum_eigenvalue": 0.06249999999999605,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3040597207923952e-14,
          "minimum_eigenvalue": 0.062499999999996225,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.58,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2030988144905444e-14,
          "minimum_eigenvalue": 0.06249999999999635,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.1233015345956125e-14,
          "minimum_eigenvalue": 0.06249999999999648,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.620000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.0511370379949767e-14,
          "minimum_eigenvalue": 0.062499999999996704,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.960237527853792e-14,
          "minimum_eigenvalue": 0.062499999999996704,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8943180357666733e-14,
          "minimum_eigenvalue": 0.06249999999999694,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.8283985436795547e-14,
          "minimum_eigenvalue": 0.062499999999997086,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.700000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7437440380518868e-14,
          "minimum_eigenvalue": 0.06249999999999717,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6799062141359406e-14,
          "minimum_eigenvalue": 0.06249999999999726,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.74,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6146806114392124e-14,
          "minimum_eigenvalue": 0.06249999999999736,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5570877920367824e-14,
          "minimum_eigenvalue": 0.06249999999999751,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.780000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4835355166553654e-14,
          "minimum_eigenvalue": 0.06249999999999757,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4259426972529357e-14,
          "minimum_eigenvalue": 0.062499999999997634,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3739009929736312e-14,
          "minimum_eigenvalue": 0.06249999999999774,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3225531780847174e-14,
          "minimum_eigenvalue": 0.062499999999997814,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.860000000000001,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2691236950246318e-14,
          "minimum_eigenvalue": 0.06249999999999789,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2219392164780629e-14,
          "minimum_eigenvalue": 0.06249999999999802,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1782241848834472e-14,
          "minimum_eigenvalue": 0.06249999999999808,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1241008124329707e-14,
          "minimum_eigenvalue": 0.062499999999998196,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0970391262077326e-14,
          "minimum_eigenvalue": 0.06249999999999827,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0477729794899915e-14,
          "minimum_eigenvalue": 0.062499999999998286,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 15.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0123846205800646e-14,
          "minimum_eigenvalue": 0.06249999999999841,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.617306950815415e-15,
          "minimum_eigenvalue": 0.062499999999998425,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.270362255620057e-15,
          "minimum_eigenvalue": 0.06249999999999855,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.88872309090516e-15,
          "minimum_eigenvalue": 0.06249999999999852,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.638922910364501e-15,
          "minimum_eigenvalue": 0.06249999999999869,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.215650382226155e-15,
          "minimum_eigenvalue": 0.06249999999999869,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.951972413877682e-15,
          "minimum_eigenvalue": 0.062499999999998744,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.70911112724093e-15,
          "minimum_eigenvalue": 0.06249999999999881,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.292777493006497e-15,
          "minimum_eigenvalue": 0.06249999999999885,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.0915495697931874e-15,
          "minimum_eigenvalue": 0.06249999999999892,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.876443858772063e-15,
          "minimum_eigenvalue": 0.06249999999999897,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.5433769513845156e-15,
          "minimum_eigenvalue": 0.06249999999999903,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.23112672570869e-15,
          "minimum_eigenvalue": 0.06249999999999899,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.002143226879751e-15,
          "minimum_eigenvalue": 0.06249999999999907,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.9119376061289586e-15,
          "minimum_eigenvalue": 0.06249999999999919,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.564992910933597e-15,
          "minimum_eigenvalue": 0.062499999999999126,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.23192600354605e-15,
          "minimum_eigenvalue": 0.062499999999999147,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.2041704279304205e-15,
          "minimum_eigenvalue": 0.06249999999999923,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.016820292524926e-15,
          "minimum_eigenvalue": 0.06249999999999928,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.767020111984266e-15,
          "minimum_eigenvalue": 0.06249999999999924,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.489464355827977e-15,
          "minimum_eigenvalue": 0.062499999999999244,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.4,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.322930902134203e-15,
          "minimum_eigenvalue": 0.06249999999999926,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.2049697057677804e-15,
          "minimum_eigenvalue": 0.06249999999999934,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.010680676458378e-15,
          "minimum_eigenvalue": 0.062499999999999355,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7965053510064026e-15,
          "minimum_eigenvalue": 0.06249999999999934,
          "trace_error": 0.0,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.7261860263981824e-15,
          "minimum_eigenvalue": 0.06249999999999941,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.601285936127851e-15,
          "minimum_eigenvalue": 0.062499999999999424,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.726186026398181e-15,
          "minimum_eigenvalue": 0.06249999999999959,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.4833247397614286e-15,
          "minimum_eigenvalue": 0.062499999999999556,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.282096816548119e-15,
          "minimum_eigenvalue": 0.06249999999999949,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.178013407989511e-15,
          "minimum_eigenvalue": 0.06249999999999956,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.0947466811426235e-15,
          "minimum_eigenvalue": 0.06249999999999962,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.949029909160572e-15,
          "minimum_eigenvalue": 0.06249999999999964,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.796374243274613e-15,
          "minimum_eigenvalue": 0.06249999999999963,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.6992297286199114e-15,
          "minimum_eigenvalue": 0.06249999999999962,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.657596365196469e-15,
          "minimum_eigenvalue": 0.0624999999999997,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.567390744445674e-15,
          "minimum_eigenvalue": 0.06249999999999969,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3245294578089215e-15,
          "minimum_eigenvalue": 0.06249999999999964,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.3314683517128283e-15,
          "minimum_eigenvalue": 0.06249999999999967,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2551405187698492e-15,
          "minimum_eigenvalue": 0.062499999999999736,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.192690473634684e-15,
          "minimum_eigenvalue": 0.062499999999999674,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9775847626135605e-15,
          "minimum_eigenvalue": 0.06249999999999965,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.984523656517467e-15,
          "minimum_eigenvalue": 0.062499999999999716,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.9359513991901167e-15,
          "minimum_eigenvalue": 0.06249999999999974,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.887379141862766e-15,
          "minimum_eigenvalue": 0.06249999999999977,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.7832957333041577e-15,
          "minimum_eigenvalue": 0.06249999999999972,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.9,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6169831983919673e-15,
          "minimum_eigenvalue": 0.062499999999999716,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6583956430338272e-15,
          "minimum_eigenvalue": 0.0624999999999998,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.6167622796103842e-15,
          "minimum_eigenvalue": 0.06249999999999983,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4918621893400543e-15,
          "minimum_eigenvalue": 0.0624999999999998,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 16.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.457167719820518e-15,
          "minimum_eigenvalue": 0.06249999999999984,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4016565685892601e-15,
          "minimum_eigenvalue": 0.06249999999999986,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.5404344466674045e-15,
          "minimum_eigenvalue": 0.0624999999999999,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.4224732503009818e-15,
          "minimum_eigenvalue": 0.06249999999999988,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.394717674685353e-15,
          "minimum_eigenvalue": 0.06249999999999985,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3183898417423734e-15,
          "minimum_eigenvalue": 0.06249999999999992,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2906342661267445e-15,
          "minimum_eigenvalue": 0.06249999999999985,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.304512053934559e-15,
          "minimum_eigenvalue": 0.062499999999999806,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2073675392798577e-15,
          "minimum_eigenvalue": 0.06249999999999993,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2073675392798577e-15,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251567e-15,
          "minimum_eigenvalue": 0.062499999999999896,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0547118733938987e-15,
          "minimum_eigenvalue": 0.06249999999999993,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0477729794899915e-15,
          "minimum_eigenvalue": 0.06249999999999989,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0408340855860845e-15,
          "minimum_eigenvalue": 0.06249999999999993,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.992007221626409e-16,
          "minimum_eigenvalue": 0.062499999999999875,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.298117831235686e-16,
          "minimum_eigenvalue": 0.06249999999999989,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.367506770274758e-16,
          "minimum_eigenvalue": 0.06249999999999992,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.812395257962182e-16,
          "minimum_eigenvalue": 0.062499999999999896,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0963452368173419e-15,
          "minimum_eigenvalue": 0.06249999999999997,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.298117831235686e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.124100812432971e-15,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.910579920158834e-16,
          "minimum_eigenvalue": 0.06249999999999992,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.604228440844961e-16,
          "minimum_eigenvalue": 0.06249999999999994,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.91033905045424e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001252e-16,
          "minimum_eigenvalue": 0.06249999999999996,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.74300631892311e-16,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.743006318923108e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.800116025829084e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.63278329429795e-16,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.465450562766819e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.159339953157541e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.604228440844963e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.992007221626407e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0408340855860843e-15,
          "minimum_eigenvalue": 0.06249999999999997,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001251e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.743006318923107e-16,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0130785099704553e-15,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.71445146547012e-16,
          "minimum_eigenvalue": 0.06249999999999999,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0130785099704553e-15,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.465450562766817e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0408340855860845e-15,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.245004513516507e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.743006318923108e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.159339953157541e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.298117831235686e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.91033905045424e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 17.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.689893001203926e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001251e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1032841307212493e-15,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.396061623727745e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.967448757360216e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.1102230246251565e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.632783294297951e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.632783294297951e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.077671781985371e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.743006318923108e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.938893903907228e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.273559366969493e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079399e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0685896612017132e-15,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0130785099704553e-15,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.147060721024445e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251565e-15,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.771561172376095e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.951173136040325e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.840950111415168e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.396061623727746e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.551115123125782e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.771561172376096e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.412337245047638e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.036837696399289e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.853229343548264e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.4408920985006257e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.298117831235686e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.2212453270876722e-15,
          "minimum_eigenvalue": 0.0625000000000001,
          "trace_error": 2.4424906541753444e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.591949208711867e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.2164496600635185e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.632783294297952e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.853229343548264e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.563394355258879e-16,
          "minimum_eigenvalue": 0.06249999999999997,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.898059818321144e-16,
          "minimum_eigenvalue": 0.06249999999999999,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.273559366969494e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.632783294297949e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.106226635438361e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.049116928532385e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.494005416219808e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0269562977782698e-15,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.800116025829083e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.159339953157541e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.828670879282072e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.979727989493314e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.649058915617843e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.71445146547012e-16,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.106226635438361e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.494005416219805e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.71445146547012e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 18.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.800116025829084e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001252e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.02,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251565e-15,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.04,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.06,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.579669976578771e-16,
          "minimum_eigenvalue": 0.06249999999999998,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.080000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.355227538141664e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.1,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.124100812432971e-15,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.12,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.245004513516507e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.14,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 3.3306690738754696e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 6.661338147750939e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.16,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.910339050454239e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.18,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.2,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.22,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.2898349882893864e-16,
          "minimum_eigenvalue": 0.06249999999999997,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.240000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.579669976578771e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.26,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.730727086790012e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.28,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.440892098500626e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.3,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1796119636642288e-16,
          "minimum_eigenvalue": 0.062499999999999944,
          "trace_error": 2.220446049250313e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.32,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.85722573273506e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.34,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.008282842946302e-16,
          "minimum_eigenvalue": 0.0625,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.36,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.457167719820518e-15,
          "minimum_eigenvalue": 0.06250000000000011,
          "trace_error": 3.1086244689504383e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.38,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.992007221626409e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.400000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.147060721024443e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.42,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.910339050454239e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.44,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1102230246251565e-15,
          "minimum_eigenvalue": 0.06250000000000014,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.46,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.020562075079397e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.48,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001252e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.5,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.771561172376096e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.52,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.0130785099704553e-15,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.54,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.992007221626409e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.56,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.510281037539698e-16,
          "minimum_eigenvalue": 0.062499999999999965,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.580000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.604228440844963e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.6,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.08995101411847e-16,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.62,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.187894806610531e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.64,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.024558464266193e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.66,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.68,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.771561172376096e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.7,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.06249999999999998,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.72,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 5.898059818321143e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.740000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 2.220446049250313e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 4.440892098500626e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.76,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.06250000000000001,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.78,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.285838599102589e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.8,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 4.510281037539698e-16,
          "minimum_eigenvalue": 0.062499999999999986,
          "trace_error": 8.881784197001252e-16,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.82,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 7.771561172376095e-16,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 1.5543122344752192e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.84,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 6.661338147750939e-16,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 1.3322676295501878e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.86,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.3322676295501878e-15,
          "minimum_eigenvalue": 0.06250000000000017,
          "trace_error": 2.6645352591003757e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.88,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.922618282587337e-16,
          "minimum_eigenvalue": 0.06250000000000006,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.900000000000002,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.922618282587337e-16,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.92,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1032841307212493e-15,
          "minimum_eigenvalue": 0.06250000000000004,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.94,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 9.922618282587339e-16,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 1.9984014443252818e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.96,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.1032841307212495e-15,
          "minimum_eigenvalue": 0.06250000000000007,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 19.98,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 8.881784197001252e-16,
          "minimum_eigenvalue": 0.06250000000000003,
          "trace_error": 1.7763568394002505e-15,
          "X_structure_residual": 0.0
        },
        {
          "gamma_t": 20.0,
          "magic_R_minus_one": 0.0,
          "distance_to_steady": 1.214306433183765e-15,
          "minimum_eigenvalue": 0.06250000000000008,
          "trace_error": 2.220446049250313e-15,
          "X_structure_residual": 0.0
        }
      ]
    }
  },
  "free_initial_states": [
    "I/2^N",
    "|0>^tensorN"
  ],
  "quantity": "Exact full-stabilizer signed-decomposition robustness minus one; faithful for mixed states.",
  "no_reset_steady_magic": 0.0,
  "convergence": "For every initial state: local natural depolarizing jumps generate the full matrix algebra, so the finite GKLS semigroup is positivity-improving and has a unique faithful globally attractive stationary state.",
  "scope": "Minimal contiguous spin-chain modules N=k, genuine k-body interaction. Not a fixed-system-size optimal comparison across interaction orders.",
  "wall_seconds": 29.857113361358643
}

==> dynamics_k34/k4_zero.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.5647234910106624,0.0,0.0,0.0
0.02,0.04952412791492939,0.5245058443153505,6.926115154850473e-06,1.1102230246251565e-16,0.0
0.04,0.08692122744512605,0.4879738410036397,4.805609099699723e-05,2.220446049250313e-16,0.0
0.06,0.11470712476569939,0.45451245624795283,0.00014092641695879286,0.0,0.0
0.08,0.13491222648645756,0.42368328231067753,0.0002908092567060313,1.1102230246251565e-16,0.0
0.1,0.14917087371165233,0.3951643250843244,0.0004954404576372209,2.220446049250313e-16,0.0
0.12,0.15879492768781472,0.36871023753338505,0.000748277836213953,2.220446049250313e-16,0.0
0.14,0.16483423803646846,0.34412648353899494,0.0010406946500239476,2.220446049250313e-16,0.0
0.16,0.1681262279888059,0.3212527494839197,0.0013634112059425698,2.220446049250313e-16,0.0
0.18,0.1693364728621998,0.29995237901123556,0.0017073889793606338,2.220446049250313e-16,0.0
0.2,0.16899184192513553,0.28010567336083325,0.002064351800767572,2.220446049250313e-16,0.0
0.22,0.16750751359318233,0.2616056419802475,0.002427053584405743,0.0,0.0
0.24,0.16520895372874178,0.24435528872733825,0.002789378401879165,1.1102230246251565e-16,0.0
0.26,0.1623497612875738,0.22826584983011622,0.003146333765117939,2.220446049250313e-16,0.0
0.28,0.15912612979075064,0.21325561530821913,0.003493979666929186,1.1102230246251565e-16,0.0
0.3,0.1556885427608113,0.19935092299932616,0.0038293225919165683,0.0,0.0
0.32,0.15215121252532482,0.18649348865182486,0.0041501940932525995,4.440892098500626e-16,0.0
0.34,0.14859968133017565,0.1744654373771845,0.004455126669259063,2.220446049250313e-16,0.0
0.36,0.14509692863977322,0.16321130852628585,0.004743234840038176,0.0,0.0
0.38,0.1416882663597768,0.15267986824543509,0.005014105971641616,2.220446049250313e-16,0.0
0.4,0.13840525238914203,0.1428236815177654,0.005267703115248445,2.220446049250313e-16,0.0
0.42,0.1352688105994586,0.13359874674502253,0.005504280618684337,4.440892098500626e-16,0.0
0.44,0.13229171053460498,0.12496418062853656,0.005724312304025159,0.0,0.0
0.46,0.12948053154577494,0.1168819439615592,0.005928431424351816,4.440892098500626e-16,0.0
0.48,0.1268372126542352,0.10931660107175814,0.006117381295887308,4.440892098500626e-16,0.0
0.5,0.12436027027024574,0.10223510724387602,0.006291975362780277,0.0,0.0
0.52,0.12204575024357536,0.09560661964930772,0.0064530654291926354,4.440892098500626e-16,0.0
0.54,0.1198879679568913,0.0894023282152024,0.006601516843585005,2.220446049250313e-16,0.0
0.56,0.11788007978174224,0.08359530355664227,0.006738189512809255,8.881784197001252e-16,0.0
0.58,0.11601452077047752,0.07816035962719431,0.006863923738004185,4.440892098500626e-16,0.0
0.6,0.11428333660315051,0.07307392915646205,0.006889425785124734,8.881784197001252e-16,0.0
0.62,0.11267843225508492,0.06831395026804253,0.006854795080383363,0.0,0.0
0.64,0.11119175535875073,0.06385976292937838,0.006818696950011856,0.0,0.0
0.66,0.10981542860608871,0.05969201409246394,0.006781777225074906,0.0,0.0
0.68,0.10854184261304183,0.055792570552982576,0.006744560221085105,2.220446049250313e-16,0.0
0.7000000000000001,0.10736371831463443,0.052144438693972235,0.006707467311684534,4.440892098500626e-16,0.0
0.72,0.10627414606852069,0.0487316903950033,0.0066708331285604714,8.881784197001252e-16,0.0
0.74,0.10526660712929886,0.04553939448394364,0.006634919586131216,1.1102230246251565e-16,0.0
0.76,0.10433498194326844,0.04255355318938417,0.006599927945573736,2.220446049250313e-16,0.0
0.78,0.10347354874520179,0.0397610431204529,0.006566009134433712,5.551115123125783e-16,0.0
0.8,0.10267697516764368,0.03714956035928536,0.006533272530421727,0.0,0.0
0.8200000000000001,0.1019403049606854,0.03470756930149381,0.006501793404693687,8.881784197001252e-16,0.0
0.84,0.10125894143488663,0.032424254922998795,0.006471619203517409,4.440892098500626e-16,0.0
0.86,0.10062862885675049,0.030289478188589177,0.006442774829512984,2.220446049250313e-16,0.0
0.88,0.10004543272453702,0.028293734349539187,0.006415267065823058,0.0,0.0
0.9,0.09950571961571729,0.02642811390519847,0.006389088269383808,4.440892098500626e-16,0.0
0.92,0.09900613711282874,0.024684266027375397,0.0063642194433972815,1.3322676295501878e-15,0.0
0.9400000000000001,0.0985435941711861,0.02305436426704903,0.006340632784399771,5.551115123125783e-16,0.0
0.96,0.0981152421813085,0.02153107438092709,0.0063182937860852915,5.551115123125783e-16,0.0
0.98,0.09771845689417866,0.020107524131022195,0.0062971629702818594,4.440892098500626e-16,0.0
1.0,0.09735082131306615,0.018777274924042405,0.006277197305137053,4.440892098500626e-16,0.0
1.02,0.09701010960725073,0.017534295169313895,0.006258351361551867,2.220446049250313e-16,0.0
1.04,0.09669427206708997,0.01637293524437384,0.006240578251095782,6.661338147750939e-16,0.0
1.06,0.09640142109370957,0.015287903966537484,0.006223830381915471,6.661338147750939e-16,0.0
1.08,0.0961298181979561,0.014274246476824855,0.006208060063396914,6.661338147750939e-16,0.0
1.1,0.09587786197041612,0.013327323449764271,0.006193219985433837,4.440892098500626e-16,0.0
1.12,0.09564407697587807,0.012442791548952259,0.006179263593986822,6.661338147750939e-16,0.0
1.1400000000000001,0.09542710352054379,0.011616585053905639,0.006166145381089283,4.440892098500626e-16,0.0
1.16,0.09522568823771752,0.010844898588828988,0.006153821104474405,2.220446049250313e-16,0.0
1.18,0.0950386754369762,0.01012417088849616,0.006142247949487201,4.440892098500626e-16,0.0
1.2,0.09486499916242572,0.009451069540592523,0.006131384643834628,4.440892098500626e-16,0.0
1.22,0.09470367590719694,0.008822476647645492,0.006121191533955184,6.661338147750939e-16,0.0
1.24,0.09455379793352145,0.008235475355119261,0.0061116306303049634,6.661338147750939e-16,0.0
1.26,0.09441452715032154,0.007687337195428142,0.006102665627616521,8.881784197001252e-16,0.0
1.28,0.0942850895030862,0.00717551020055764,0.006094261905147946,4.440892098500626e-16,0.0
1.3,0.09416476983375095,0.0066976077386991925,0.0060863865110740295,8.881784197001252e-16,0.0
1.32,0.094052907171256,0.006251398032835968,0.006079008134448671,1.1102230246251565e-16,0.0
1.34,0.09394889041637752,0.005834794321584248,0.006072097067565271,8.881784197001252e-16,0.0
1.36,0.09385215438722787,0.005445845624809082,0.006065625161041602,6.661338147750939e-16,0.0
1.3800000000000001,0.09376217619451829,0.00508272807861344,0.006059565773536127,2.220446049250313e-16,0.0
1.4000000000000001,0.09367847191820441,0.004743736806265298,0.006053893717658694,6.661338147750939e-16,0.0
1.42,0.09360059355951783,0.004427278293468917,0.00604858520334689,8.881784197001252e-16,0.0
1.44,0.09352812624460212,0.0041318632381422745,0.006043617779742341,4.440892098500626e-16,0.0
1.46,0.09346068565802332,0.0038560998465078846,0.0060389702764008565,4.440892098500626e-16,0.0
1.48,0.09339791568632054,0.0035986875488776436,0.00603462274450578,6.661338147750939e-16,0.0
1.5,0.09333948625350758,0.0033584111099884037,0.006030556398617576,0.0,0.0
1.52,0.09328509133203071,0.0031341351101581644,0.006026753559378475,2.220446049250313e-16,0.0
1.54,0.09323444711415625,0.002924798774864149,0.006023197597499104,2.220446049250313e-16,0.0
1.56,0.0931872903300944,0.002729411131608854,0.006019872879275287,1.1102230246251565e-15,0.0
1.58,0.09314337670038611,0.002547046474141117,0.006016764713819844,2.220446049250313e-16,0.0
1.6,0.09310247951119059,0.002376840115241174,0.00601385930214364,3.3306690738754696e-16,0.0
1.62,0.09306438830212102,0.0022179844103542828,0.006011143688174389,4.440892098500626e-16,0.0
1.6400000000000001,0.09302890765719377,0.0020697250353818586,0.006008605711769602,6.661338147750939e-16,0.0
1.6600000000000001,0.09299585609029698,0.0019313575029133864,0.0060062339637495885,4.440892098500626e-16,0.0
1.68,0.09296506501733566,0.0018022239020935027,0.006004017742954948,6.661338147750939e-16,0.0
1.7,0.09293637780790626,0.0016817098481991082,0.0060019470153135,2.220446049250313e-16,0.0
1.72,0.0929096489099771,0.0015692416288157563,0.006000012374887412,4.440892098500626e-16,0.0
1.74,0.09288474304161976,0.0014642835342876005,0.005998205006860144,4.440892098500626e-16,0.0
1.76,0.09286153444435517,0.0013663353608493222,0.0059965166524132835,8.881784197001252e-16,0.0
1.78,0.09283990619314422,0.0012749300755477283,0.005994939575436703,0.0,0.0
1.8,0.09281974955848243,0.0011896316327138648,0.005993466531011441,4.440892098500626e-16,0.0
1.82,0.09280096341644514,0.0011100329323736127,0.00599209073559985,2.220446049250313e-16,0.0
1.84,0.0927834537028811,0.0010357539115655257,0.005990805838876303,2.220446049250313e-16,0.0
1.86,0.09276713290827406,0.0009664397600918067,0.005989605897130351,7.771561172376096e-16,0.0
1.8800000000000001,0.09275191961008462,0.0009017592527469868,0.005988485348173367,6.661338147750939e-16,0.0
1.9000000000000001,0.09273773803964949,0.0008414031905612969,0.005987438987680491,0.0,0.0
1.92,0.09272451768095752,0.0007850829440573005,0.00598646194689979,4.440892098500626e-16,0.0
1.94,0.0927121928988434,0.0007325290919589604,0.005985549671662815,4.440892098500626e-16,0.0
1.96,0.09270070259434052,0.0006834901491924859,0.005984697902630719,8.881784197001252e-16,0.0
1.98,0.09268998988512066,0.0006377313784160857,0.005983902656713003,6.661338147750939e-16,0.0
2.0,0.09268000180910894,0.0005950336796694405,0.005983160209598118,3.3306690738754696e-16,0.0
2.02,0.09267068904952784,0.0005551925530796666,0.005982467079335738,1.1102230246251565e-16,0.0
2.04,0.09266200567975122,0.0005180171298781846,0.005981820010914671,2.220446049250313e-16,0.0
2.06,0.0926539089264868,0.00048332926728754903,0.005981215961781115,4.440892098500626e-16,0.0
2.08,0.09264635894991861,0.0004509627031161374,0.005980652088244706,1.1102230246251565e-15,0.0
2.1,0.09263931863954925,0.0004207622661648461,0.005980125732723024,1.1102230246251565e-15,0.0
2.12,0.09263275342458013,0.0003925831388046918,0.005979634411775695,1.1102230246251565e-15,0.0
2.14,0.09262663109775957,0.0003662901683086865,0.005979175804883219,1.1102230246251565e-15,0.0
2.16,0.09262092165170806,0.0003417572237461681,0.005978747743926854,1.1102230246251565e-15,0.0
2.18,0.09261559712681033,0.00031886659545476027,0.00597834820332824,1.3322676295501878e-15,0.0
2.2,0.09261063146983022,0.00029750843429360036,0.005977975290810038,8.881784197001252e-16,0.0
2.22,0.09260600040247033,0.00027758022806463264,0.005977627238740133,8.881784197001252e-16,0.0
2.24,0.09260168129915568,0.0002589863126573472,0.005977302396024578,1.1102230246251565e-15,0.0
2.2600000000000002,0.09259765307337836,0.00024163741563158753,0.00597699922051563,1.3322676295501878e-15,0.0
2.2800000000000002,0.09259389607198537,0.00022545023010225266,0.005976716271904367,1.3322676295501878e-15,0.0
2.3000000000000003,0.09259039197684107,0.00021034701692359496,0.005976452205067229,1.3322676295501878e-15,0.0
2.32,0.09258712371333855,0.0001962552333111293,0.005976205763839115,1.1102230246251565e-15,0.0
2.34,0.09258407536526878,0.00018310718614998178,0.0059759757751866455,1.5543122344752192e-15,0.0
2.36,0.09258123209559868,0.00017083970836144922,0.005975761143756558,8.881784197001252e-16,0.0
2.38,0.09257858007273785,0.0001593938568006919,0.005975560846775821,1.3322676295501878e-15,0.0
2.4,0.09257610640190489,0.00014871463026033382,0.005975373929281644,1.3322676295501878e-15,0.0
2.42,0.09257379906123607,0.00013875070624968545,0.00597519949966023,8.881784197001252e-16,0.0
2.44,0.09257164684230015,0.00012945419530538751,0.0059750367254754605,1.5543122344752192e-15,0.0
2.46,0.09256963929471033,0.00012078041166855168,0.005974884829568247,1.3322676295501878e-15,0.0
2.48,0.09256776667454841,0.00011268765924677025,0.0059747430864102915,1.3322676295501878e-15,0.0
2.5,0.0925660198963307,0.00010513703184110436,0.0059746108186953546,1.5543122344752192e-15,0.0
2.52,0.09256439048827236,9.809222669741705e-05,0.005974487394153211,1.1102230246251565e-15,0.0
2.54,0.09256287055061754,9.151937048965369e-05,0.005974372222571994,8.881784197001252e-16,0.0
2.56,0.0925614527168233,8.538685691424682e-05,0.005974264753015199,8.881784197001252e-16,0.0
2.58,0.09256013011739925,7.966519512096933e-05,0.005974164471221705,1.1102230246251565e-15,0.0
2.6,0.09255889634621815,7.432686826033038e-05,0.0059740708971757345,1.5543122344752192e-15,0.0
2.62,0.09255774542912755,6.934620147294907e-05,0.005973983582837031,8.881784197001252e-16,0.0
2.64,0.0925566717947019,6.46992386938933e-05,0.005973902110019913,0.0,0.0
2.66,0.09255567024698906,6.036362768439223e-05,0.0059738260884123345,1.3322676295501878e-15,0.0
2.68,0.09255473594011206,5.631851274287038e-05,0.0059737551537249935,1.5543122344752192e-15,0.0
2.7,0.09255386435460033,5.25444345838965e-05,0.005973688965963007,1.1102230246251565e-15,0.0
2.72,0.09255305127533106,4.902323690495619e-05,0.005973627207811166,1.1102230246251565e-15,0.0
2.74,0.0925522927709668,4.573797920042009e-05,0.005973569583126365,8.881784197001252e-16,0.0
2.7600000000000002,0.09255158517479313,4.267285539957377e-05,0.005973515815529351,1.3322676295501878e-15,0.0
2.7800000000000002,0.09255092506685424,3.9813117945430854e-05,0.005973465647089518,4.440892098500626e-16,0.0
2.8000000000000003,0.0925503092573021,3.714500694860113e-05,0.0059734188370971775,1.7763568394002505e-15,0.0
2.82,0.09254973477087237,3.465568407848371e-05,0.005973375160916838,8.881784197001252e-16,0.0
2.84,0.09254919883241458,3.23331708746849e-05,0.005973334408916465,1.1102230246251565e-15,0.0
2.86,0.09254869885339932,3.0166291183930143e-05,0.00597329638546798,6.661338147750939e-16,0.0
2.88,0.09254823241934185,2.8144617449561874e-05,0.005973260908013908,8.881784197001252e-16,0.0
2.9,0.09254779727807358,2.6258420589690166e-05,0.005973227806195867,4.440892098500626e-16,0.0
2.92,0.09254739132880886,2.449862323296564e-05,0.005973196921041322,1.3322676295501878e-15,0.0
2.94,0.09254701261194874,2.2856756080259954e-05,0.005973168104203983,6.661338147750939e-16,0.0
2.96,0.09254665929957635,2.1324917186563326e-05,0.00597314121725484,1.5543122344752192e-15,0.0
2.98,0.09254632968659089,1.9895733969447528e-05,0.005973116131020436,1.3322676295501878e-15,0.0
3.0,0.09254602218244315,1.8562327758079106e-05,0.005973092724965004,1.1102230246251565e-16,0.0
3.02,0.09254573530342733,1.731828071452942e-05,0.005973070886613932,0.0,0.0
3.04,0.09254546766549268,1.615760497304143e-05,0.0059730505110153894,4.440892098500626e-16,0.0
3.06,0.09254521797754063,1.5074713839687351e-05,0.005973031500237869,6.661338147750939e-16,0.0
3.08,0.09254498503517385,1.4064394923167349e-05,0.005973013762901269,1.1102230246251565e-15,0.0
3.1,0.09254476771486629,1.312178506452776e-05,0.005972997213739367,1.3322676295501878e-15,0.0
3.12,0.09254456496852626,1.2242346944037717e-05,0.005972981773190916,1.7763568394002505e-15,0.0
3.14,0.09254437581842558,1.1421847253746502e-05,0.005972967367018842,1.7763568394002505e-15,0.0
3.16,0.09254419935247085,1.0656336334817149e-05,0.00597295392595397,2.220446049250313e-15,0.0
3.18,0.09254403471979236,9.942129174387096e-06,0.005972941385363098,1.7763568394002505e-15,0.0
3.2,0.09254388112663064,9.27578767750438e-06,0.0059729296849390795,1.9984014443252818e-15,0.0
3.22,0.09254373783249908,8.65410412527988e-06,0.005972918768411495,2.4424906541753444e-15,0.0
3.24,0.09254360414660591,8.074085741290211e-06,0.0059729085832766204,1.7763568394002505e-15,0.0
3.2600000000000002,0.09254347942451568,7.532940290649362e-06,0.005972899080545713,1.7763568394002505e-15,0.0
3.2800000000000002,0.09254336306503622,7.02806264529527e-06,0.00597289021450971,1.9984014443252818e-15,0.0
3.3000000000000003,0.09254325450731446,6.557022247478082e-06,0.005972881942519895,2.220446049250313e-15,0.0
3.3200000000000003,0.09254315322812803,6.117551413984713e-06,0.0059728742247830875,1.9984014443252818e-15,0.0
3.34,0.09254305873935781,5.707534422450498e-06,0.0059728670241707945,1.9984014443252818e-15,0.0
3.36,0.09254297058563243,5.324997330875998e-06,0.0059728603060406355,1.7763568394002505e-15,0.0
3.38,0.09254288834212883,4.968098476800657e-06,0.005972854038070172,2.220446049250313e-15,0.0
3.4,0.09254281161252212,4.635119614786187e-06,0.0059728481901014235,1.3322676295501878e-15,0.0
3.42,0.09254274002707291,4.324457646113708e-06,0.005972842733996368,2.220446049250313e-15,0.0
3.44,0.09254267324084235,4.034616903774574e-06,0.00597283764350133,1.9984014443252818e-15,0.0
3.46,0.09254261093202844,3.764201953191868e-06,0.005972832894121141,1.7763568394002505e-15,0.0
3.48,0.09254255280041312,3.5119108760294296e-06,0.005972828463001204,2.220446049250313e-15,0.0
3.5,0.0925424985659134,3.2765290041833137e-06,0.005972824328817833,1.9984014443252818e-15,0.0
3.52,0.0925424479672311,3.056923072361148e-06,0.005972820471675647,2.220446049250313e-15,0.0
3.54,0.09254240076059217,2.8520357634341173e-06,0.005972816873012016,1.9984014443252818e-15,0.0
3.56,0.09254235671857039,2.6608806196638107e-06,0.005972813515507743,2.220446049250313e-15,0.0
3.58,0.0925423156289919,2.4825372934821066e-06,0.005972810383003874,1.5543122344752192e-15,0.0
3.6,0.09254227729391032,2.316147117585946e-06,0.00597280746042389,1.7763568394002505e-15,0.0
3.62,0.09254224152865362,2.1609089713645058e-06,0.005972804733701459,1.9984014443252818e-15,0.0
3.64,0.09254220816093314,2.016075424636672e-06,0.005972802189712412,2.6645352591003757e-15,0.0
3.66,0.09254217703001306,1.8809491396688804e-06,0.005972799816211962,1.7763568394002505e-15,0.0
3.68,0.09254214798593534,1.7548795142935045e-06,0.005972797601775745,1.1102230246251565e-15,0.0
3.7,0.09254212088879735,1.6372595490858621e-06,0.00597279553574474,2.220446049250313e-15,0.0
3.72,0.09254209560807641,1.527522926232129e-06,0.005972793608174096,2.4424906541753444e-15,0.0
3.74,0.09254207202200146,1.4251412829360821e-06,0.0059727918097852856,1.7763568394002505e-15,0.0
3.7600000000000002,0.09254205001696662,1.3296216676431452e-06,0.005972790131921493,2.220446049250313e-15,0.0
3.7800000000000002,0.09254202948698217,1.2405041668476016e-06,0.005972788566505947,1.7763568394002505e-15,0.0
3.8000000000000003,0.09254201033316524,1.1573596909366518e-06,0.005972787106003005,2.220446049250313e-15,0.0
3.8200000000000003,0.09254199246326181,1.079787908418381e-06,0.005972785743382003,1.1102230246251565e-15,0.0
3.84,0.09254197579120405,1.0074153189354104e-06,0.005972784472083423,2.4424906541753444e-15,0.0
3.86,0.09254196023669321,9.398934548892138e-07,0.005972783285987132,1.5543122344752192e-15,0.0
3.88,0.09254194572481489,8.768972033067894e-07,0.00597278217938331,2.220446049250313e-15,0.0
3.9,0.09254193218567627,8.181232410758507e-07,0.005972781146944592,1.5543122344752192e-15,0.0
3.92,0.09254191955407107,7.632885749763938e-07,0.005972780183700666,1.9984014443252818e-15,0.0
3.94,0.0925419077691638,7.121291778280914e-07,0.005972779285014263,1.5543122344752192e-15,0.0
3.96,0.09254189677419744,6.643987192243502e-07,0.005972778446558913,1.9984014443252818e-15,0.0
3.98,0.09254188651622,6.198673780030694e-07,0.005972777664297976,1.7763568394002505e-15,0.0
4.0,0.09254187694582945,5.783207358027107e-07,0.0059727769344654486,2.4424906541753444e-15,0.0
4.0200000000000005,0.09254186801693516,5.395587465914509e-07,0.005972776253547571,2.6645352591003757e-15,0.0
4.04,0.09254185968653626,5.033947707107008e-07,0.005972775618266216,8.881784197001252e-16,0.0
4.0600000000000005,0.09254185191451517,4.696546783734824e-07,0.005972775025562732,1.3322676295501878e-15,0.0
4.08,0.0925418446634427,4.38176010379189e-07,0.005972774472583653,1.3322676295501878e-15,0.0
4.1,0.09254183789839943,4.0880719607595817e-07,0.005972773956666593,1.5543122344752192e-15,0.0
4.12,0.09254183158680637,3.814068236709239e-07,0.005972773475327653,1.7763568394002505e-15,0.0
4.14,0.09254182569826858,3.5584295970513685e-07,0.005972773026249378,2.220446049250313e-15,0.0
4.16,0.09254182020442855,3.3199251285587206e-07,0.0059727726072695995,2.6645352591003757e-15,0.0
4.18,0.09254181507882978,3.0974064197091667e-07,0.005972772216371158,2.886579864025407e-15,0.0
4.2,0.0925418102967891,2.8898020310811484e-07,0.005972771851671957,2.6645352591003757e-15,0.0
4.22,0.09254180583527792,2.696112335965131e-07,0.005972771511416092,2.6645352591003757e-15,0.0
4.24,0.09254180167281141,2.5154047029064125e-07,0.005972771193965332,3.1086244689504383e-15,0.0
4.26,0.09254179778934485,2.3468090169179862e-07,0.005972770897791191,2.6645352591003757e-15,0.0
4.28,0.09254179416617726,2.1895134763756654e-07,0.005972770621467727,2.6645352591003757e-15,0.0
4.3,0.09254179078586103,2.0427606870886822e-07,0.00597277036366449,2.6645352591003757e-15,0.0
4.32,0.0925417876321181,1.9058440267789856e-07,0.005972770123140195,2.886579864025407e-15,0.0
4.34,0.09254178468976176,1.778104226236171e-07,0.005972769898736782,3.1086244689504383e-15,0.0
4.36,0.09254178194462304,1.65892620987429e-07,0.005972769689373741,2.6645352591003757e-15,0.0
4.38,0.09254177938348276,1.5477361241331838e-07,0.005972769494043045,2.886579864025407e-15,0.0
4.4,0.09254177699400781,1.4439985791640797e-07,0.005972769311804224,2.6645352591003757e-15,0.0
4.42,0.09254177476469205,1.3472140643171204e-07,0.005972769141779813,3.1086244689504383e-15,0.0
4.44,0.0925417726848001,1.2569165563480061e-07,0.005972768983151147,2.4424906541753444e-15,0.0
4.46,0.09254177074431662,1.172671260877417e-07,0.005972768835154485,3.552713678800501e-15,0.0
4.48,0.09254176893389734,1.0940725303585502e-07,0.005972768697077206,3.1086244689504383e-15,0.0
4.5,0.09254176724482421,1.020741903457953e-07,0.005972768568254433,2.6645352591003757e-15,0.0
4.5200000000000005,0.09254176566896401,9.523262787993618e-08,0.005972768448065963,3.1086244689504383e-15,0.0
4.54,0.09254176419872824,8.884962352222887e-08,0.005972768335933035,3.1086244689504383e-15,0.0
4.5600000000000005,0.0925417628270371,8.289444205101387e-08,0.0059727682313158136,3.1086244689504383e-15,0.0
4.58,0.09254176154728552,7.733840833891449e-08,0.0059727681337104765,3.3306690738754696e-15,0.0
4.6000000000000005,0.09254176035331095,7.215476974069268e-08,0.005972768042647162,3.1086244689504383e-15,0.0
4.62,0.09254175923936427,6.731856629256516e-08,0.005972767957687267,2.4424906541753444e-15,0.0
4.64,0.09254175820008134,6.280651117154118e-08,0.005972767878421839,2.6645352591003757e-15,0.0
4.66,0.0925417572304576,5.859687793752926e-08,0.0059727678044691436,2.6645352591003757e-15,0.0
4.68,0.09254175632582402,5.4669397021520065e-08,0.005972767735473117,3.552713678800501e-15,0.0
4.7,0.09254175548182464,5.100515700160596e-08,0.005972767671101539,2.6645352591003757e-15,0.0
4.72,0.09254175469439514,4.758651417358095e-08,0.005972767611044455,2.220446049250313e-15,0.0
4.74,0.09254175395974429,4.439700716091233e-08,0.0059727675550126785,3.3306690738754696e-15,0.0
4.76,0.09254175327433405,4.142127774196119e-08,0.005972767502736481,3.552713678800501e-15,0.0
4.78,0.09254175263486408,3.864499807399585e-08,0.005972767453964037,2.886579864025407e-15,0.0
4.8,0.09254175203825526,3.6054799573866085e-08,0.005972767408460582,3.1086244689504383e-15,0.0
4.82,0.09254175148163483,3.3638210483570574e-08,0.005972767366007006,3.1086244689504383e-15,0.0
4.84,0.0925417509623224,3.138359391720996e-08,0.005972767326398884,2.886579864025407e-15,0.0
4.86,0.09254175047781726,2.9280094110580024e-08,0.0059727672894454575,2.220446049250313e-15,0.0
4.88,0.09254175002578666,2.7317582016773978e-08,0.005972767254968911,3.552713678800501e-15,0.0
4.9,0.09254174960405394,2.5486608582273023e-08,0.005972767222803105,2.6645352591003757e-15,0.0
4.92,0.09254174921058814,2.377835670724915e-08,0.00597276719279323,3.3306690738754696e-15,0.0
4.94,0.09254174884349466,2.218460123503546e-08,0.005972767164794765,2.6645352591003757e-15,0.0
4.96,0.09254174850100597,2.0697668010050133e-08,0.00597276713867291,3.1086244689504383e-15,0.0
4.98,0.09254174818147284,1.9310396746040348e-08,0.00597276711430185,2.220446049250313e-15,0.0
5.0,0.09254174788335673,1.8016108313534396e-08,0.005972767091564309,3.552713678800501e-15,0.0
5.0200000000000005,0.09254174760522206,1.6808570102617992e-08,0.005972767070350743,3.1086244689504383e-15,0.0
5.04,0.09254174734572972,1.568196746765116e-08,0.005972767050559019,3.3306690738754696e-15,0.0
5.0600000000000005,0.09254174710362997,1.4630876204145549e-08,0.005972767032093873,3.552713678800501e-15,0.0
5.08,0.09254174687775694,1.3650234866047217e-08,0.0059727670148663065,1.7763568394002505e-15,0.0
5.1000000000000005,0.09254174666702343,1.273532114921122e-08,0.005972766998793441,2.220446049250313e-15,0.0
5.12,0.09254174647041452,1.1881730080723352e-08,0.005972766983797867,2.220446049250313e-15,0.0
5.14,0.09254174628698332,1.1085351413718527e-08,0.005972766969807364,2.886579864025407e-15,0.0
5.16,0.09254174611584692,1.0342350211488271e-08,0.0059727669567546104,3.3306690738754696e-15,0.0
5.18,0.09254174595618098,9.649148968553234e-09,0.0059727669445766764,3.3306690738754696e-15,0.0
5.2,0.09254174580721679,9.002410297255514e-09,0.0059727669332150235,3.9968028886505635e-15,0.0
5.22,0.09254174566823702,8.399019287355645e-09,0.005972766922614808,3.9968028886505635e-15,0.0
5.24,0.0925417455385724,7.836070943165185e-09,0.005972766912725176,4.218847493575595e-15,0.0
5.26,0.09254174541759869,7.310854375011666e-09,0.00597276690349835,3.9968028886505635e-15,0.0
5.28,0.09254174530473327,6.820840566836017e-09,0.00597276689488993,3.9968028886505635e-15,0.0
5.3,0.09254174519943278,6.363670402263766e-09,0.005972766886858527,4.218847493575595e-15,0.0
5.32,0.09254174510119012,5.937142219698821e-09,0.005972766879365418,3.9968028886505635e-15,0.0
5.34,0.0925417450095322,5.539202382366659e-09,0.005972766872374538,3.9968028886505635e-15,0.0
5.36,0.09254174492401772,5.167934568131581e-09,0.0059727668658522476,3.9968028886505635e-15,0.0
5.38,0.092541744844235,4.821551117563383e-09,0.005972766859767095,4.440892098500626e-15,0.0
5.4,0.09254174476979965,4.49838426924698e-09,0.005972766854089796,4.218847493575595e-15,0.0
5.42,0.0925417447003534,4.196877821834033e-09,0.00597276684879304,4.218847493575595e-15,0.0
5.44,0.09254174463556182,3.915580052901713e-09,0.005972766843851285,4.218847493575595e-15,0.0
5.46,0.09254174457511291,3.6531362223451995e-09,0.0059727668392407784,4.440892098500626e-15,0.0
5.48,0.09254174451871572,3.4082829648840463e-09,0.005972766834939247,3.774758283725532e-15,0.0
5.5,0.09254174446609854,3.1798409018748974e-09,0.005972766830926068,4.440892098500626e-15,0.0
5.5200000000000005,0.09254174441700799,2.966710547364082e-09,0.0059727668271818656,4.218847493575595e-15,0.0
5.54,0.09254174437120782,2.7678653691937116e-09,0.005972766823688594,3.9968028886505635e-15,0.0
5.5600000000000005,0.09254174432847745,2.5823476230632525e-09,0.005972766820429479,4.218847493575595e-15,0.0
5.58,0.09254174428861119,2.409264445064896e-09,0.0059727668173888415,4.440892098500626e-15,0.0
5.6000000000000005,0.09254174425141688,2.247782271945498e-09,0.005972766814551952,3.9968028886505635e-15,0.0
5.62,0.09254174421671554,2.0971235685507406e-09,0.005972766811905228,4.218847493575595e-15,0.0
5.64,0.09254174418433994,1.956562741683987e-09,0.005972766809435925,4.218847493575595e-15,0.0
5.66,0.09254174415413449,1.8254233081702043e-09,0.005972766807132102,3.774758283725532e-15,0.0
5.68,0.0925417441259537,1.7030733160533491e-09,0.005972766804982654,3.9968028886505635e-15,0.0
5.7,0.09254174409966165,1.5889238926328209e-09,0.005972766802977331,3.774758283725532e-15,0.0
5.72,0.09254174407513174,1.4824253864384464e-09,0.005972766801106408,4.440892098500626e-15,0.0
5.74,0.09254174405224602,1.3830650912732834e-09,0.005972766799360846,3.774758283725532e-15,0.0
5.76,0.09254174403089407,1.2903644168796304e-09,0.005972766797732343,3.3306690738754696e-15,0.0
5.78,0.09254174401097362,1.2038771750322308e-09,0.005972766796212961,3.9968028886505635e-15,0.0
5.8,0.09254174399238818,1.1231866582639416e-09,0.005972766794795414,4.6629367034256575e-15,0.0
5.82,0.09254174397504826,1.0479043787217646e-09,0.0059727667934728786,3.9968028886505635e-15,0.0
5.84,0.09254174395887074,9.776679986417403e-10,0.005972766792238973,3.9968028886505635e-15,0.0
5.86,0.09254174394377747,9.121393067940131e-10,0.005972766791087783,3.9968028886505635e-15,0.0
5.88,0.09254174392969589,8.510027673866438e-10,0.005972766790013739,4.440892098500626e-15,0.0
5.9,0.09254174391655795,7.939637359025143e-10,0.0059727667890117075,3.552713678800501e-15,0.0
5.92,0.09254174390430081,7.407478797016863e-10,0.005972766788076844,4.6629367034256575e-15,0.0
5.94,0.09254174389286512,6.910988691044562e-10,0.005972766787204625,3.774758283725532e-15,0.0
5.96,0.09254174388219596,6.447776869714094e-10,0.0059727667863908734,4.218847493575595e-15,0.0
5.98,0.0925417438722418,6.015610726564646e-10,0.0059727667856316335,3.774758283725532e-15,0.0
6.0,0.092541743862955,5.612413034317143e-10,0.00597276678492332,4.218847493575595e-15,0.0
6.0200000000000005,0.09254174385429048,5.23623590667488e-10,0.00597276678426246,3.1086244689504383e-15,0.0
6.04,0.09254174384620681,4.88527437253472e-10,0.005972766783645916,4.440892098500626e-15,0.0
6.0600000000000005,0.09254174383866484,4.557836660173953e-10,0.005972766783070668,3.9968028886505635e-15,0.0
6.08,0.0925417438316285,4.2523453161469327e-10,0.005972766782534,4.440892098500626e-15,0.0
6.1000000000000005,0.09254174382506382,3.96732850564685e-10,0.005972766782033297,4.6629367034256575e-15,0.0
6.12,0.0925417438189389,3.701419335963574e-10,0.005972766781566136,3.1086244689504383e-15,0.0
6.140000000000001,0.09254174381322458,3.4533288555127495e-10,0.005972766781130309,3.552713678800501e-15,0.0
6.16,0.09254174380789341,3.221868492483959e-10,0.0059727667807236845,3.552713678800501e-15,0.0
6.18,0.09254174380291941,3.005920018103736e-10,0.005972766780344335,3.774758283725532e-15,0.0
6.2,0.09254174379827891,2.8044451570036216e-10,0.005972766779990375,4.440892098500626e-15,0.0
6.22,0.09254174379394946,2.61647420743416e-10,0.005972766779660174,4.440892098500626e-15,0.0
6.24,0.09254174378991019,2.4411069780155836e-10,0.005972766779352101,4.884981308350689e-15,0.0
6.26,0.09254174378614159,2.277490192964526e-10,0.005972766779064638,5.10702591327572e-15,0.0
6.28,0.09254174378262563,2.1248397572698472e-10,0.005972766778796476,4.6629367034256575e-15,0.0
6.3,0.09254174377934532,1.982422099741643e-10,0.005972766778546287,5.10702591327572e-15,0.0
6.32,0.09254174377628482,1.8495477371871516e-10,0.005972766778312849,5.10702591327572e-15,0.0
6.34,0.09254174377342948,1.725580104153246e-10,0.00597276677809506,4.884981308350689e-15,0.0
6.36,0.09254174377076557,1.609923140979963e-10,0.005972766777891866,4.884981308350689e-15,0.0
6.38,0.09254174376828012,1.5020172432211876e-10,0.00597276677770231,4.884981308350689e-15,0.0
6.4,0.09254174376596125,1.4013434336546118e-10,0.005972766777525423,5.10702591327572e-15,0.0
6.42,0.09254174376379794,1.3074172473814816e-10,0.005972766777360444,5.329070518200751e-15,0.0
6.44,0.09254174376177957,1.2197859389218024e-10,0.005972766777206498,4.884981308350689e-15,0.0
6.46,0.09254174375989646,1.1380294363122491e-10,0.005972766777062891,5.10702591327572e-15,0.0
6.48,0.0925417437581395,1.061753514969288e-10,0.005972766776928873,4.884981308350689e-15,0.0
6.5,0.0925417437565004,9.90589095126171e-11,0.005972766776803876,5.329070518200751e-15,0.0
6.5200000000000005,0.09254174375497118,9.241934387921313e-11,0.005972766776687219,4.440892098500626e-15,0.0
6.54,0.0925417437535444,8.62247617056111e-11,0.005972766776578417,5.329070518200751e-15,0.0
6.5600000000000005,0.09254174375221326,8.044555559888478e-11,0.0059727667764768455,5.329070518200751e-15,0.0
6.58,0.09254174375097127,7.505369156030062e-11,0.005972766776382138,4.884981308350689e-15,0.0
6.6000000000000005,0.09254174374981268,7.002316608495374e-11,0.005972766776293766,4.884981308350689e-15,0.0
6.62,0.0925417437487316,6.532963840039097e-11,0.005972766776211336,5.10702591327572e-15,0.0
6.640000000000001,0.09254174374772302,6.095093006697194e-11,0.00597276677613438,4.884981308350689e-15,0.0
6.66,0.09254174374678205,5.686564240325875e-11,0.005972766776062607,5.10702591327572e-15,0.0
6.68,0.09254174374590408,5.305416609507896e-11,0.005972766775995662,4.884981308350689e-15,0.0
6.7,0.09254174374508506,4.949821628963402e-11,0.005972766775933183,4.440892098500626e-15,0.0
6.72,0.09254174374432096,4.6180568917530967e-11,0.0059727667758749,4.6629367034256575e-15,0.0
6.74,0.09254174374360803,4.308520987900133e-11,0.005972766775820523,4.6629367034256575e-15,0.0
6.76,0.09254174374294284,4.0197356727944555e-11,0.0059727667757698,5.329070518200751e-15,0.0
6.78,0.09254174374232224,3.7503108257785904e-11,0.005972766775722449,4.440892098500626e-15,0.0
6.8,0.09254174374174318,3.4989542513352845e-11,0.005972766775678304,3.9968028886505635e-15,0.0
6.82,0.09254174374120319,3.264431346766683e-11,0.005972766775637087,4.884981308350689e-15,0.0
6.84,0.09254174374069918,3.045617317370963e-11,0.005972766775598667,5.329070518200751e-15,0.0
6.86,0.09254174374022893,2.841477834275574e-11,0.005972766775562799,4.6629367034256575e-15,0.0
6.88,0.09254174373979027,2.65102618676738e-11,0.005972766775529353,4.884981308350689e-15,0.0
6.9,0.09254174373938098,2.4733426244594178e-11,0.005972766775498142,4.440892098500626e-15,0.0
6.92,0.0925417437389992,2.3075673316608203e-11,0.005972766775468985,4.440892098500626e-15,0.0
6.94,0.09254174373864281,2.1528781361801475e-11,0.005972766775441826,3.9968028886505635e-15,0.0
6.96,0.09254174373831056,2.008583750712223e-11,0.0059727667754164845,4.884981308350689e-15,0.0
6.98,0.09254174373800042,1.8739531627842695e-11,0.005972766775392796,4.440892098500626e-15,0.0
7.0,0.09254174373771112,1.7483640403492817e-11,0.005972766775370784,5.10702591327572e-15,0.0
7.0200000000000005,0.0925417437374412,1.6311760969722755e-11,0.005972766775350179,4.218847493575595e-15,0.0
7.04,0.09254174373718943,1.521845236635011e-11,0.005972766775330957,4.6629367034256575e-15,0.0
7.0600000000000005,0.09254174373695445,1.4198173886592615e-11,0.00597276677531304,3.552713678800501e-15,0.0
7.08,0.09254174373673531,1.3246616477335937e-11,0.0059727667752963315,5.10702591327572e-15,0.0
7.1000000000000005,0.09254174373653073,1.2358739032158891e-11,0.005972766775280721,4.440892098500626e-15,0.0
7.12,0.09254174373633996,1.1530294080630553e-11,0.005972766775266181,4.884981308350689e-15,0.0
7.140000000000001,0.09254174373616204,1.0757509466552406e-11,0.005972766775252604,5.10702591327572e-15,0.0
7.16,0.09254174373599575,1.0036665942791954e-11,0.005972766775239918,3.552713678800501e-15,0.0
7.18,0.09254174373584083,9.363908086423846e-12,0.005972766775228122,3.774758283725532e-15,0.0
7.2,0.09254174373569632,8.736314623114529e-12,0.005972766775217103,3.9968028886505635e-15,0.0
7.22,0.0925417437355614,8.150606925494408e-12,0.005972766775206806,4.218847493575595e-15,0.0
7.24,0.09254174373543564,7.6042783181407e-12,0.005972766775197216,4.6629367034256575e-15,0.0
7.26,0.09254174373531823,7.094423139231143e-12,0.005972766775188279,4.6629367034256575e-15,0.0
7.28,0.09254174373520878,6.619182632561227e-12,0.005972766775179925,5.329070518200751e-15,0.0
7.3,0.0925417437351066,6.175580012646176e-12,0.0059727667751721045,5.329070518200751e-15,0.0
7.32,0.09254174373501126,5.761487641142704e-12,0.005972766775164834,5.329070518200751e-15,0.0
7.34,0.09254174373492231,5.375458758671847e-12,0.005972766775158053,5.10702591327572e-15,0.0
7.36,0.09254174373483931,5.014966740490845e-12,0.005972766775151721,5.551115123125783e-15,0.0
7.38,0.09254174373476187,4.678863199658601e-12,0.005972766775145799,5.10702591327572e-15,0.0
7.4,0.09254174373468968,4.365362238356596e-12,0.0059727667751403035,5.10702591327572e-15,0.0
7.42,0.09254174373462223,4.072755153960994e-12,0.005972766775135165,5.10702591327572e-15,0.0
7.44,0.09254174373455933,3.799697535777914e-12,0.005972766775130367,5.329070518200751e-15,0.0
7.46,0.09254174373450069,3.545012373928902e-12,0.005972766775125898,5.551115123125783e-15,0.0
7.48,0.09254174373444601,3.3073465841026994e-12,0.005972766775121719,5.10702591327572e-15,0.0
7.5,0.09254174373439494,3.0855951474451086e-12,0.005972766775117808,5.329070518200751e-15,0.0
7.5200000000000005,0.09254174373434723,2.878884630685974e-12,0.005972766775114199,5.329070518200751e-15,0.0
7.54,0.09254174373430282,2.6858827661957463e-12,0.005972766775110808,5.773159728050814e-15,0.0
7.5600000000000005,0.09254174373426131,2.505804591601546e-12,0.005972766775107635,4.884981308350689e-15,0.0
7.58,0.09254174373422269,2.337739377078485e-12,0.005972766775104707,5.773159728050814e-15,0.0
7.6000000000000005,0.09254174373418661,2.1810730305160675e-12,0.0059727667751019314,5.329070518200751e-15,0.0
7.62,0.09254174373415287,2.03488875055724e-12,0.005972766775099378,4.884981308350689e-15,0.0
7.640000000000001,0.09254174373412152,1.8985637714741266e-12,0.005972766775096963,5.329070518200751e-15,0.0
7.66,0.09254174373409221,1.7711231786732282e-12,0.005972766775094715,5.329070518200751e-15,0.0
7.68,0.09254174373406487,1.652442939426013e-12,0.00597276677509266,5.10702591327572e-15,0.0
7.7,0.09254174373403931,1.5416773760379419e-12,0.005972766775090707,5.329070518200751e-15,0.0
7.72,0.09254174373401547,1.438253162400205e-12,0.0059727667750889,5.10702591327572e-15,0.0
7.74,0.09254174373399326,1.341905753182715e-12,0.005972766775087193,4.6629367034256575e-15,0.0
7.76,0.09254174373397253,1.2520071784871687e-12,0.005972766775085616,5.10702591327572e-15,0.0
7.78,0.09254174373395326,1.1680621747611752e-12,0.005972766775084126,5.10702591327572e-15,0.0
7.8,0.09254174373393523,1.0897029806278269e-12,0.005972766775082794,5.551115123125783e-15,0.0
7.82,0.09254174373391837,1.0165843861154045e-12,0.005972766775081476,4.6629367034256575e-15,0.0
7.84,0.09254174373390253,9.485311841528343e-13,0.005972766775080282,4.440892098500626e-15,0.0
7.86,0.09254174373388806,8.849735180782581e-13,0.005972766775079144,5.10702591327572e-15,0.0
7.88,0.09254174373387444,8.254360736592581e-13,0.005972766775078117,5.329070518200751e-15,0.0
7.9,0.09254174373386154,7.700775780938863e-13,0.005972766775077132,5.10702591327572e-15,0.0
7.92,0.09254174373384969,7.185337394521873e-13,0.00597276677507625,5.551115123125783e-15,0.0
7.94,0.09254174373383856,6.703379171191237e-13,0.00597276677507541,4.884981308350689e-15,0.0
7.96,0.09254174373382834,6.253964360269926e-13,0.005972766775074592,5.10702591327572e-15,0.0
7.98,0.09254174373381852,5.832886257328695e-13,0.0059727667750738705,4.440892098500626e-15,0.0
8.0,0.09254174373380963,5.442373982034177e-13,0.0059727667750731905,5.551115123125783e-15,0.0
8.02,0.09254174373380113,5.077179995871539e-13,0.005972766775072524,4.6629367034256575e-15,0.0
8.040000000000001,0.09254174373379331,4.738397174630649e-13,0.005972766775071928,5.551115123125783e-15,0.0
8.06,0.09254174373378596,4.42040501424934e-13,0.0059727667750713725,4.884981308350689e-15,0.0
8.08,0.09254174373377921,4.124652008830054e-13,0.0059727667750708435,5.10702591327572e-15,0.0
8.1,0.09254174373377284,3.8457952100667825e-13,0.0059727667750703725,4.218847493575595e-15,0.0
8.120000000000001,0.09254174373376686,3.58790254451069e-13,0.0059727667750699015,5.551115123125783e-15,0.0
8.14,0.09254174373376126,3.348016308635237e-13,0.005972766775069499,4.884981308350689e-15,0.0
8.16,0.09254174373375615,3.1234650282874204e-13,0.005972766775069124,5.329070518200751e-15,0.0
8.18,0.09254174373375143,2.912219077000344e-13,0.005972766775068749,5.551115123125783e-15,0.0
8.2,0.0925417437337468,2.719864264366656e-13,0.005972766775068403,4.218847493575595e-15,0.0
8.22,0.09254174373374251,2.537197882346298e-13,0.0059727667750680835,4.218847493575595e-15,0.0
8.24,0.0925417437337387,2.36802764896904e-13,0.005972766775067763,4.440892098500626e-15,0.0
8.26,0.092541743733735,2.2075570538238054e-13,0.005972766775067494,4.884981308350689e-15,0.0
8.28,0.09254174373373159,2.0584228765940793e-13,0.005972766775067249,5.329070518200751e-15,0.0
8.3,0.09254174373372843,1.9192199912643204e-13,0.005972766775067001,5.329070518200751e-15,0.0
8.32,0.09254174373372556,1.7930535528565272e-13,0.005972766775066765,6.217248937900877e-15,0.0
8.34,0.0925417437337228,1.6736525360050436e-13,0.005972766775066571,6.217248937900877e-15,0.0
8.36,0.09254174373372019,1.5596638563986076e-13,0.005972766775066363,6.217248937900877e-15,0.0
8.38,0.09254174373371779,1.456491177664887e-13,0.005972766775066168,5.773159728050814e-15,0.0
8.4,0.09254174373371554,1.3568052931178798e-13,0.00597276677506603,5.995204332975845e-15,0.0
8.42,0.0925417437337134,1.2659231302114549e-13,0.005972766775065849,5.773159728050814e-15,0.0
8.44,0.09254174373371152,1.1820232292958366e-13,0.0059727667750656965,5.773159728050814e-15,0.0
8.46,0.09254174373370964,1.1020177825837862e-13,0.005972766775065572,5.773159728050814e-15,0.0
8.48,0.09254174373370794,1.0286303059325875e-13,0.005972766775065433,5.995204332975845e-15,0.0
8.5,0.09254174373370633,9.59033200076398e-14,0.005972766775065322,6.217248937900877e-15,0.0
8.52,0.09254174373370486,8.9380759737967e-14,0.005972766775065199,5.773159728050814e-15,0.0
8.540000000000001,0.09254174373370355,8.342632140667661e-14,0.005972766775065072,5.995204332975845e-15,0.0
8.56,0.09254174373370219,7.788301253919273e-14,0.005972766775064989,5.773159728050814e-15,0.0
8.58,0.09254174373370097,7.260511636353328e-14,0.0059727667750649,6.217248937900877e-15,0.0
8.6,0.09254174373369986,6.769498156478094e-14,0.005972766775064808,5.329070518200751e-15,0.0
8.620000000000001,0.09254174373369886,6.29999524770497e-14,0.005972766775064725,6.217248937900877e-15,0.0
8.64,0.09254174373369783,5.887217796596289e-14,0.00597276677506467,5.995204332975845e-15,0.0
8.66,0.09254174373369692,5.498032584760893e-14,0.0059727667750646,5.773159728050814e-15,0.0
8.68,0.09254174373369607,5.121163909604932e-14,0.005972766775064545,6.217248937900877e-15,0.0
8.700000000000001,0.09254174373369534,4.7645047629440995e-14,0.005972766775064468,6.217248937900877e-15,0.0
8.72,0.0925417437336946,4.45702502682721e-14,0.005972766775064378,5.995204332975845e-15,0.0
8.74,0.09254174373369388,4.151453486533896e-14,0.0059727667750643495,5.773159728050814e-15,0.0
8.76,0.09254174373369314,3.8713823813374404e-14,0.005972766775064308,5.773159728050814e-15,0.0
8.78,0.09254174373369257,3.620194422015999e-14,0.005972766775064253,5.551115123125783e-15,0.0
8.8,0.09254174373369205,3.382190361111981e-14,0.0059727667750642255,5.773159728050814e-15,0.0
8.82,0.09254174373369159,3.140977061777405e-14,0.00597276677506417,5.773159728050814e-15,0.0
8.84,0.09254174373369106,2.927259129537063e-14,0.005972766775064127,6.217248937900877e-15,0.0
8.86,0.09254174373369053,2.7281996106687248e-14,0.005972766775064101,5.773159728050814e-15,0.0
8.88,0.09254174373369005,2.5484822585575273e-14,0.005972766775064067,5.10702591327572e-15,0.0
8.9,0.09254174373368979,2.381254915473363e-14,0.005972766775064059,5.995204332975845e-15,0.0
8.92,0.0925417437336895,2.1998028398861894e-14,0.0059727667750640295,6.439293542825908e-15,0.0
8.94,0.09254174373368901,2.0513972465163732e-14,0.005972766775063976,6.217248937900877e-15,0.0
8.96,0.0925417437336887,1.9192113176469405e-14,0.005972766775063962,6.439293542825908e-15,0.0
8.98,0.0925417437336884,1.7926632400744325e-14,0.005972766775063934,5.773159728050814e-15,0.0
9.0,0.09254174373368816,1.6732275287534293e-14,0.005972766775063934,5.773159728050814e-15,0.0
9.02,0.09254174373368779,1.5454651447477374e-14,0.005972766775063877,5.329070518200751e-15,0.0
9.040000000000001,0.09254174373368762,1.434876523154216e-14,0.0059727667750638785,6.439293542825908e-15,0.0
9.06,0.09254174373368733,1.3359105488497391e-14,0.0059727667750638785,5.773159728050814e-15,0.0
9.08,0.09254174373368718,1.2566336859975989e-14,0.005972766775063823,6.217248937900877e-15,0.0
9.1,0.09254174373368697,1.1710250824581436e-14,0.005972766775063809,5.773159728050814e-15,0.0
9.120000000000001,0.0925417437336869,1.1041514924592377e-14,0.005972766775063809,5.995204332975845e-15,0.0
9.14,0.09254174373368663,9.974659986866641e-15,0.005972766775063808,5.329070518200751e-15,0.0
9.16,0.09254174373368648,9.439497794527796e-15,0.005972766775063809,6.439293542825908e-15,0.0
9.18,0.0925417437336863,8.766425085848795e-15,0.0059727667750637935,5.773159728050814e-15,0.0
9.200000000000001,0.09254174373368616,7.988401606873197e-15,0.005972766775063754,6.439293542825908e-15,0.0
9.22,0.09254174373368619,7.628446485608009e-15,0.0059727667750637675,6.439293542825908e-15,0.0
9.24,0.09254174373368584,7.201704510517715e-15,0.005972766775063712,4.884981308350689e-15,0.0
9.26,0.09254174373368576,6.70383887291237e-15,0.005972766775063754,5.329070518200751e-15,0.0
9.28,0.09254174373368565,6.2840357917259845e-15,0.005972766775063712,5.10702591327572e-15,0.0
9.3,0.09254174373368551,5.689893001203927e-15,0.005972766775063712,5.995204332975845e-15,0.0
9.32,0.09254174373368548,5.212844045310305e-15,0.005972766775063726,6.217248937900877e-15,0.0
9.34,0.09254174373368543,4.747203839803145e-15,0.005972766775063712,6.217248937900877e-15,0.0
9.36,0.0925417437336855,4.728726729771378e-15,0.005972766775063712,6.8833827526759706e-15,0.0
9.38,0.09254174373368543,4.629192291605649e-15,0.0059727667750637,7.105427357601002e-15,0.0
9.4,0.09254174373368532,4.3945307065688005e-15,0.005972766775063698,6.8833827526759706e-15,0.0
9.42,0.09254174373368526,4.237992003699301e-15,0.0059727667750636565,6.661338147750939e-15,0.0
9.44,0.09254174373368512,4.1572648101784174e-15,0.0059727667750636825,7.105427357601002e-15,0.0
9.46,0.09254174373368508,3.94996535479919e-15,0.005972766775063698,6.8833827526759706e-15,0.0
9.48,0.09254174373368508,3.881443777498107e-15,0.005972766775063698,6.8833827526759706e-15,0.0
9.5,0.09254174373368498,3.714042962066344e-15,0.0059727667750636565,6.661338147750939e-15,0.0
9.52,0.09254174373368496,3.720981855970251e-15,0.00597276677506367,7.105427357601002e-15,0.0
9.540000000000001,0.09254174373368493,3.724451302922204e-15,0.00597276677506367,7.105427357601002e-15,0.0
9.56,0.0925417437336849,3.524958103184872e-15,0.00597276677506367,6.8833827526759706e-15,0.0
9.58,0.09254174373368487,3.4720616029852678e-15,0.0059727667750636565,7.105427357601002e-15,0.0
9.6,0.09254174373368476,3.420938140907851e-15,0.005972766775063643,7.105427357601002e-15,0.0
9.620000000000001,0.09254174373368473,3.598752827071096e-15,0.005972766775063683,7.549516567451064e-15,0.0
9.64,0.09254174373368473,3.205837003371167e-15,0.005972766775063641,6.661338147750939e-15,0.0
9.66,0.09254174373368473,3.571795637036246e-15,0.0059727667750636565,7.549516567451064e-15,0.0
9.68,0.09254174373368465,3.441691376337985e-15,0.005972766775063643,7.105427357601002e-15,0.0
9.700000000000001,0.09254174373368464,3.2751579226442118e-15,0.0059727667750636496,6.661338147750939e-15,0.0
9.72,0.09254174373368465,3.5284275501368264e-15,0.00597276677506367,7.327471962526033e-15,0.0
9.74,0.09254174373368462,3.5405706144686633e-15,0.005972766775063655,7.327471962526033e-15,0.0
9.76,0.09254174373368465,3.404394821604484e-15,0.005972766775063643,6.8833827526759706e-15,0.0
9.78,0.09254174373368451,3.4946004423552775e-15,0.005972766775063656,7.327471962526033e-15,0.0
9.8,0.09254174373368447,3.4477629085039033e-15,0.0059727667750636435,7.105427357601002e-15,0.0
9.82,0.09254174373368448,3.1493904706358933e-15,0.0059727667750636565,6.439293542825908e-15,0.0
9.84,0.09254174373368451,3.309852392163748e-15,0.005972766775063629,6.8833827526759706e-15,0.0
9.86,0.09254174373368458,3.3749045225128782e-15,0.005972766775063629,6.8833827526759706e-15,0.0
9.88,0.09254174373368454,3.58046925441613e-15,0.005972766775063629,7.327471962526033e-15,0.0
9.9,0.09254174373368441,3.299444051307887e-15,0.0059727667750636365,6.661338147750939e-15,0.0
9.92,0.09254174373368433,3.0149494012476907e-15,0.005972766775063629,6.217248937900877e-15,0.0
9.94,0.09254174373368451,3.375771884250868e-15,0.005972766775063629,6.8833827526759706e-15,0.0
9.96,0.09254174373368454,3.589142871796013e-15,0.005972766775063642,7.327471962526033e-15,0.0
9.98,0.09254174373368436,3.341944776469319e-15,0.005972766775063643,6.8833827526759706e-15,0.0
10.0,0.0925417437336844,3.555315764014466e-15,0.0059727667750636365,7.327471962526033e-15,0.0
10.02,0.09254174373368437,3.3844455016307506e-15,0.005972766775063629,7.105427357601002e-15,0.0
10.040000000000001,0.09254174373368443,3.3835781398927622e-15,0.0059727667750636565,6.8833827526759706e-15,0.0
10.06,0.09254174373368435,3.032296636007459e-15,0.005972766775063643,6.217248937900877e-15,0.0
10.08,0.09254174373368435,3.5301622736128024e-15,0.005972766775063629,7.105427357601002e-15,0.0
10.1,0.09254174373368437,3.31418920085369e-15,0.0059727667750636565,6.8833827526759706e-15,0.0
10.120000000000001,0.09254174373368437,3.530162273612803e-15,0.005972766775063629,7.327471962526033e-15,0.0
10.14,0.09254174373368437,3.154594641063823e-15,0.005972766775063629,6.439293542825908e-15,0.0
10.16,0.09254174373368441,3.3601593729670757e-15,0.005972766775063629,6.8833827526759706e-15,0.0
10.18,0.0925417437336844,2.9932653577979802e-15,0.005972766775063615,6.217248937900877e-15,0.0
10.200000000000001,0.09254174373368432,3.5839387013680835e-15,0.005972766775063629,7.549516567451064e-15,0.0
10.22,0.09254174373368429,3.215309962723012e-15,0.005972766775063601,6.661338147750939e-15,0.0
10.24,0.09254174373368435,3.55878521096642e-15,0.005972766775063643,7.327471962526033e-15,0.0
10.26,0.09254174373368446,3.56398938139435e-15,0.005972766775063643,7.327471962526033e-15,0.0
10.28,0.09254174373368429,2.7408630920433552e-15,0.005972766775063613,5.773159728050814e-15,0.0
10.3,0.09254174373368425,2.9594382500164333e-15,0.005972766775063615,5.995204332975845e-15,0.0
10.32,0.09254174373368432,2.896988204881268e-15,0.005972766775063629,5.995204332975845e-15,0.0
10.34,0.09254174373368423,3.2630148583123738e-15,0.005972766775063643,6.661338147750939e-15,0.0
10.36,0.09254174373368423,3.3254649034475396e-15,0.005972766775063615,6.8833827526759706e-15,0.0
10.38,0.09254174373368428,3.350618393849203e-15,0.005972766775063629,6.8833827526759706e-15,0.0
10.4,0.0925417437336844,3.738329090730019e-15,0.005972766775063643,7.771561172376096e-15,0.0
10.42,0.0925417437336844,3.79730968891323e-15,0.0059727667750636565,7.771561172376096e-15,0.0
10.44,0.09254174373368439,3.846749307978569e-15,0.005972766775063629,7.771561172376096e-15,0.0
10.46,0.09254174373368441,3.7339922820400765e-15,0.0059727667750636565,7.771561172376096e-15,0.0
10.48,0.09254174373368435,3.791238156747312e-15,0.005972766775063629,7.771561172376096e-15,0.0
10.5,0.09254174373368433,3.716645047280309e-15,0.005972766775063637,7.549516567451064e-15,0.0
10.52,0.09254174373368435,3.673276960380889e-15,0.005972766775063629,7.549516567451064e-15,0.0
10.540000000000001,0.09254174373368437,3.606490106555782e-15,0.005972766775063642,7.327471962526033e-15,0.0
10.56,0.09254174373368435,3.744400622895938e-15,0.005972766775063639,7.549516567451064e-15,0.0
10.58,0.09254174373368435,3.85715764883443e-15,0.005972766775063655,7.993605777301127e-15,0.0
10.6,0.09254174373368441,3.7548089637518e-15,0.005972766775063643,7.549516567451064e-15,0.0
10.620000000000001,0.0925417437336844,3.7279207498741584e-15,0.0059727667750636565,7.549516567451064e-15,0.0
10.64,0.09254174373368439,3.698430450782553e-15,0.005972766775063643,7.549516567451064e-15,0.0
10.66,0.09254174373368435,3.877974330546152e-15,0.005972766775063643,7.771561172376096e-15,0.0
10.68,0.09254174373368437,3.5492442318485465e-15,0.005972766775063601,7.105427357601002e-15,0.0
10.700000000000001,0.0925417437336844,3.860627095786385e-15,0.005972766775063643,7.771561172376096e-15,0.0
10.72,0.09254174373368435,3.850218754930524e-15,0.005972766775063643,7.993605777301127e-15,0.0
10.74,0.09254174373368437,3.581336616154118e-15,0.005972766775063615,7.327471962526033e-15,0.0
10.76,0.09254174373368439,3.883178500974083e-15,0.005972766775063643,7.993605777301127e-15,0.0
10.78,0.09254174373368437,3.823330541052882e-15,0.0059727667750636565,7.771561172376096e-15,0.0
10.8,0.09254174373368443,3.728788111612148e-15,0.005972766775063643,7.549516567451064e-15,0.0
10.82,0.09254174373368437,3.807718029769092e-15,0.0059727667750636565,7.771561172376096e-15,0.0
10.84,0.09254174373368432,3.771288836773579e-15,0.0059727667750636565,7.771561172376096e-15,0.0
10.86,0.09254174373368435,3.498069889307231e-15,0.005972766775063629,7.105427357601002e-15,0.0
10.88,0.09254174373368444,3.7088387916384136e-15,0.005972766775063615,7.549516567451064e-15,0.0
10.9,0.09254174373368446,3.696695727306577e-15,0.005972766775063587,7.549516567451064e-15,0.0
10.92,0.09254174373368443,3.8675659896902914e-15,0.005972766775063629,7.993605777301127e-15,0.0
10.94,0.09254174373368432,3.6533276404071565e-15,0.005972766775063601,7.549516567451064e-15,0.0
10.96,0.09254174373368432,3.3688329903469594e-15,0.005972766775063615,6.8833827526759706e-15,0.0
10.98,0.09254174373368441,3.7816971776294395e-15,0.005972766775063629,7.549516567451064e-15,0.0
11.0,0.09254174373368448,3.9733841217248774e-15,0.00597276677506367,8.215650382226158e-15,0.0
11.02,0.09254174373368433,3.766084666345648e-15,0.005972766775063643,7.771561172376096e-15,0.0
11.040000000000001,0.09254174373368437,3.9005257357338515e-15,0.0059727667750636565,7.993605777301127e-15,0.0
11.06,0.09254174373368435,3.752206878537834e-15,0.005972766775063625,7.771561172376096e-15,0.0
11.08,0.09254174373368443,3.679348492546808e-15,0.005972766775063601,7.549516567451064e-15,0.0
11.1,0.0925417437336843,3.4321503972201132e-15,0.005972766775063615,7.105427357601002e-15,0.0
11.120000000000001,0.09254174373368443,3.97685356867683e-15,0.005972766775063642,7.993605777301127e-15,0.0
11.14,0.09254174373368437,3.689756833402668e-15,0.0059727667750636565,7.549516567451064e-15,0.0
11.16,0.09254174373368443,3.97685356867683e-15,0.005972766775063656,8.215650382226158e-15,0.0
11.18,0.09254174373368437,3.635980405647388e-15,0.005972766775063643,7.327471962526033e-15,0.0
11.200000000000001,0.09254174373368448,3.744400622895938e-15,0.005972766775063614,7.771561172376096e-15,0.0
11.22,0.09254174373368443,3.377506607726843e-15,0.005972766775063615,6.8833827526759706e-15,0.0
11.24,0.09254174373368437,3.964710504344992e-15,0.0059727667750636565,7.993605777301127e-15,0.0
11.26,0.09254174373368435,3.622969979577561e-15,0.005972766775063643,7.327471962526033e-15,0.0
11.28,0.09254174373368443,4.064457104213659e-15,0.0059727667750636365,8.215650382226158e-15,0.0
11.3,0.09254174373368454,4.088743232877334e-15,0.005972766775063615,8.43769498715119e-15,0.0
11.32,0.09254174373368433,3.1962280044872663e-15,0.005972766775063601,6.661338147750939e-15,0.0
11.34,0.09254174373368426,3.4512323554558577e-15,0.005972766775063601,7.105427357601002e-15,0.0
11.36,0.09254174373368435,3.3887823103206927e-15,0.005972766775063615,6.8833827526759706e-15,0.0
11.38,0.09254174373368435,3.7235839411842164e-15,0.005972766775063643,7.549516567451064e-15,0.0
11.4,0.09254174373368443,3.794707603699265e-15,0.005972766775063615,7.771561172376096e-15,0.0
11.42,0.09254174373368437,3.877974330546152e-15,0.005972766775063643,7.993605777301127e-15,0.0
11.44,0.09254174373368448,4.2552766865711086e-15,0.005972766775063643,8.659739592076221e-15,0.0
11.46,0.0925417437336845,4.315992008230295e-15,0.005972766775063629,8.881784197001252e-15,0.0
11.48,0.09254174373368446,4.3342066047280525e-15,0.005972766775063639,8.881784197001252e-15,0.0
11.5,0.09254174373368451,4.223184302265535e-15,0.005972766775063642,8.659739592076221e-15,0.0
11.52,0.09254174373368446,4.360227456867705e-15,0.005972766775063629,8.881784197001252e-15,0.0
11.540000000000001,0.09254174373368446,4.184153024056059e-15,0.005972766775063635,8.43769498715119e-15,0.0
11.56,0.09254174373368455,4.2015002588158276e-15,0.005972766775063629,8.659739592076221e-15,0.0
11.58,0.09254174373368447,4.189357194483989e-15,0.005972766775063629,8.659739592076221e-15,0.0
11.6,0.09254174373368446,4.388850394221322e-15,0.005972766775063629,8.881784197001252e-15,0.0
11.620000000000001,0.09254174373368448,4.407932352457067e-15,0.005972766775063637,9.103828801926284e-15,0.0
11.64,0.0925417437336845,4.256144048309096e-15,0.005972766775063632,8.659739592076221e-15,0.0
11.66,0.09254174373368451,4.355890648177763e-15,0.005972766775063643,8.881784197001252e-15,0.0
11.68,0.09254174373368446,4.342012860369948e-15,0.005972766775063629,8.881784197001252e-15,0.0
11.700000000000001,0.09254174373368446,4.525026187085501e-15,0.005972766775063636,9.325873406851315e-15,0.0
11.72,0.09254174373368448,4.106090467637102e-15,0.005972766775063655,8.43769498715119e-15,0.0
11.74,0.09254174373368454,4.497270611469872e-15,0.005972766775063643,9.325873406851315e-15,0.0
11.76,0.09254174373368454,4.466912950640278e-15,0.005972766775063635,9.325873406851315e-15,0.0
11.78,0.09254174373368454,4.283899623924725e-15,0.0059727667750636565,8.881784197001252e-15,0.0
11.8,0.09254174373368454,4.472984482806197e-15,0.005972766775063629,9.325873406851315e-15,0.0
11.82,0.09254174373368454,4.4513004393564854e-15,0.005972766775063615,9.103828801926284e-15,0.0
11.84,0.09254174373368454,4.388850394221321e-15,0.005972766775063629,9.103828801926284e-15,0.0
11.86,0.09254174373368453,4.405330267243102e-15,0.005972766775063629,9.103828801926284e-15,0.0
11.88,0.09254174373368446,4.3879830324833335e-15,0.005972766775063643,9.103828801926284e-15,0.0
11.9,0.09254174373368451,4.170275236248244e-15,0.0059727667750636565,8.43769498715119e-15,0.0
11.92,0.09254174373368454,4.2891037943526555e-15,0.005972766775063615,8.659739592076221e-15,0.0
11.94,0.09254174373368458,4.301246858684493e-15,0.005972766775063632,8.659739592076221e-15,0.0
11.96,0.09254174373368447,4.541506060107282e-15,0.005972766775063634,9.325873406851315e-15,0.0
11.98,0.09254174373368447,4.238796813549328e-15,0.005972766775063629,8.659739592076221e-15,0.0
12.0,0.0925417437336844,3.930883396563446e-15,0.005972766775063629,7.993605777301127e-15,0.0
12.02,0.09254174373368451,4.414871246360974e-15,0.005972766775063636,9.103828801926284e-15,0.0
12.040000000000001,0.09254174373368462,4.608292913932388e-15,0.0059727667750636305,9.325873406851315e-15,0.0
12.06,0.09254174373368446,4.384513585531379e-15,0.005972766775063643,9.103828801926284e-15,0.0
12.08,0.09254174373368448,4.563190103556991e-15,0.0059727667750636365,9.325873406851315e-15,0.0
12.1,0.09254174373368447,4.393187202911264e-15,0.005972766775063636,9.103828801926284e-15,0.0
12.120000000000001,0.09254174373368454,4.332471881252076e-15,0.005972766775063643,8.881784197001252e-15,0.0
12.14,0.09254174373368439,3.968179951296947e-15,0.005972766775063643,7.993605777301127e-15,0.0
12.16,0.09254174373368448,4.567526912246933e-15,0.005972766775063642,9.325873406851315e-15,0.0
12.18,0.09254174373368451,4.249205154405189e-15,0.005972766775063629,8.659739592076221e-15,0.0
12.200000000000001,0.09254174373368448,4.5215567401335485e-15,0.005972766775063629,9.325873406851315e-15,0.0
12.22,0.09254174373368451,4.176346768414164e-15,0.005972766775063636,8.43769498715119e-15,0.0
12.24,0.09254174373368458,4.387983032483334e-15,0.0059727667750636565,8.881784197001252e-15,0.0
12.26,0.09254174373368451,3.917872970493619e-15,0.005972766775063629,7.993605777301127e-15,0.0
12.280000000000001,0.09254174373368446,4.46604558890229e-15,0.005972766775063634,9.325873406851315e-15,0.0
12.3,0.09254174373368446,4.194561364911919e-15,0.0059727667750636565,8.659739592076221e-15,0.0
12.32,0.09254174373368443,4.5770678913648055e-15,0.005972766775063629,9.325873406851315e-15,0.0
12.34,0.0925417437336846,4.603956105242446e-15,0.005972766775063629,9.325873406851315e-15,0.0
12.36,0.09254174373368446,3.6828179394987615e-15,0.005972766775063615,7.549516567451064e-15,0.0
12.38,0.09254174373368436,3.92307714092155e-15,0.005972766775063642,7.993605777301127e-15,0.0
12.4,0.09254174373368443,3.8311367966947785e-15,0.005972766775063643,7.771561172376096e-15,0.0
12.42,0.0925417437336844,4.171142597986232e-15,0.005972766775063639,8.43769498715119e-15,0.0
12.44,0.09254174373368447,4.283032262186737e-15,0.005972766775063643,8.881784197001252e-15,0.0
12.46,0.09254174373368443,4.268287112640934e-15,0.005972766775063643,8.881784197001252e-15,0.0
12.48,0.09254174373368451,4.732325642464729e-15,0.0059727667750636565,9.769962616701378e-15,0.0
12.5,0.09254174373368454,4.7878367936959876e-15,0.005972766775063643,9.769962616701378e-15,0.0
12.52,0.09254174373368451,4.799112496289837e-15,0.005972766775063643,9.992007221626409e-15,0.0
12.540000000000001,0.09254174373368454,4.6889575555653096e-15,0.005972766775063615,9.547918011776346e-15,0.0
12.56,0.09254174373368448,4.827735433643454e-15,0.005972766775063629,9.769962616701378e-15,0.0
12.58,0.09254174373368451,4.6863554703513436e-15,0.005972766775063643,9.547918011776346e-15,0.0
12.6,0.09254174373368457,4.656865171259738e-15,0.005972766775063615,9.547918011776346e-15,0.0
12.620000000000001,0.09254174373368453,4.662069341687669e-15,0.005972766775063636,9.547918011776346e-15,0.0
12.64,0.0925417437336845,4.768754835460243e-15,0.005972766775063643,9.769962616701378e-15,0.0
12.66,0.09254174373368455,4.8112555606216745e-15,0.005972766775063629,9.769962616701378e-15,0.0
12.68,0.09254174373368458,4.7470707920105334e-15,0.005972766775063629,9.769962616701378e-15,0.0
12.700000000000001,0.09254174373368462,4.856358370997071e-15,0.005972766775063641,9.992007221626409e-15,0.0
12.72,0.09254174373368454,4.7453360685345566e-15,0.005972766775063629,9.769962616701378e-15,0.0
12.74,0.09254174373368451,4.9769216525774596e-15,0.005972766775063615,1.021405182655144e-14,0.0
12.76,0.09254174373368455,4.49813797320786e-15,0.005972766775063636,9.103828801926284e-15,0.0
12.780000000000001,0.09254174373368458,4.939625097843958e-15,0.005972766775063629,1.021405182655144e-14,0.0
12.8,0.09254174373368462,4.882379223136722e-15,0.005972766775063629,9.992007221626409e-15,0.0
12.82,0.09254174373368455,4.706304790325078e-15,0.005972766775063629,9.547918011776346e-15,0.0
12.84,0.0925417437336846,4.85202156230713e-15,0.005972766775063642,9.992007221626409e-15,0.0
12.86,0.09254174373368457,4.891920202254596e-15,0.005972766775063629,9.992007221626409e-15,0.0
12.88,0.09254174373368461,4.8155923693116165e-15,0.005972766775063632,9.769962616701378e-15,0.0
12.9,0.0925417437336846,4.827735433643454e-15,0.005972766775063601,9.769962616701378e-15,0.0
12.92,0.09254174373368453,4.758346494604382e-15,0.005972766775063643,9.769962616701378e-15,0.0
12.94,0.09254174373368457,4.5319650809894085e-15,0.005972766775063629,9.325873406851315e-15,0.0
12.96,0.09254174373368457,4.742733983320592e-15,0.005972766775063636,9.769962616701378e-15,0.0
12.98,0.09254174373368465,4.7574791328663935e-15,0.005972766775063643,9.769962616701378e-15,0.0
13.0,0.09254174373368457,4.920543139608212e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.02,0.09254174373368451,4.645589468665889e-15,0.005972766775063643,9.325873406851315e-15,0.0
13.040000000000001,0.09254174373368446,4.451300439356487e-15,0.005972766775063643,9.103828801926284e-15,0.0
13.06,0.09254174373368462,4.845950030141211e-15,0.005972766775063644,9.992007221626409e-15,0.0
13.08,0.09254174373368465,4.975186929101483e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.1,0.09254174373368453,4.820796539739548e-15,0.005972766775063641,9.769962616701378e-15,0.0
13.120000000000001,0.0925417437336846,4.98212582300539e-15,0.005972766775063642,1.021405182655144e-14,0.0
13.14,0.09254174373368454,4.83033751885742e-15,0.005972766775063633,9.769962616701378e-15,0.0
13.16,0.09254174373368465,4.7106415990150205e-15,0.00597276677506363,9.769962616701378e-15,0.0
13.18,0.09254174373368448,4.5050768671117664e-15,0.005972766775063628,9.325873406851315e-15,0.0
13.200000000000001,0.09254174373368454,5.061923102900323e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.22,0.0925417437336846,4.688090193827321e-15,0.005972766775063641,9.547918011776346e-15,0.0
13.24,0.09254174373368462,4.989064716909297e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.26,0.09254174373368454,4.6690082355915755e-15,0.005972766775063629,9.547918011776346e-15,0.0
13.280000000000001,0.09254174373368465,4.793040964123919e-15,0.005972766775063633,9.769962616701378e-15,0.0
13.3,0.09254174373368461,4.435687928072696e-15,0.005972766775063643,9.103828801926284e-15,0.0
13.32,0.09254174373368457,5.08013769939808e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.34,0.09254174373368454,4.75921385634237e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.36,0.0925417437336846,5.089678678515952e-15,0.005972766775063629,1.021405182655144e-14,0.0
13.38,0.09254174373368468,5.083607146350033e-15,0.005972766775063641,1.021405182655144e-14,0.0
13.4,0.09254174373368453,4.230123196169443e-15,0.005972766775063643,8.659739592076221e-15,0.0
13.42,0.09254174373368447,4.4157386080989625e-15,0.005972766775063643,9.103828801926284e-15,0.0
13.44,0.09254174373368451,4.470382397592233e-15,0.0059727667750636365,9.325873406851315e-15,0.0
13.46,0.0925417437336845,4.703702705111113e-15,0.005972766775063642,9.547918011776346e-15,0.0
13.48,0.09254174373368454,4.782632623268058e-15,0.005972766775063643,9.769962616701378e-15,0.0
13.5,0.09254174373368454,4.8468173918792006e-15,0.005972766775063629,9.769962616701378e-15,0.0
13.52,0.09254174373368465,5.2605489408996675e-15,0.005972766775063684,1.0658141036401503e-14,0.0
13.540000000000001,0.09254174373368462,5.32993787993874e-15,0.005972766775063643,1.0880185641326534e-14,0.0
13.56,0.09254174373368461,5.326468432986786e-15,0.00597276677506367,1.0880185641326534e-14,0.0
13.58,0.09254174373368465,5.208507236620363e-15,0.005972766775063646,1.0658141036401503e-14,0.0
13.6,0.0925417437336846,5.377642775528102e-15,0.005972766775063643,1.0880185641326534e-14,0.0
13.620000000000001,0.09254174373368461,5.265753111327597e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
13.64,0.09254174373368469,5.1529960853891055e-15,0.0059727667750636565,1.0436096431476471e-14,0.0
13.66,0.09254174373368465,5.1460571914852e-15,0.005972766775063643,1.0436096431476471e-14,0.0
13.68,0.09254174373368464,5.3169274538689145e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
13.700000000000001,0.09254174373368465,5.338611497318624e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
13.72,0.0925417437336847,5.303917027799088e-15,0.00597276677506367,1.0880185641326534e-14,0.0
13.74,0.09254174373368473,5.353356646864427e-15,0.00597276677506367,1.0880185641326534e-14,0.0
13.76,0.09254174373368464,5.3186621773448906e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
13.780000000000001,0.09254174373368464,5.47652201365878e-15,0.005972766775063669,1.1102230246251565e-14,0.0
13.8,0.09254174373368465,5.0541168472584275e-15,0.005972766775063643,1.021405182655144e-14,0.0
13.82,0.09254174373368469,5.458307417161025e-15,0.005972766775063684,1.1324274851176597e-14,0.0
13.84,0.0925417437336847,5.360295540768335e-15,0.00597276677506367,1.0880185641326534e-14,0.0
13.86,0.09254174373368468,5.228456556594097e-15,0.005972766775063643,1.0658141036401503e-14,0.0
13.88,0.0925417437336847,5.415806691999592e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
13.9,0.09254174373368468,5.375040690314135e-15,0.005972766775063643,1.0880185641326534e-14,0.0
13.92,0.09254174373368472,5.321264262558856e-15,0.005972766775063643,1.0880185641326534e-14,0.0
13.94,0.0925417437336847,5.357693455554369e-15,0.00597276677506367,1.0880185641326534e-14,0.0
13.96,0.09254174373368464,5.322131624296844e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
13.98,0.09254174373368465,5.0688619968042295e-15,0.005972766775063629,1.021405182655144e-14,0.0
14.0,0.09254174373368469,5.295243410419204e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
14.02,0.09254174373368473,5.3672344346722396e-15,0.005972766775063643,1.0880185641326534e-14,0.0
14.040000000000001,0.0925417437336847,5.4990734188464785e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.06,0.09254174373368464,5.097484934157848e-15,0.005972766775063643,1.0436096431476471e-14,0.0
14.08,0.09254174373368457,4.947431353485855e-15,0.005972766775063643,1.021405182655144e-14,0.0
14.1,0.09254174373368473,5.316060092130925e-15,0.00597276677506367,1.0880185641326534e-14,0.0
14.120000000000001,0.09254174373368476,5.474787290182803e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
14.14,0.09254174373368461,5.3273357947247746e-15,0.005972766775063669,1.0880185641326534e-14,0.0
14.16,0.0925417437336847,5.479991460610734e-15,0.0059727667750636825,1.1102230246251565e-14,0.0
14.18,0.09254174373368464,5.279630899135413e-15,0.005972766775063629,1.0880185641326534e-14,0.0
14.200000000000001,0.09254174373368476,5.277028813921446e-15,0.005972766775063629,1.0658141036401503e-14,0.0
14.22,0.09254174373368462,4.885848670088677e-15,0.005972766775063642,9.992007221626409e-15,0.0
14.24,0.09254174373368465,5.515553291868257e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.26,0.09254174373368468,5.218048215738236e-15,0.00597276677506367,1.0658141036401503e-14,0.0
14.280000000000001,0.0925417437336847,5.480858822348721e-15,0.005972766775063643,1.1102230246251565e-14,0.0
14.3,0.09254174373368465,5.0758008907081376e-15,0.005972766775063646,1.021405182655144e-14,0.0
14.32,0.0925417437336847,5.249273238305818e-15,0.005972766775063656,1.0880185641326534e-14,0.0
14.34,0.09254174373368473,4.8693687970668975e-15,0.005972766775063629,9.992007221626409e-15,0.0
14.36,0.09254174373368468,5.44876643804315e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
14.38,0.0925417437336846,5.212844045310305e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
14.4,0.09254174373368469,5.495603971894524e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.42,0.0925417437336848,5.484328269300676e-15,0.00597276677506367,1.1102230246251565e-14,0.0
14.44,0.09254174373368465,4.6716103208055415e-15,0.005972766775063629,9.769962616701378e-15,0.0
14.46,0.09254174373368454,4.817327092787593e-15,0.005972766775063643,9.769962616701378e-15,0.0
14.48,0.09254174373368468,4.915338969180283e-15,0.005972766775063615,9.992007221626409e-15,0.0
14.5,0.09254174373368457,5.1738127671008256e-15,0.005972766775063615,1.0658141036401503e-14,0.0
14.52,0.09254174373368461,5.270957281755528e-15,0.005972766775063643,1.0658141036401503e-14,0.0
14.540000000000001,0.09254174373368462,5.2735593669694936e-15,0.005972766775063655,1.0880185641326534e-14,0.0
14.56,0.09254174373368478,5.778363898478745e-15,0.005972766775063655,1.176836406102666e-14,0.0
14.58,0.09254174373368479,5.862497987063619e-15,0.00597276677506367,1.199040866595169e-14,0.0
14.6,0.09254174373368476,5.81826253842621e-15,0.00597276677506367,1.199040866595169e-14,0.0
14.620000000000001,0.09254174373368479,5.750608322863116e-15,0.0059727667750636565,1.176836406102666e-14,0.0
14.64,0.09254174373368479,5.88418203051333e-15,0.005972766775063655,1.199040866595169e-14,0.0
14.66,0.09254174373368472,5.767955557622884e-15,0.005972766775063654,1.176836406102666e-14,0.0
14.68,0.0925417437336848,5.685556192513985e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
14.700000000000001,0.09254174373368475,5.6812193838240424e-15,0.00597276677506367,1.1546319456101628e-14,0.0
14.72,0.09254174373368476,5.80265002714242e-15,0.005972766775063643,1.176836406102666e-14,0.0
14.74,0.09254174373368479,5.800915303666443e-15,0.005972766775063653,1.176836406102666e-14,0.0
14.76,0.09254174373368479,5.756679855029034e-15,0.00597276677506367,1.1546319456101628e-14,0.0
14.780000000000001,0.09254174373368484,5.776629175002768e-15,0.005972766775063643,1.176836406102666e-14,0.0
14.8,0.0925417437336847,5.7141791298676026e-15,0.005972766775063655,1.1546319456101628e-14,0.0
14.82,0.09254174373368478,5.9032639887490745e-15,0.005972766775063655,1.199040866595169e-14,0.0
14.84,0.09254174373368473,5.524226909248141e-15,0.00597276677506367,1.1324274851176597e-14,0.0
14.86,0.09254174373368478,5.86163062532563e-15,0.005972766775063643,1.199040866595169e-14,0.0
14.88,0.09254174373368479,5.760149301980988e-15,0.0059727667750636695,1.176836406102666e-14,0.0
14.9,0.09254174373368473,5.556319293553712e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
14.92,0.09254174373368476,5.876375774871436e-15,0.005972766775063652,1.199040866595169e-14,0.0
14.94,0.09254174373368473,5.785302792382652e-15,0.005972766775063656,1.176836406102666e-14,0.0
14.96,0.0925417437336848,5.74800623764915e-15,0.0059727667750636565,1.176836406102666e-14,0.0
14.98,0.09254174373368476,5.75841457850501e-15,0.0059727667750636565,1.176836406102666e-14,0.0
15.0,0.09254174373368472,5.74280206722122e-15,0.0059727667750636565,1.176836406102666e-14,0.0
15.02,0.09254174373368473,5.4539706084710815e-15,0.0059727667750636565,1.1102230246251565e-14,0.0
15.040000000000001,0.09254174373368479,5.630045041282727e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
15.06,0.09254174373368476,5.67774993687209e-15,0.005972766775063643,1.1546319456101628e-14,0.0
15.08,0.09254174373368473,5.836477134923967e-15,0.005972766775063651,1.176836406102666e-14,0.0
15.1,0.0925417437336847,5.4626442258509655e-15,0.005972766775063669,1.1102230246251565e-14,0.0
15.120000000000001,0.09254174373368462,5.299580219109146e-15,0.00597276677506367,1.0880185641326534e-14,0.0
15.14,0.09254174373368479,5.628310317806751e-15,0.005972766775063651,1.1546319456101628e-14,0.0
15.16,0.09254174373368482,5.833875049710002e-15,0.0059727667750636496,1.176836406102666e-14,0.0
15.18,0.09254174373368466,5.668208957754217e-15,0.00597276677506367,1.1546319456101628e-14,0.0
15.200000000000001,0.09254174373368473,5.839946581875921e-15,0.0059727667750636565,1.199040866595169e-14,0.0
15.22,0.0925417437336847,5.67774993687209e-15,0.005972766775063643,1.1546319456101628e-14,0.0
15.24,0.0925417437336848,5.686423554251973e-15,0.0059727667750636565,1.1546319456101628e-14,0.0
15.26,0.09254174373368462,5.257079493947715e-15,0.00597276677506367,1.0658141036401503e-14,0.0
15.280000000000001,0.09254174373368473,5.8494875609937935e-15,0.005972766775063655,1.176836406102666e-14,0.0
15.3,0.09254174373368476,5.571931804837505e-15,0.005972766775063643,1.1324274851176597e-14,0.0
15.32,0.09254174373368476,5.859895901849654e-15,0.005972766775063643,1.176836406102666e-14,0.0
15.34,0.0925417437336847,5.472185204968839e-15,0.0059727667750636565,1.1324274851176597e-14,0.0
15.36,0.09254174373368479,5.5797380604794e-15,0.005972766775063643,1.1324274851176597e-14,0.0
15.38,0.09254174373368479,5.233660727022027e-15,0.005972766775063615,1.0658141036401503e-14,0.0
15.4,0.09254174373368473,5.8859167539893065e-15,0.005972766775063643,1.199040866595169e-14,0.0
15.42,0.09254174373368465,5.50861439796435e-15,0.00597276677506367,1.1324274851176597e-14,0.0
15.44,0.09254174373368475,5.942295266958551e-15,0.0059727667750636565,1.199040866595169e-14,0.0
15.46,0.09254174373368482,5.8746410513954564e-15,0.00597276677506367,1.199040866595169e-14,0.0
15.48,0.09254174373368472,5.146057191485197e-15,0.005972766775063629,1.0658141036401503e-14,0.0
15.5,0.09254174373368466,5.234528088760015e-15,0.0059727667750636565,1.0658141036401503e-14,0.0
15.52,0.0925417437336847,5.310855921702994e-15,0.0059727667750636565,1.0880185641326534e-14,0.0
15.540000000000001,0.09254174373368464,5.540706782269921e-15,0.005972766775063643,1.1324274851176597e-14,0.0
15.56,0.09254174373368473,5.62397350911681e-15,0.005972766775063653,1.1546319456101628e-14,0.0
15.58,0.09254174373368468,5.6924950864178925e-15,0.00597276677506367,1.1546319456101628e-14,0.0
15.6,0.09254174373368484,6.163472510145595e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
15.620000000000001,0.09254174373368486,6.246739236992482e-15,0.005972766775063653,1.2656542480726785e-14,0.0
15.64,0.09254174373368484,6.241535066564552e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
15.66,0.09254174373368484,6.136584296267955e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
15.68,0.09254174373368484,6.269290642180181e-15,0.005972766775063651,1.2656542480726785e-14,0.0
15.700000000000001,0.09254174373368482,6.1417884666958855e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
15.72,0.09254174373368487,6.084542591988651e-15,0.005972766775063643,1.2434497875801753e-14,0.0
15.74,0.09254174373368484,6.018623099901532e-15,0.0059727667750636496,1.2212453270876722e-14,0.0
15.76,0.0925417437336848,6.2025037883550746e-15,0.0059727667750636695,1.2434497875801753e-14,0.0
15.780000000000001,0.09254174373368487,6.21031004399697e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
15.8,0.09254174373368484,6.2042385118310506e-15,0.005972766775063643,1.2434497875801753e-14,0.0
15.82,0.09254174373368487,6.246739236992482e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
15.84,0.09254174373368482,6.13484957279198e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
15.860000000000001,0.09254174373368483,6.2744948126081105e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
15.88,0.0925417437336848,5.874641051395457e-15,0.00597276677506367,1.199040866595169e-14,0.0
15.9,0.09254174373368482,6.2692906421801824e-15,0.00597276677506367,1.2656542480726785e-14,0.0
15.92,0.09254174373368483,6.183421830119328e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
15.94,0.09254174373368482,6.043776590303197e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
15.96,0.09254174373368482,6.21985102311484e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
15.98,0.09254174373368482,6.229392002232714e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
16.0,0.09254174373368489,6.081073145036697e-15,0.00597276677506367,1.2212453270876722e-14,0.0
16.02,0.09254174373368484,6.2155142144249e-15,0.005972766775063651,1.2656542480726785e-14,0.0
16.04,0.09254174373368479,6.0793384215607205e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
16.06,0.09254174373368479,5.8772431366094224e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.080000000000002,0.09254174373368483,6.094083571106523e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
16.1,0.09254174373368484,6.056787016373021e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
16.12,0.09254174373368484,6.375108774214767e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
16.14,0.09254174373368473,5.95443833129039e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
16.16,0.0925417437336847,5.7419347054832315e-15,0.005972766775063658,1.1546319456101628e-14,0.0
16.18,0.09254174373368486,6.09061412415457e-15,0.0059727667750636565,1.2212453270876722e-14,0.0
16.2,0.0925417437336849,6.316128176031555e-15,0.005972766775063643,1.2656542480726785e-14,0.0
16.22,0.09254174373368473,6.094083571106523e-15,0.0059727667750636565,1.2434497875801753e-14,0.0
16.240000000000002,0.09254174373368482,6.333475410791323e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
16.26,0.09254174373368479,6.1400537432199095e-15,0.00597276677506367,1.2434497875801753e-14,0.0
16.28,0.09254174373368489,6.132247487578013e-15,0.005972766775063655,1.2434497875801753e-14,0.0
16.3,0.09254174373368473,5.728056917675416e-15,0.005972766775063653,1.1546319456101628e-14,0.0
16.32,0.09254174373368483,6.3031177499617286e-15,0.005972766775063643,1.2656542480726785e-14,0.0
16.34,0.0925417437336848,5.964846672146251e-15,0.005972766775063643,1.199040866595169e-14,0.0
16.36,0.09254174373368482,6.266688556966216e-15,0.005972766775063643,1.2656542480726785e-14,0.0
16.38,0.09254174373368476,5.892855647893212e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.4,0.09254174373368484,6.035102972923312e-15,0.005972766775063643,1.2212453270876722e-14,0.0
16.42,0.0925417437336849,5.709842321177661e-15,0.005972766775063651,1.1546319456101628e-14,0.0
16.44,0.09254174373368482,6.2363308961366215e-15,0.005972766775063629,1.2656542480726785e-14,0.0
16.46,0.09254174373368479,5.990000162547915e-15,0.005972766775063629,1.199040866595169e-14,0.0
16.48,0.09254174373368483,6.381180306380685e-15,0.005972766775063651,1.2878587085651816e-14,0.0
16.5,0.09254174373368487,6.381180306380683e-15,0.005972766775063651,1.2878587085651816e-14,0.0
16.52,0.09254174373368479,5.51468593013027e-15,0.005972766775063629,1.1324274851176597e-14,0.0
16.54,0.09254174373368475,5.712444406391626e-15,0.0059727667750636825,1.176836406102666e-14,0.0
16.56,0.09254174373368476,5.754077769815069e-15,0.0059727667750636565,1.176836406102666e-14,0.0
16.580000000000002,0.09254174373368473,5.9396931817445875e-15,0.00597276677506367,1.199040866595169e-14,0.0
16.6,0.09254174373368479,6.145257913647839e-15,0.00597276677506367,1.2434497875801753e-14,0.0
16.62,0.0925417437336848,6.059389101586987e-15,0.005972766775063643,1.2212453270876722e-14,0.0
16.64,0.0925417437336849,6.538172780956586e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
16.66,0.0925417437336849,6.621439507803473e-15,0.005972766775063656,1.3322676295501878e-14,0.0
16.68,0.09254174373368487,6.616235337375542e-15,0.00597276677506367,1.3322676295501878e-14,0.0
16.7,0.09254174373368489,6.4956720557951526e-15,0.005972766775063629,1.3100631690576847e-14,0.0
16.72,0.09254174373368487,6.616235337375542e-15,0.005972766775063629,1.354472090042691e-14,0.0
16.740000000000002,0.09254174373368487,6.548581121812447e-15,0.00597276677506367,1.3322676295501878e-14,0.0
16.76,0.09254174373368487,6.470518565393492e-15,0.005972766775063643,1.3100631690576847e-14,0.0
16.78,0.09254174373368487,6.454906054109701e-15,0.005972766775063629,1.3100631690576847e-14,0.0
16.8,0.09254174373368489,6.615367975637554e-15,0.00597276677506367,1.3322676295501878e-14,0.0
16.82,0.09254174373368491,6.6665423181788705e-15,0.0059727667750636565,1.354472090042691e-14,0.0
16.84,0.09254174373368493,6.6622055094889284e-15,0.00597276677506367,1.354472090042691e-14,0.0
16.86,0.09254174373368496,6.680420105986684e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
16.88,0.0925417437336849,6.589347123497903e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
16.9,0.0925417437336849,6.80705491973299e-15,0.00597276677506367,1.3766765505351941e-14,0.0
16.92,0.09254174373368489,6.374241412476778e-15,0.005972766775063653,1.2878587085651816e-14,0.0
16.94,0.09254174373368496,6.761084747619606e-15,0.005972766775063684,1.3766765505351941e-14,0.0
16.96,0.09254174373368493,6.656133977323009e-15,0.005972766775063643,1.354472090042691e-14,0.0
16.98,0.0925417437336849,6.48179426798734e-15,0.00597276677506367,1.3100631690576847e-14,0.0
17.0,0.09254174373368496,6.798381302353106e-15,0.00597276677506367,1.3766765505351941e-14,0.0
17.02,0.09254174373368494,6.7263902781000695e-15,0.005972766775063643,1.354472090042691e-14,0.0
17.04,0.09254174373368503,6.616235337375541e-15,0.0059727667750636565,1.3322676295501878e-14,0.0
17.06,0.09254174373368493,6.670879126868812e-15,0.005972766775063684,1.354472090042691e-14,0.0
17.080000000000002,0.09254174373368487,6.5676630800481924e-15,0.0059727667750636565,1.354472090042691e-14,0.0
17.1,0.09254174373368487,6.360363624668961e-15,0.005972766775063652,1.2878587085651816e-14,0.0
17.12,0.09254174373368493,6.554652653978366e-15,0.005972766775063652,1.3100631690576847e-14,0.0
17.14,0.09254174373368496,6.560724186144284e-15,0.005972766775063643,1.354472090042691e-14,0.0
17.16,0.09254174373368493,6.7671562797855245e-15,0.005972766775063684,1.3988810110276972e-14,0.0
17.18,0.0925417437336849,6.424548393280105e-15,0.005972766775063651,1.3100631690576847e-14,0.0
17.2,0.09254174373368482,6.2588823013243216e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
17.22,0.09254174373368494,6.6743485738207645e-15,0.005972766775063662,1.354472090042691e-14,0.0
17.240000000000002,0.092541743733685,6.855627177060342e-15,0.005972766775063656,1.3988810110276972e-14,0.0
17.26,0.09254174373368487,6.610163805209622e-15,0.005972766775063684,1.354472090042691e-14,0.0
17.28,0.09254174373368491,6.768023641523512e-15,0.00597276677506367,1.3988810110276972e-14,0.0
17.3,0.09254174373368487,6.661338147750938e-15,0.005972766775063643,1.354472090042691e-14,0.0
17.32,0.09254174373368501,6.612765890423589e-15,0.00597276677506365,1.3322676295501878e-14,0.0
17.34,0.09254174373368482,6.225922555280761e-15,0.005972766775063653,1.2656542480726785e-14,0.0
17.36,0.09254174373368489,6.8339431336106315e-15,0.005972766775063684,1.3988810110276972e-14,0.0
17.38,0.09254174373368491,6.452303968895734e-15,0.0059727667750636565,1.3100631690576847e-14,0.0
17.400000000000002,0.09254174373368494,6.762819471095583e-15,0.0059727667750636565,1.3766765505351941e-14,0.0
17.42,0.09254174373368483,6.403731711568383e-15,0.005972766775063653,1.2878587085651816e-14,0.0
17.44,0.09254174373368493,6.6491950834191e-15,0.0059727667750636565,1.354472090042691e-14,0.0
17.46,0.09254174373368501,6.212912129210935e-15,0.005972766775063646,1.2434497875801753e-14,0.0
17.48,0.0925417437336849,6.798381302353107e-15,0.0059727667750636695,1.3988810110276972e-14,0.0
17.5,0.09254174373368489,6.545111674860492e-15,0.005972766775063643,1.3322676295501878e-14,0.0
17.52,0.0925417437336849,6.8304736866586795e-15,0.005972766775063684,1.3988810110276972e-14,0.0
17.54,0.09254174373368503,6.849555644894423e-15,0.005972766775063684,1.3988810110276972e-14,0.0
17.56,0.09254174373368483,6.0541849311590575e-15,0.005972766775063653,1.2212453270876722e-14,0.0
17.580000000000002,0.09254174373368483,6.207707958783006e-15,0.0059727667750636565,1.2656542480726785e-14,0.0
17.6,0.09254174373368487,6.2666885569662164e-15,0.005972766775063643,1.2656542480726785e-14,0.0
17.62,0.09254174373368482,6.4791921827733745e-15,0.0059727667750636565,1.2878587085651816e-14,0.0
17.64,0.09254174373368489,6.714247213768231e-15,0.005972766775063698,1.354472090042691e-14,0.0
17.66,0.0925417437336849,6.670011765130824e-15,0.0059727667750636695,1.354472090042691e-14,0.0
17.68,0.092541743733685,7.073334973295432e-15,0.005972766775063698,1.4432899320127035e-14,0.0
17.7,0.09254174373368501,7.146193359286457e-15,0.005972766775063684,1.4654943925052066e-14,0.0
17.72,0.09254174373368498,7.087212761103246e-15,0.005972766775063698,1.4432899320127035e-14,0.0
17.740000000000002,0.09254174373368498,7.090682208055199e-15,0.005972766775063684,1.4432899320127035e-14,0.0
17.76,0.09254174373368498,7.240735788727194e-15,0.005972766775063684,1.4654943925052066e-14,0.0
17.78,0.09254174373368493,7.058589823749627e-15,0.005972766775063674,1.4210854715202004e-14,0.0
17.8,0.092541743733685,7.065528717653535e-15,0.005972766775063684,1.4432899320127035e-14,0.0
17.82,0.09254174373368504,7.038640503775893e-15,0.005972766775063684,1.4210854715202004e-14,0.0
17.84,0.09254174373368498,7.165275317522202e-15,0.005972766775063684,1.4654943925052066e-14,0.0
17.86,0.09254174373368498,7.23119480960932e-15,0.005972766775063684,1.4654943925052066e-14,0.0
17.88,0.09254174373368504,7.128846124526689e-15,0.0059727667750636565,1.4654943925052066e-14,0.0
17.900000000000002,0.09254174373368504,7.198235063565761e-15,0.0059727667750636565,1.4654943925052066e-14,0.0
17.92,0.09254174373368498,7.09588637848313e-15,0.005972766775063674,1.4432899320127035e-14,0.0
17.94,0.09254174373368498,7.368237964211488e-15,0.005972766775063684,1.4876988529977098e-14,0.0
17.96,0.09254174373368501,6.8747091352960865e-15,0.005972766775063698,1.3988810110276972e-14,0.0
17.98,0.09254174373368503,7.287573322578567e-15,0.005972766775063672,1.4876988529977098e-14,0.0
18.0,0.09254174373368501,7.240735788727193e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.02,0.09254174373368501,7.053385653321698e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.04,0.09254174373368507,7.291910131268509e-15,0.005972766775063672,1.4654943925052066e-14,0.0
18.06,0.09254174373368508,7.239001065251216e-15,0.005972766775063684,1.4654943925052066e-14,0.0
18.080000000000002,0.09254174373368514,7.178285743592028e-15,0.00597276677506367,1.4432899320127035e-14,0.0
18.1,0.09254174373368505,7.211245489635587e-15,0.005972766775063674,1.4654943925052066e-14,0.0
18.12,0.092541743733685,7.158336423618294e-15,0.005972766775063684,1.4432899320127035e-14,0.0
18.14,0.09254174373368501,6.935424456955275e-15,0.0059727667750636565,1.4210854715202004e-14,0.0
18.16,0.09254174373368504,7.16614267926019e-15,0.005972766775063684,1.4654943925052066e-14,0.0
18.18,0.09254174373368508,7.17655102011605e-15,0.0059727667750636565,1.4432899320127035e-14,0.0
18.2,0.09254174373368505,7.368237964211488e-15,0.005972766775063672,1.4876988529977098e-14,0.0
18.22,0.09254174373368501,7.074202335033419e-15,0.005972766775063684,1.4432899320127035e-14,0.0
18.240000000000002,0.09254174373368496,6.8486882831564344e-15,0.005972766775063643,1.3766765505351941e-14,0.0
18.26,0.09254174373368512,7.237266341775239e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.28,0.09254174373368514,7.555588099616983e-15,0.00597276677506367,1.532107773982716e-14,0.0
18.3,0.09254174373368498,7.245072597417135e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.32,0.09254174373368507,7.388187284185221e-15,0.005972766775063672,1.509903313490213e-14,0.0
18.34,0.09254174373368501,7.225123277443402e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.36,0.09254174373368512,7.248542044369088e-15,0.005972766775063684,1.4654943925052066e-14,0.0
18.38,0.09254174373368496,6.890321646579878e-15,0.00597276677506367,1.3988810110276972e-14,0.0
18.400000000000002,0.09254174373368504,7.462780393652226e-15,0.00597276677506367,1.509903313490213e-14,0.0
18.42,0.09254174373368504,7.0768044202473845e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.44,0.09254174373368504,7.4272185623947e-15,0.005972766775063684,1.509903313490213e-14,0.0
18.46,0.09254174373368501,7.134050294954619e-15,0.0059727667750636695,1.4432899320127035e-14,0.0
18.48,0.0925417437336851,7.239001065251216e-15,0.005972766775063672,1.4654943925052066e-14,0.0
18.5,0.09254174373368511,6.833075771872644e-15,0.005972766775063643,1.3988810110276972e-14,0.0
18.52,0.09254174373368508,7.453239414534352e-15,0.0059727667750636695,1.509903313490213e-14,0.0
18.54,0.09254174373368498,7.235531618299261e-15,0.00597276677506367,1.4654943925052066e-14,0.0
18.56,0.09254174373368505,7.525230438787389e-15,0.005972766775063672,1.532107773982716e-14,0.0
18.580000000000002,0.0925417437336852,7.526097800525374e-15,0.005972766775063669,1.532107773982716e-14,0.0
18.6,0.09254174373368496,6.752411130239723e-15,0.005972766775063643,1.3766765505351941e-14,0.0
18.62,0.09254174373368497,6.936291818693263e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.64,0.09254174373368498,6.913740413505565e-15,0.00597276677506367,1.4210854715202004e-14,0.0
18.66,0.09254174373368493,7.115835698456863e-15,0.005972766775063677,1.4432899320127035e-14,0.0
18.68,0.09254174373368498,7.395993539827117e-15,0.0059727667750636565,1.4876988529977098e-14,0.0
18.7,0.09254174373368501,7.382115752019304e-15,0.0059727667750636565,1.509903313490213e-14,0.0
18.72,0.09254174373368514,7.72559100026271e-15,0.005972766775063684,1.554312234475219e-14,0.0
18.740000000000002,0.09254174373368515,7.770693810638107e-15,0.005972766775063684,1.5765166949677223e-14,0.0
18.76,0.09254174373368507,7.730795170690641e-15,0.005972766775063671,1.554312234475219e-14,0.0
18.78,0.0925417437336851,7.67701874293536e-15,0.0059727667750636565,1.554312234475219e-14,0.0
18.8,0.09254174373368507,7.837480664463214e-15,0.005972766775063684,1.5987211554602254e-14,0.0
18.82,0.09254174373368508,7.654467337747661e-15,0.00597276677506367,1.554312234475219e-14,0.0
18.84,0.09254174373368514,7.607629803896288e-15,0.005972766775063671,1.532107773982716e-14,0.0
18.86,0.09254174373368511,7.58507839870859e-15,0.005972766775063683,1.532107773982716e-14,0.0
18.88,0.0925417437336851,7.710845850716908e-15,0.00597276677506367,1.554312234475219e-14,0.0
18.900000000000002,0.09254174373368507,7.79064313061184e-15,0.00597276677506367,1.5765166949677223e-14,0.0
18.92,0.09254174373368516,7.708243765502942e-15,0.00597276677506367,1.554312234475219e-14,0.0
18.94,0.09254174373368516,7.742938235022477e-15,0.0059727667750636695,1.5765166949677223e-14,0.0
18.96,0.09254174373368507,7.608497165634274e-15,0.005972766775063672,1.532107773982716e-14,0.0
18.98,0.09254174373368505,7.857429984436948e-15,0.005972766775063684,1.5987211554602254e-14,0.0
19.0,0.09254174373368514,7.479260266674002e-15,0.0059727667750636565,1.509903313490213e-14,0.0
19.02,0.0925417437336851,7.839215387939191e-15,0.005972766775063684,1.5765166949677223e-14,0.0
19.04,0.09254174373368507,7.806255641895632e-15,0.005972766775063698,1.5765166949677223e-14,0.0
19.06,0.09254174373368511,7.579874228280659e-15,0.005972766775063672,1.532107773982716e-14,0.0
19.080000000000002,0.09254174373368512,7.848756367057064e-15,0.005972766775063669,1.5987211554602254e-14,0.0
19.1,0.09254174373368514,7.824470238393388e-15,0.005972766775063671,1.5987211554602254e-14,0.0
19.12,0.09254174373368514,7.763754916734199e-15,0.005972766775063672,1.5765166949677223e-14,0.0
19.14,0.09254174373368511,7.709978488978919e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.16,0.09254174373368504,7.630181209083986e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.18,0.09254174373368508,7.410738689372918e-15,0.005972766775063684,1.509903313490213e-14,0.0
19.2,0.09254174373368514,7.669212487293464e-15,0.005972766775063676,1.554312234475219e-14,0.0
19.22,0.09254174373368515,7.634518017773928e-15,0.005972766775063684,1.554312234475219e-14,0.0
19.240000000000002,0.09254174373368511,7.867838325292809e-15,0.00597276677506367,1.5987211554602254e-14,0.0
19.26,0.0925417437336851,7.563394355258879e-15,0.005972766775063684,1.532107773982716e-14,0.0
19.28,0.09254174373368497,7.305787919076323e-15,0.005972766775063684,1.4654943925052066e-14,0.0
19.3,0.09254174373368519,7.669212487293464e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.32,0.0925417437336852,7.85656262269896e-15,0.0059727667750636565,1.5987211554602254e-14,0.0
19.34,0.09254174373368504,7.681355551625302e-15,0.005972766775063674,1.554312234475219e-14,0.0
19.36,0.0925417437336851,7.788908407135864e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.38,0.09254174373368505,7.612833974324218e-15,0.005972766775063672,1.532107773982716e-14,0.0
19.400000000000002,0.09254174373368515,7.646661082105767e-15,0.005972766775063675,1.554312234475219e-14,0.0
19.42,0.09254174373368498,7.262419832176904e-15,0.00597276677506367,1.4876988529977098e-14,0.0
19.44,0.09254174373368508,7.927686285214008e-15,0.00597276677506367,1.5987211554602254e-14,0.0
19.46,0.0925417437336851,7.469719287556131e-15,0.00597276677506367,1.509903313490213e-14,0.0
19.48,0.09254174373368505,7.786306321921899e-15,0.005972766775063684,1.554312234475219e-14,0.0
19.5,0.0925417437336851,7.475790819722052e-15,0.005972766775063683,1.509903313490213e-14,0.0
19.52,0.09254174373368514,7.592884654350483e-15,0.00597276677506367,1.532107773982716e-14,0.0
19.54,0.09254174373368515,7.268491364342822e-15,0.00597276677506367,1.4654943925052066e-14,0.0
19.56,0.09254174373368512,7.892124453956485e-15,0.005972766775063684,1.5987211554602254e-14,0.0
19.580000000000002,0.09254174373368504,7.637120102987893e-15,0.005972766775063684,1.554312234475219e-14,0.0
19.6,0.0925417437336851,7.933757817379927e-15,0.005972766775063684,1.5987211554602254e-14,0.0
19.62,0.0925417437336852,7.882583474838611e-15,0.0059727667750636565,1.5987211554602254e-14,0.0
19.64,0.092541743733685,7.0681308028675e-15,0.005972766775063674,1.4210854715202004e-14,0.0
19.66,0.09254174373368498,7.297114301696439e-15,0.005972766775063684,1.4654943925052066e-14,0.0
19.68,0.09254174373368504,7.278899705198683e-15,0.005972766775063684,1.4654943925052066e-14,0.0
19.7,0.09254174373368501,7.588547845660543e-15,0.005972766775063674,1.532107773982716e-14,0.0
19.72,0.09254174373368508,7.690029169005187e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.740000000000002,0.09254174373368507,7.707376403764954e-15,0.00597276677506367,1.554312234475219e-14,0.0
19.76,0.09254174373368519,8.08467875978991e-15,0.005972766775063671,1.6431300764452317e-14,0.0
19.78,0.0925417437336852,8.167945486636796e-15,0.00597276677506367,1.6431300764452317e-14,0.0
19.8,0.09254174373368522,8.08988293021784e-15,0.005972766775063643,1.6431300764452317e-14,0.0
19.82,0.09254174373368522,8.057790545912269e-15,0.00597276677506367,1.6209256159527285e-14,0.0
19.84,0.09254174373368515,8.167945486636796e-15,0.00597276677506367,1.6431300764452317e-14,0.0
19.86,0.09254174373368515,8.059525269388246e-15,0.005972766775063684,1.6431300764452317e-14,0.0
19.88,0.09254174373368522,7.95370713735366e-15,0.00597276677506367,1.5987211554602254e-14,0.0
19.900000000000002,0.09254174373368518,8.001412032943023e-15,0.00597276677506367,1.6209256159527285e-14,0.0
19.92,0.09254174373368515,8.168812848374785e-15,0.005972766775063698,1.6431300764452317e-14,0.0
19.94,0.09254174373368515,8.208711488322251e-15,0.005972766775063684,1.6653345369377348e-14,0.0
19.96,0.0925417437336852,7.990136330349173e-15,0.00597276677506367,1.6209256159527285e-14,0.0
19.98,0.0925417437336852,8.239936510889834e-15,0.0059727667750636565,1.6653345369377348e-14,0.0
20.0,0.09254174373368515,8.094219738907782e-15,0.005972766775063684,1.6431300764452317e-14,0.0


==> dynamics_k34/k4_zero_no_reset.csv <==
gamma_t,magic_R_minus_one,distance_to_steady,minimum_eigenvalue,trace_error,X_structure_residual
0.0,0.0,0.9375,0.0,0.0,0.0
0.02,0.053553131254501646,0.8984716072652779,2.5618760542737362e-06,2.220446049250313e-16,0.0
0.04,0.10126500669327768,0.8612800267951959,1.9686277143820972e-05,0.0,0.0
0.06,0.14341987706177917,0.8257806242542676,6.380936882633404e-05,0.0,0.0
0.08,0.18030078641640318,0.7918467660103016,0.00014523942713879896,2.220446049250313e-16,0.0
0.1,0.21218835063736924,0.7593675443824184,0.0002723580350326427,0.0,0.0
0.12,0.23935967361088592,0.7282457163245135,0.00045181022462423547,1.1102230246251565e-16,0.0
0.14,0.26208739193597375,0.698395855257011,0.0006886833473496945,0.0,0.0
0.16,0.2806388393393109,0.6697427093079276,0.0009866746218899344,2.220446049250313e-16,0.0
0.18,0.2952753223199579,0.6434506369751835,0.001348247446135679,1.1102230246251565e-16,0.0
0.2,0.3062514988917862,0.634004341760596,0.001774776668976259,2.220446049250313e-16,0.0
0.22,0.3138148526421622,0.6238763499979465,0.0022666831042795904,1.1102230246251565e-16,0.0
0.24,0.3182052546784989,0.6131316183242659,0.0028235576365500674,2.220446049250313e-16,0.0
0.26,0.31965460638749804,0.6018340578215935,0.0034442753184300186,2.220446049250313e-16,0.0
0.28,0.31838655628335855,0.5900460705352049,0.0041270998970677495,0.0,0.0
0.3,0.3146162845691979,0.5778281758377577,0.00486977923167615,0.0,0.0
0.32,0.3085503493789604,0.5652387153838212,0.005669632080297122,1.1102230246251565e-16,0.0
0.34,0.3003865890038712,0.5523336263005465,0.006523626741541453,2.220446049250313e-16,0.0
0.36,0.2903140747369146,0.5391662732190128,0.007428452038319836,0.0,0.0
0.38,0.27851310928995315,0.5257873307129978,0.00838058112653933,4.440892098500626e-16,0.0
0.4,0.2651552660501532,0.5122447086417247,0.009376328603448484,3.3306690738754696e-16,0.0
0.42,0.2504034647446877,0.49858351376825727,0.010411901378653516,2.220446049250313e-16,0.0
0.44,0.23441207937475123,0.4848460418331863,0.011483443756544394,2.220446049250313e-16,0.0
0.46,0.21732707456131162,0.47107179499847474,0.012587077162589989,2.220446049250313e-16,0.0
0.48,0.19928616671544336,0.45729752023796943,0.013718934928216577,2.220446049250313e-16,0.0
0.5,0.1804190067053547,0.443557264841348,0.014875192530213925,0.0,0.0
0.52,0.1608473809401585,0.4298824457212334,0.016052093661191324,0.0,0.0
0.54,0.140685428027067,0.4163019296740389,0.01724597248783245,0.0,0.0
0.56,0.1201724621755994,0.40284212214940285,0.018453272433833108,1.1102230246251565e-16,0.0
0.58,0.10858774000296353,0.3895270624365433,0.019670561804649753,4.440892098500626e-16,0.0
0.6,0.09716240626038558,0.3763785234839919,0.020894546551710524,2.220446049250313e-16,0.0
0.62,0.08593393842090152,0.3634161148372027,0.022122080454679425,0.0,0.0
0.64,0.07493418191165918,0.3506573874111927,0.023350172981820624,2.220446049250313e-16,0.0
0.66,0.06418989987241686,0.3381179390170771,0.024575995070572704,0.0,0.0
0.68,0.053723278949202674,0.32581151973593825,0.025796883053165524,1.1102230246251565e-16,0.0
0.7000000000000001,0.04355239411372647,0.313750136384432,0.02701034093555031,2.220446049250313e-16,0.0
0.72,0.03369163533262798,0.3019441554469273,0.028214041222087517,1.1102230246251565e-16,0.0
0.74,0.024152098750332945,0.2904024039614725,0.029405824463374912,4.440892098500626e-16,0.0
0.76,0.014941944895241033,0.27913226794385876,0.03058369769030108,2.220446049250313e-16,0.0
0.78,0.006066726271226425,0.26813978801754457,0.031745831883884724,2.220446049250313e-16,0.0
0.8,0.0,0.257429751988993,0.03289055861769444,4.440892098500626e-16,0.0
0.8200000000000001,0.0,0.24700578416962637,0.034016365997633864,0.0,0.0
0.84,0.0,0.23687043129843932,0.035121894012596265,2.220446049250313e-16,0.0
0.86,0.0,0.2274516363399437,0.03620592939893207,2.220446049250313e-16,0.0
0.88,0.0,0.21886425923212632,0.0372674001118005,2.220446049250313e-16,0.0
0.9,0.0,0.2105062922993577,0.03830536948727436,1.1102230246251565e-16,0.0
0.92,0.0,0.2023783333349652,0.03931903017050371,4.440892098500626e-16,0.0
0.9400000000000001,0.0,0.19448038516789098,0.04030769787729636,0.0,0.0
0.96,0.0,0.18681190089691635,0.04127080504910939,0.0,0.0
0.98,0.0,0.1793718273430801,0.042207894454641195,0.0,0.0
1.0,0.0,0.17215864670444536,0.043118612784934694,0.0,0.0
1.02,0.0,0.16517041640654928,0.04400270428312642,2.220446049250313e-16,0.0
1.04,0.0,0.15840480715025693,0.044860004444671565,1.1102230246251565e-16,0.0
1.06,0.0,0.15185913916636617,0.04569043381901476,3.3306690738754696e-16,0.0
1.08,0.0,0.1455304166931851,0.0464939919392363,1.1102230246251565e-16,0.0
1.1,0.0,0.1394153606994918,0.04727075140215193,2.220446049250313e-16,0.0
1.12,0.0,0.1335104398807756,0.048020852117665935,1.1102230246251565e-16,0.0
1.1400000000000001,0.0,0.12781189996153103,0.0487444957428342,4.440892098500626e-16,0.0
1.16,0.0,0.12231579134063345,0.04944194031307777,2.220446049250313e-16,0.0
1.18,0.0,0.11701799512051356,0.05011349508026206,0.0,0.0
1.2,0.0,0.11191424756401785,0.05075951556491477,4.440892098500626e-16,0.0
1.22,0.0,0.10700016302550633,0.05138039882765948,3.3306690738754696e-16,0.0
1.24,0.0,0.10227125540495184,0.05197657896299389,4.440892098500626e-16,0.0
1.26,0.0,0.09772295817559132,0.05254852281679985,2.220446049250313e-16,0.0
1.28,0.0,0.09335064303707963,0.053096725927441996,0.0,0.0
1.3,0.0,0.08914963724713829,0.05356058799950577,3.3306690738754696e-16,0.0
1.32,0.0,0.08511523968540932,0.05389811822999543,2.220446049250313e-16,0.0
1.34,0.0,0.0812427357036439,0.054223412362439154,6.661338147750939e-16,0.0
1.36,0.0,0.07752741081651693,0.05453687340112077,1.1102230246251565e-16,0.0
1.3800000000000001,0.0,0.07396456328726762,0.054838894451425514,5.551115123125783e-16,0.0
1.4000000000000001,0.0,0.07054951566206916,0.05512985865412789,2.220446049250313e-16,0.0
1.42,0.0,0.06727762530653122,0.0554101391571496,0.0,0.0
1.44,0.0,0.06414429399706971,0.05568009912063596,5.551115123125783e-16,0.0
1.46,0.0,0.06114497661903987,0.05594009175156877,2.220446049250313e-16,0.0
1.48,0.0,0.05827518902255303,0.05619046036446892,6.661338147750939e-16,0.0
1.5,0.0,0.05553051508575857,0.056431538465058655,0.0,0.0
1.52,0.0,0.052906613034106216,0.05666364985403278,3.3306690738754696e-16,0.0
1.54,0.0,0.05039922106266836,0.05688710874835274,0.0,0.0
1.56,0.0,0.048004162306990936,0.05710221991771621,4.440892098500626e-16,0.0
1.58,0.0,0.045717349206114435,0.05730927883407545,2.220446049250313e-16,0.0
1.6,0.0,0.043534787299304836,0.0575085718322775,6.661338147750939e-16,0.0
1.62,0.0,0.04145257849557241,0.057700376280084356,2.220446049250313e-16,0.0
1.6400000000000001,0.0,0.03946692385211689,0.057884960755999616,0.0,0.0
1.6600000000000001,0.0,0.03757412589425339,0.05806258523348392,0.0,0.0
1.68,0.0,0.03577059050493111,0.05823350127028004,0.0,0.0
1.7,0.0,0.03405282840634846,0.0583979522016995,0.0,0.0
1.72,0.0,0.03241745624903904,0.0585561733368408,0.0,0.0
1.74,0.0,0.030861197314654462,0.058708392156814906,6.661338147750939e-16,0.0
1.76,0.0,0.029380881826948486,0.058854828514154585,3.3306690738754696e-16,0.0
1.78,0.0,0.027973446850504555,0.05899569483267219,4.440892098500626e-16,0.0
1.8,0.0,0.026635935737864144,0.05913119630711191,2.220446049250313e-16,0.0
1.82,0.0,0.025365497062291083,0.05926153110201975,1.1102230246251565e-16,0.0
1.84,0.0,0.02415938294517502,0.05938689054931768,2.220446049250313e-16,0.0
1.86,0.0,0.023014946654412925,0.059507459344135163,1.1102230246251565e-16,0.0
1.8800000000000001,0.0,0.021929639314726634,0.05962341573850312,4.440892098500626e-16,0.0
1.9000000000000001,0.0,0.020901005536673345,0.059734931732569274,2.220446049250313e-16,0.0
1.92,0.0,0.019926677745331318,0.059842173263037604,4.440892098500626e-16,0.0
1.94,0.0,0.01900436898415983,0.059945300388578725,2.220446049250313e-16,0.0
1.96,0.0,0.0181318640017176,0.060044467471994656,4.440892098500626e-16,0.0
1.98,0.0,0.01730700852128998,0.06013982335895447,4.440892098500626e-16,0.0
2.0,0.0,0.01652769677040463,0.060231511553152046,0.0,0.0
2.02,0.0,0.015791857627334576,0.060319670387760656,5.551115123125783e-16,0.0
2.04,0.0,0.0150974401243065,0.060404433193086665,2.220446049250313e-16,0.0
2.06,0.0,0.014442399495039664,0.06048592846034718,4.440892098500626e-16,0.0
2.08,0.0,0.013824685378826711,0.060564280001516195,2.220446049250313e-16,0.0
2.1,0.0,0.013242234055190838,0.06063960710520139,7.771561172376096e-16,0.0
2.12,0.0,0.0126929665213826,0.060712024688530805,1.1102230246251565e-16,0.0
2.14,0.0,0.012174793720410804,0.06078164344504252,0.0,0.0
2.16,0.0,0.011685629279747409,0.060848569988584615,3.3306690738754696e-16,0.0
2.18,0.0,0.011223408898051655,0.060912906993240555,8.881784197001252e-16,0.0
2.2,0.0,0.010786114329101,0.06097475332930977,4.440892098500626e-16,0.0
2.22,0.0,0.010371799101584034,0.061034204195378576,4.440892098500626e-16,0.0
2.24,0.0,0.009978612912146356,0.06109135124652485,8.881784197001252e-16,0.0
2.2600000000000002,0.0,0.009604822060197117,0.06114628271870899,1.1102230246251565e-15,0.0
2.2800000000000002,0.0,0.009248824176020486,0.06119908354940506,6.661338147750939e-16,0.0
2.3000000000000003,0.0,0.008909156541210925,0.061249835494535554,2.220446049250313e-16,0.0
2.32,0.0,0.008584498241361335,0.06129861724177436,8.881784197001252e-16,0.0
2.34,0.0,0.008273667055976503,0.06134550452028665,4.440892098500626e-16,0.0
2.36,0.0,0.007975612332462384,0.06139057020697941,3.3306690738754696e-16,0.0
2.38,0.0,0.007689405154459466,0.06143388442933459,0.0,0.0
2.4,0.0,0.007414226988280094,0.06147551466490318,6.661338147750939e-16,0.0
2.42,0.0,0.007149357766377731,0.061515525837536764,4.440892098500626e-16,0.0
2.44,0.0,0.006894164115336729,0.061553980410436186,2.220446049250313e-16,0.0
2.46,0.0,0.0066480882030888295,0.061590938476096306,4.440892098500626e-16,0.0
2.48,0.0,0.006410637488044775,0.06162645784322589,4.440892098500626e-16,0.0
2.5,0.0,0.006181375507390929,0.06166059412072444,2.220446049250313e-16,0.0
2.52,0.0,0.005959913739558523,0.06169340079879429,3.3306690738754696e-16,0.0
2.54,0.0,0.005745904509178744,0.06172492932726753,0.0,0.0
2.56,0.0,0.00553903486319732,0.061755229191226876,6.661338147750939e-16,0.0
2.58,0.0,0.005339021326499771,0.06178434798399822,1.1102230246251565e-16,0.0
2.6,0.0,0.005145605438072656,0.06181233147759286,6.661338147750939e-16,0.0
2.62,0.0,0.004958549969659943,0.06183922369067402,4.440892098500626e-16,0.0
2.64,0.0,0.004777635734624367,0.0618650669541237,1.1102230246251565e-16,0.0
2.66,0.0,0.004602658902991858,0.06188990197428349,4.440892098500626e-16,0.0
2.68,0.0,0.004433428747913047,0.061913767893941506,6.661338147750939e-16,0.0
2.7,0.0,0.004269765758086855,0.061936702351136484,1.5543122344752192e-15,0.0
2.72,0.0,0.004111500059506827,0.06195874153584866,0.0,0.0
2.74,0.0,0.003958470097944939,0.06197992024464495,4.440892098500626e-16,0.0
2.7600000000000002,0.0,0.0038105215407504634,0.06200027193334699,7.771561172376096e-16,0.0
2.7800000000000002,0.0,0.0036675063628213065,0.06201982876778355,1.1102230246251565e-16,0.0
2.8000000000000003,0.0,0.0035292820870140604,0.06203862167269368,2.220446049250313e-16,0.0
2.82,0.0,0.003395711153912736,0.062056680378841864,8.881784197001252e-16,0.0
2.84,0.0,0.003266660399820781,0.062074033468403414,2.220446049250313e-16,0.0
2.86,0.0,0.0031420006251908984,0.06209070841868222,2.220446049250313e-16,0.0
2.88,0.0,0.0030216062385416565,0.062106731644213514,2.220446049250313e-16,0.0
2.9,0.0,0.0029053549632798593,0.062122128537311486,2.220446049250313e-16,0.0
2.92,0.0,0.002793127596866546,0.06213692350711226,4.440892098500626e-16,0.0
2.94,0.0,0.002684807813443103,0.06215114001716621,2.220446049250313e-16,0.0
2.96,0.0,0.0025802820024554067,0.062164800621630135,2.220446049250313e-16,0.0
2.98,0.0,0.002479439137004925,0.06217792700010799,0.0,0.0
3.0,0.0,0.002382170666659537,0.06219053999118876,2.220446049250313e-16,0.0
3.02,0.0,0.0022883704303015935,0.06220265962472653,0.0,0.0
3.04,0.0,0.0021979345852981883,0.062214305152909384,2.220446049250313e-16,0.0
3.06,0.0,0.002110761549883793,0.06222549508015846,2.220446049250313e-16,0.0
3.08,0.0,0.0020267519561429537,0.062236247191901135,2.220446049250313e-16,0.0
3.1,0.0,0.0019458086114151512,0.062246578582257205,0.0,0.0
3.12,0.0,0.0018678364662971108,0.06225650568067927,2.220446049250313e-16,0.0
3.14,0.0,0.0017927425877282792,0.06226604427758384,4.440892098500626e-16,0.0
3.16,0.0,0.0017204361358985824,0.06227520954901025,2.220446049250313e-16,0.0
3.18,0.0,0.001650828343935208,0.06228401608034434,6.661338147750939e-16,0.0
3.2,0.0,0.0015838324995144332,0.06229247788913896,2.220446049250313e-16,0.0
3.22,0.0,0.0015193639276924317,0.062300608447066565,0.0,0.0
3.24,0.0,0.0014573399743896182,0.0623084207010344,0.0,0.0
3.2600000000000002,0.0,0.0013976799900657804,0.06231592709349465,0.0,0.0
3.2800000000000002,0.0,0.0013403053132243251,0.06232313958197814,0.0,0.0
3.3000000000000003,0.0,0.0012851392534598033,0.06233006965788133,0.0,0.0
3.3200000000000003,0.0,0.0012321070738306665,0.0623367283645339,4.440892098500626e-16,0.0
3.34,0.0,0.0011811359723938914,0.06234312631457447,4.440892098500626e-16,0.0
3.36,0.0,0.0011321550627887461,0.06234927370665908,2.220446049250313e-16,0.0
3.38,0.0,0.0010850953537916894,0.06235518034152923,0.0,0.0
3.4,0.0,0.0010398897278001938,0.062360855637461875,0.0,0.0
3.42,0.0,0.0009964729182302431,0.06236630864512537,4.440892098500626e-16,0.0
3.44,0.0,0.0009547814858312193,0.062371548061864256,2.220446049250313e-16,0.0
3.46,0.0,0.0009147537939436743,0.06237658224543297,4.440892098500626e-16,0.0
3.48,0.0,0.0008763299827392254,0.06238141922720163,4.440892098500626e-16,0.0
3.5,0.0,0.0008394519424911711,0.06238606672485057,2.220446049250313e-16,0.0
3.52,0.0,0.0008040632859347253,0.06239053215457724,0.0,0.0
3.54,0.0,0.0007701093197847967,0.06239482264282974,2.220446049250313e-16,0.0
3.56,0.0,0.0007375370154806655,0.06239894503758803,1.1102230246251565e-16,0.0
3.58,0.0,0.0007062949792311396,0.06240290591920898,6.661338147750939e-16,0.0
3.6,0.0,0.0006763334214404339,0.06240671161085094,2.220446049250313e-16,0.0
3.62,0.0,0.0006476041255864132,0.06241036818849641,4.440892098500626e-16,0.0
3.64,0.0,0.0006200604166368172,0.06241388149058466,2.220446049250313e-16,0.0
3.66,0.0,0.0005936571290724075,0.062417257127273085,4.440892098500626e-16,0.0
3.68,0.0,0.0005683505746005851,0.0624205004893376,4.440892098500626e-16,0.0
3.7,0.0,0.000544098509629378,0.06242361675672992,4.440892098500626e-16,0.0
3.72,0.0,0.0005208601025751643,0.062426610906800656,0.0,0.0
3.74,0.0,0.0004985959010749036,0.06242948772220531,2.220446049250313e-16,0.0
3.7600000000000002,0.0,0.0004772677991700935,0.062432251798501676,1.1102230246251565e-16,0.0
3.7800000000000002,0.0,0.0004568390045255536,0.06243490755145309,2.220446049250313e-16,0.0
3.8000000000000003,0.0,0.00043727400574601844,0.06243745922404721,4.440892098500626e-16,0.0
3.8200000000000003,0.0,0.0004185385398468621,0.06243991089324269,4.440892098500626e-16,0.0
3.84,0.0,0.00040059955993511576,0.06244226647645271,2.220446049250313e-16,0.0
3.86,0.0,0.00038342520315068053,0.06244452973777683,1.1102230246251565e-16,0.0
3.88,0.0,0.0003669847589152144,0.06244670429399012,0.0,0.0
3.9,0.0,0.0003512486375311524,0.06244879362029948,0.0,0.0
3.92,0.0,0.00033618833916902003,0.06245080105587518,0.0,0.0
3.94,0.0,0.00032177642327567375,0.06245272980916746,0.0,0.0
3.96,0.0,0.0003079864784290747,0.06245458296301628,0.0,0.0
3.98,0.0,0.0002947930926594399,0.06245636347956117,1.1102230246251565e-16,0.0
4.0,0.0,0.00028217182424385715,0.06245807420496059,4.440892098500626e-16,0.0
4.0200000000000005,0.0,0.00027009917297362033,0.062459717873926304,2.220446049250313e-16,0.0
4.04,0.0,0.0002585525518749937,0.06246129711408201,4.440892098500626e-16,0.0
4.0600000000000005,0.0,0.0002475102593484308,0.0624628144501512,1.1102230246251565e-16,0.0
4.08,0.0,0.0002369514516638752,0.06246427230798211,6.661338147750939e-16,0.0
4.1,0.0,0.00022685611572377952,0.062465673018414894,0.0,0.0
4.12,0.0,0.00021720504195981945,0.06246701882099916,0.0,0.0
4.14,0.0,0.00020797979719318073,0.062468311867565095,1.1102230246251565e-16,0.0
4.16,0.0,0.0001991626972203386,0.06246955422565584,2.220446049250313e-16,0.0
4.18,0.0,0.00019073677882943942,0.062470747881825626,5.551115123125783e-16,0.0
4.2,0.0,0.00018268577087802575,0.06247189474480968,2.220446049250313e-16,0.0
4.22,0.0,0.0001749940639949109,0.062472996648568965,4.440892098500626e-16,0.0
4.24,0.0,0.0001676466784091839,0.06247405535521757,3.3306690738754696e-16,0.0
4.26,0.0,0.00016062922939317494,0.06247507255783472,4.440892098500626e-16,0.0
4.28,0.0,0.00015392788984408475,0.06247604988316695,4.440892098500626e-16,0.0
4.3,0.0,0.0001475293496760374,0.06247698889422552,4.440892098500626e-16,0.0
4.32,0.0,0.00014142077200245853,0.062477891092780714,8.881784197001252e-16,0.0
4.34,0.0,0.00013558974657075076,0.06247875792176044,2.220446049250313e-16,0.0
4.36,0.0,0.00013002424163327268,0.062479590767553904,0.0,0.0
4.38,0.0,0.0001247125563172644,0.062480390962225414,0.0,0.0
4.4,0.0,0.0001196432765092719,0.062481159785641775,4.440892098500626e-16,0.0
4.42,0.0,0.00011480523804990276,0.06248189846751638,0.0,0.0
4.44,0.0,0.00011018750135936064,0.062482608189373394,2.220446049250313e-16,0.0
4.46,0.0,0.00010577934116237815,0.06248329008643518,3.3306690738754696e-16,0.0
4.48,0.0,0.00010157025358906585,0.06248394524943569,0.0,0.0
4.5,0.0,9.754998069196364e-05,0.06248457472636283,0.0,0.0
4.5200000000000005,0.0,9.370854975375057e-05,0.062485179524133384,4.440892098500626e-16,0.0
4.54,0.0,9.003632233381303e-05,0.062485760610201196,4.440892098500626e-16,0.0
4.5600000000000005,0.0,8.652404646924295e-05,0.06248631891410337,0.0,0.0
4.58,0.0,8.316290522185621e-05,0.06248685532894596,4.440892098500626e-16,0.0
4.6000000000000005,0.0,7.994455584204449e-05,0.062487370712830365,1.1102230246251565e-16,0.0
4.62,0.0,7.686115577529689e-05,0.06248786589022572,4.440892098500626e-16,0.0
4.64,0.0,7.390537403520735e-05,0.06248834165328577,1.1102230246251565e-16,0.0
4.66,0.0,7.107038849667877e-05,0.0624887987631154,2.220446049250313e-16,0.0
4.68,0.0,6.834987114365075e-05,0.062489237950987105,1.1102230246251565e-16,0.0
4.7,0.0,6.573796407190805e-05,0.062489659919509846,2.220446049250313e-16,0.0
4.72,0.0,6.322924923953595e-05,0.062490065343752024,3.3306690738754696e-16,0.0
4.74,0.0,6.081871470085225e-05,0.06249045487232126,0.0,0.0
4.76,0.0,5.850171958802663e-05,0.062490829128400385,6.661338147750939e-16,0.0
4.78,0.0,5.6273959540499806e-05,0.06249118871074426,1.1102230246251565e-16,0.0
4.8,0.0,5.4131433754380436e-05,0.0624915341946375,4.440892098500626e-16,0.0
4.82,0.0,5.207041437427688e-05,0.062491866132812955,4.440892098500626e-16,0.0
4.84,0.0,5.00874185941268e-05,0.062492185056336774,2.220446049250313e-16,0.0
4.86,0.0,4.8179183587533184e-05,0.06249249147545689,4.440892098500626e-16,0.0
4.88,0.0,4.634264421080742e-05,0.06249278588041918,0.0,0.0
4.9,0.0,4.457491332169393e-05,0.06249306874225095,4.440892098500626e-16,0.0
4.92,0.0,4.2873264491938985e-05,0.06249334051351459,2.220446049250313e-16,0.0
4.94,0.0,4.123511687428021e-05,0.06249360162903126,6.661338147750939e-16,0.0
4.96,0.0,3.965802197723611e-05,0.062493852506575964,2.220446049250313e-16,0.0
4.98,0.0,3.8139652110247815e-05,0.062494093547545704,2.220446049250313e-16,0.0
5.0,0.0,3.667779028583855e-05,0.06249432513760172,1.1102230246251565e-16,0.0
5.0200000000000005,0.0,3.5270321378269055e-05,0.06249454764728595,8.881784197001252e-16,0.0
5.04,0.0,3.391522436896979e-05,0.06249476143261382,3.3306690738754696e-16,0.0
5.0600000000000005,0.0,3.2610565524809735e-05,0.062494966835643484,4.440892098500626e-16,0.0
5.08,0.0,3.1354492377412536e-05,0.062495164185023135,5.551115123125783e-16,0.0
5.1000000000000005,0.0,3.0145228391905926e-05,0.06249535379651644,1.1102230246251565e-15,0.0
5.12,0.0,2.898106822666399e-05,0.06249553597350774,4.440892098500626e-16,0.0
5.14,0.0,2.7860373500345775e-05,0.06249571100748709,2.220446049250313e-16,0.0
5.16,0.0,2.678156899782479e-05,0.06249587917851694,1.3322676295501878e-15,0.0
5.18,0.0,2.5743139252184796e-05,0.062496040755679404,8.881784197001252e-16,0.0
5.2,0.0,2.4743625452988795e-05,0.06249619599750739,1.1102230246251565e-16,0.0
5.22,0.0,2.3781622636070382e-05,0.06249634515239796,4.440892098500626e-16,0.0
5.24,0.0,2.285577712149305e-05,0.0624964884590093,8.881784197001252e-16,0.0
5.26,0.0,2.196478416109955e-05,0.062496626146642725,4.440892098500626e-16,0.0
5.28,0.0,2.1107385774793694e-05,0.06249675843560968,2.220446049250313e-16,0.0
5.3,0.0,2.028236875040792e-05,0.06249688553758399,4.440892098500626e-16,0.0
5.32,0.0,1.948856278725018e-05,0.06249700765594034,6.661338147750939e-16,0.0
5.34,0.0,1.8724838765824295e-05,0.06249712498607984,4.440892098500626e-16,0.0
5.36,0.0,1.7990107131522026e-05,0.06249723771574241,3.3306690738754696e-16,0.0
5.38,0.0,1.7283316376548783e-05,0.062497346025307564,2.220446049250313e-16,0.0
5.4,0.0,1.66034516135777e-05,0.06249745008808228,4.440892098500626e-16,0.0
5.42,0.0,1.5949533227186804e-05,0.062497550070578896,2.220446049250313e-16,0.0
5.44,0.0,1.5320615598658226e-05,0.062497646132780936,5.551115123125783e-16,0.0
5.46,0.0,1.4715785895413936e-05,0.062497738428399875,0.0,0.0
5.48,0.0,1.4134162920265272e-05,0.062497827105119974,2.220446049250313e-16,0.0
5.5,0.0,1.3574896013886214e-05,0.06249791230483537,1.1102230246251565e-16,0.0
5.5200000000000005,0.0,1.3037164006331747e-05,0.0624979941638768,4.440892098500626e-16,0.0
5.54,0.0,1.2520174214983172e-05,0.062498072813229825,1.3322676295501878e-15,0.0
5.5600000000000005,0.0,1.2023161482157161e-05,0.06249814837874433,0.0,0.0
5.58,0.0,1.1545387254696486e-05,0.062498220981335555,3.3306690738754696e-16,0.0
5.6000000000000005,0.0,1.108613869555744e-05,0.062498290737178164,6.661338147750939e-16,0.0
5.62,0.0,1.0644727831470332e-05,0.062498357757891844,0.0,0.0
5.64,0.0,1.0220490731859232e-05,0.062498422150719546,1.1102230246251565e-16,0.0
5.66,0.0,9.812786715509686e-06,0.06249848401869967,1.3322676295501878e-15,0.0
5.68,0.0,9.420997587365712e-06,0.0624985434608303,4.440892098500626e-16,0.0
5.7,0.0,9.044526898658683e-06,0.06249860057222832,2.220446049250313e-16,0.0
5.72,0.0,8.68279923469421e-06,0.06249865544428104,4.440892098500626e-16,0.0
5.74,0.0,8.335259524780862e-06,0.06249870816479239,4.440892098500626e-16,0.0
5.76,0.0,8.001372374333374e-06,0.06249875881812395,4.440892098500626e-16,0.0
5.78,0.0,7.680621419568507e-06,0.06249880748532925,2.220446049250313e-16,0.0
5.8,0.0,7.372508701658636e-06,0.062498854244284016,4.440892098500626e-16,0.0
5.82,0.0,7.076554061474565e-06,0.062498899169810405,2.220446049250313e-16,0.0
5.84,0.0,6.792294552421298e-06,0.06249894233379694,4.440892098500626e-16,0.0
5.86,0.0,6.519283872398195e-06,0.0624989838053133,2.220446049250313e-16,0.0
5.88,0.0,6.257091812097041e-06,0.062499023650721366,4.440892098500626e-16,0.0
5.9,0.0,6.005303721653927e-06,0.062499061933780506,4.440892098500626e-16,0.0
5.92,0.0,5.76351999241334e-06,0.06249909871575049,4.440892098500626e-16,0.0
5.94,0.0,5.531355555040286e-06,0.06249913405548901,2.220446049250313e-16,0.0
5.96,0.0,5.308439393107368e-06,0.06249916800954587,4.440892098500626e-16,0.0
5.98,0.0,5.094414071117687e-06,0.06249920063225397,4.440892098500626e-16,0.0
6.0,0.0,4.888935277479099e-06,0.06249923197581526,4.440892098500626e-16,0.0
6.0200000000000005,0.0,4.691671380254995e-06,0.06249926209038545,6.661338147750939e-16,0.0
6.04,0.0,4.502302998535381e-06,0.062499291024153164,4.440892098500626e-16,0.0
6.0600000000000005,0.0,4.320522584562093e-06,0.062499318823418054,4.440892098500626e-16,0.0
6.08,0.0,4.146034020695211e-06,0.0624993455326639,2.220446049250313e-16,0.0
6.1000000000000005,0.0,3.9785522275084586e-06,0.06249937119463067,4.440892098500626e-16,0.0
6.12,0.0,3.817802784708456e-06,0.06249939585038234,4.440892098500626e-16,0.0
6.140000000000001,0.0,3.6635215638668714e-06,0.06249941953937265,4.440892098500626e-16,0.0
6.16,0.0,3.515454371990665e-06,0.06249944229950863,4.440892098500626e-16,0.0
6.18,0.0,3.3733566070870936e-06,0.06249946416721083,6.661338147750939e-16,0.0
6.2,0.0,3.2369929240589144e-06,0.06249948517747168,2.220446049250313e-16,0.0
6.22,0.0,3.1061369112938433e-06,0.06249950536391184,4.440892098500626e-16,0.0
6.24,0.0,2.9805707783100865e-06,0.06249952475883343,4.440892098500626e-16,0.0
6.26,0.0,2.8600850521090685e-06,0.062499543393272086,4.440892098500626e-16,0.0
6.28,0.0,2.7444782844098087e-06,0.06249956129704655,4.440892098500626e-16,0.0
6.3,0.0,2.633556768347685e-06,0.06249957849880639,6.661338147750939e-16,0.0
6.32,0.0,2.5271342635606573e-06,0.062499595026077846,8.881784197001252e-16,0.0
6.34,0.0,2.4250317315733313e-06,0.06249961090530771,2.220446049250313e-16,0.0
6.36,0.0,2.3270770786314107e-06,0.06249962616190602,2.220446049250313e-16,0.0
6.38,0.0,2.2331049080728053e-06,0.062499640820286285,4.440892098500626e-16,0.0
6.4,0.0,2.142956280208852e-06,0.06249965490390482,2.220446049250313e-16,0.0
6.42,0.0,2.0564784797597798e-06,0.06249966843529835,8.881784197001252e-16,0.0
6.44,0.0,1.97352479162335e-06,0.06249968143611966,2.220446049250313e-16,0.0
6.46,0.0,1.8939542826683246e-06,0.06249969392717282,6.661338147750939e-16,0.0
6.48,0.0,1.8176315905015047e-06,0.0624997059284459,0.0,0.0
6.5,0.0,1.7444267179376875e-06,0.06249971745914342,2.220446049250313e-16,0.0
6.5200000000000005,0.0,1.674214832673755e-06,0.0624997285377168,4.440892098500626e-16,0.0
6.54,0.0,1.606876070912915e-06,0.06249973918189412,4.440892098500626e-16,0.0
6.5600000000000005,0.0,1.5422953446801565e-06,0.062499749408708026,4.440892098500626e-16,0.0
6.58,0.0,1.4803621503500257e-06,0.06249975923452362,2.220446049250313e-16,0.0
6.6000000000000005,0.0,1.4209703782523478e-06,0.06249976867506435,2.220446049250313e-16,0.0
6.62,0.0,1.3640181213560846e-06,0.06249977774543671,4.440892098500626e-16,0.0
6.640000000000001,0.0,1.3094074801861778e-06,0.062499786460155346,6.661338147750939e-16,0.0
6.66,0.0,1.2570443657712238e-06,0.0624997948331656,8.881784197001252e-16,0.0
6.68,0.0,1.2068382955835017e-06,0.062499802877865884,4.440892098500626e-16,0.0
6.7,0.0,1.1587021859323292e-06,0.06249981060712942,0.0,0.0
6.72,0.0,1.1125521404556952e-06,0.06249981803332472,2.220446049250313e-16,0.0
6.74,0.0,1.0683072398953292e-06,0.06249982516833513,4.440892098500626e-16,0.0
6.76,0.0,1.025889336708845e-06,0.062499832023578096,2.220446049250313e-16,0.0
6.78,0.0,9.852228663539023e-07,0.06249983861002358,2.220446049250313e-16,0.0
6.8,0.0,9.462346832065882e-07,0.0624998449382111,0.0,0.0
6.82,0.0,9.088539333701333e-07,0.062499851018267216,0.0,0.0
6.84,0.0,8.730119727677917e-07,0.062499856859921196,4.440892098500626e-16,0.0
6.86,0.0,8.386423355921071e-07,0.06249986247252088,8.881784197001252e-16,0.0
6.88,0.0,8.056807503228039e-07,0.06249986786504764,6.661338147750939e-16,0.0
6.9,0.0,7.740651944827526e-07,0.06249987304613055,0.0,0.0
6.92,0.0,7.437359728911229e-07,0.06249987802406058,8.881784197001252e-16,0.0
6.94,0.0,7.146358017583696e-07,0.06249988280680335,4.440892098500626e-16,0.0
6.96,0.0,6.867098787526671e-07,0.06249988740201221,6.661338147750939e-16,0.0
6.98,0.0,6.59905927084417e-07,0.062499891817040534,2.220446049250313e-16,0.0
7.0,0.0,6.341742049041554e-07,0.062499896058953334,4.440892098500626e-16,0.0
7.0200000000000005,0.0,6.094674764266164e-07,0.0624999001345384,2.220446049250313e-16,0.0
7.04,0.0,5.857409495094441e-07,0.06249990405031765,2.220446049250313e-16,0.0
7.0600000000000005,0.0,5.629521851087654e-07,0.06249990781255711,2.220446049250313e-16,0.0
7.08,0.0,5.410609853834118e-07,0.06249991142727719,0.0,0.0
7.1000000000000005,0.0,5.200292706317252e-07,0.06249991490026215,2.220446049250313e-16,0.0
7.12,0.0,4.998209496157624e-07,0.06249991823706948,2.220446049250313e-16,0.0
7.140000000000001,0.0,4.804017890714537e-07,0.062499921443038856,8.881784197001252e-16,0.0
7.16,0.0,4.6173928933209914e-07,0.06249992452330047,8.881784197001252e-16,0.0
7.18,0.0,4.4380256384230044e-07,0.06249992748278332,0.0,0.0
7.2,0.0,4.265622275824998e-07,0.06249993032622326,4.440892098500626e-16,0.0
7.22,0.0,4.0999029512518934e-07,0.0624999330581704,2.220446049250313e-16,0.0
7.24,0.0,3.9406008547795794e-07,0.06249993568299638,8.881784197001252e-16,0.0
7.26,0.0,3.787461374354417e-07,0.0624999382049015,4.440892098500626e-16,0.0
7.28,0.0,3.6402413051196164e-07,0.0624999406279214,0.0,0.0
7.3,0.0,3.4987081562030196e-07,0.06249994295593338,2.220446049250313e-16,0.0
7.32,0.0,3.3626394998326554e-07,0.062499945192662734,4.440892098500626e-16,0.0
7.34,0.0,3.2318223964841413e-07,0.06249994734168869,0.0,0.0
7.36,0.0,3.1060528557603767e-07,0.06249994940645022,2.220446049250313e-16,0.0
7.38,0.0,2.9851353612992115e-07,0.062499951390251336,6.661338147750939e-16,0.0
7.4,0.0,2.868882424788566e-07,0.06249995329626646,0.0,0.0
7.42,0.0,2.7571141681418297e-07,0.06249995512754576,4.440892098500626e-16,0.0
7.44,0.0,2.649657964509784e-07,0.06249995688701947,2.220446049250313e-16,0.0
7.46,0.0,2.54634807074295e-07,0.06249995857750341,6.661338147750939e-16,0.0
7.48,0.0,2.4470253225581564e-07,0.062499960201702426,0.0,0.0
7.5,0.0,2.3515368172796695e-07,0.06249996176221576,4.440892098500626e-16,0.0
7.5200000000000005,0.0,2.2597356460673183e-07,0.06249996326154048,2.220446049250313e-16,0.0
7.54,0.0,2.1714806183057173e-07,0.06249996470207594,4.440892098500626e-16,0.0
7.5600000000000005,0.0,2.0866360260396602e-07,0.06249996608612705,2.220446049250313e-16,0.0
7.58,0.0,2.0050714004067898e-07,0.06249996741590887,0.0,0.0
7.6000000000000005,0.0,1.926661296878209e-07,0.06249996869354926,8.881784197001252e-16,0.0
7.62,0.0,1.85128508956768e-07,0.06249996992109259,0.0,0.0
7.640000000000001,0.0,1.7788267668533872e-07,0.06249997110050325,8.881784197001252e-16,0.0
7.66,0.0,1.7091747528642482e-07,0.062499972233668634,8.881784197001252e-16,0.0
7.68,0.0,1.642221724323789e-07,0.06249997332240196,4.440892098500626e-16,0.0
7.7,0.0,1.5778644431523017e-07,0.062499974368445316,2.220446049250313e-16,0.0
7.72,0.0,1.5160035931092535e-07,0.062499975373472905,2.220446049250313e-16,0.0
7.74,0.0,1.4565436317886494e-07,0.06249997633909286,1.1102230246251565e-15,0.0
7.76,0.0,1.3993926423184827e-07,0.06249997726685012,0.0,0.0
7.78,0.0,1.3444621854724378e-07,0.062499978158229545,6.661338147750939e-16,0.0
7.8,0.0,1.2916671710651756e-07,0.06249997901465766,6.661338147750939e-16,0.0
7.82,0.0,1.2409257381638643e-07,0.06249997983750457,4.440892098500626e-16,0.0
7.84,0.0,1.192159116806591e-07,0.06249998062808726,2.220446049250313e-16,0.0
7.86,0.0,1.1452915204886034e-07,0.062499981387670746,4.440892098500626e-16,0.0
7.88,0.0,1.1002500245049371e-07,0.062499982117470584,1.1102230246251565e-16,0.0
7.9,0.0,1.0569644689032765e-07,0.06249998281865455,1.1102230246251565e-16,0.0
7.92,0.0,1.0153673447193446e-07,0.062499983492344646,6.661338147750939e-16,0.0
7.94,0.0,9.753936990944722e-08,0.06249998413961905,8.881784197001252e-16,0.0
7.96,0.0,9.369810345426186e-08,0.06249998476151338,2.220446049250313e-16,0.0
7.98,0.0,9.000692227821955e-08,0.062499985359023076,2.220446049250313e-16,0.0
8.0,0.0,8.646004135510309e-08,0.06249998593310398,1.5543122344752192e-15,0.0
8.02,0.0,8.305189474578817e-08,0.062499986484674766,6.661338147750939e-16,0.0
8.040000000000001,0.0,7.977712732675573e-08,0.06249998701461819,0.0,0.0
8.06,0.0,7.663058705084956e-08,0.062499987523782295,4.440892098500626e-16,0.0
8.08,0.0,7.360731790127563e-08,0.06249998801298183,8.881784197001252e-16,0.0
8.1,0.0,7.070255172249461e-08,0.06249998848299944,8.881784197001252e-16,0.0
8.120000000000001,0.0,6.791170144261556e-08,0.06249998893458747,4.440892098500626e-16,0.0
8.14,0.0,6.523035476257844e-08,0.06249998936846855,6.661338147750939e-16,0.0
8.16,0.0,6.265426691033451e-08,0.06249998978533683,4.440892098500626e-16,0.0
8.18,0.0,6.017935505011882e-08,0.062499990185859486,6.661338147750939e-16,0.0
8.2,0.0,5.780169200595781e-08,0.06249999057067732,2.220446049250313e-16,0.0
8.22,0.0,5.5517499812849586e-08,0.06249999094040641,4.440892098500626e-16,0.0
8.24,0.0,5.3323145476397446e-08,0.06249999129563816,6.661338147750939e-16,0.0
8.26,0.0,5.1215134489279095e-08,0.0624999916369411,4.440892098500626e-16,0.0
8.28,0.0,4.9190106090549774e-08,0.06249999196486121,5.551115123125783e-16,0.0
8.3,0.0,4.72448275239438e-08,0.062499992279923554,0.0,0.0
8.32,0.0,4.537619065568489e-08,0.06249999258263206,6.661338147750939e-16,0.0
8.34,0.0,4.358120621478111e-08,0.06249999287347121,0.0,0.0
8.36,0.0,4.18569994470021e-08,0.06249999315290637,1.1102230246251565e-16,0.0
8.38,0.0,4.0200806393471965e-08,0.06249999342138468,1.1102230246251565e-15,0.0
8.4,0.0,3.8609968565675154e-08,0.062499993679335945,0.0,0.0
8.42,0.0,3.70819308880939e-08,0.062499993927172724,0.0,0.0
8.44,0.0,3.5614235878942157e-08,0.06249999416529164,4.440892098500626e-16,0.0
8.46,0.0,3.420452085277656e-08,0.062499994394073825,2.220446049250313e-16,0.0
8.48,0.0,3.285051464182969e-08,0.06249999461388532,2.220446049250313e-16,0.0
8.5,0.0,3.155003330034377e-08,0.062499994825077995,1.3322676295501878e-15,0.0
8.52,0.0,3.030097799582939e-08,0.062499995027989544,8.881784197001252e-16,0.0
8.540000000000001,0.0,2.9101330360642015e-08,0.06249999522294488,8.881784197001252e-16,0.0
8.56,0.0,2.7949150611286505e-08,0.06249999541025583,8.881784197001252e-16,0.0
8.58,0.0,2.6842574059250505e-08,0.06249999559022233,8.881784197001252e-16,0.0
8.6,0.0,2.5779808306249697e-08,0.06249999576313215,8.881784197001252e-16,0.0
8.620000000000001,0.0,2.475913082987191e-08,0.062499995929262114,6.661338147750939e-16,0.0
8.64,0.0,2.3778885627940706e-08,0.062499996088878074,1.1102230246251565e-15,0.0
8.66,0.0,2.2837481692080246e-08,0.06249999624223536,6.661338147750939e-16,0.0
8.68,0.0,2.193338953627448e-08,0.06249999638957938,6.661338147750939e-16,0.0
8.700000000000001,0.0,2.106513952675036e-08,0.062499996531145956,4.440892098500626e-16,0.0
8.72,0.0,2.0231319333231566e-08,0.06249999666716162,8.881784197001252e-16,0.0
8.74,0.0,1.943057198380005e-08,0.06249999679784411,6.661338147750939e-16,0.0
8.76,0.0,1.8661593281194816e-08,0.06249999692340249,6.661338147750939e-16,0.0
8.78,0.0,1.7923130450877867e-08,0.0624999970440376,8.881784197001252e-16,0.0
8.8,0.0,1.7213979559673898e-08,0.06249999715994255,4.440892098500626e-16,0.0
8.82,0.0,1.65329839288623e-08,0.06249999727130283,8.881784197001252e-16,0.0
8.84,0.0,1.5879032545202646e-08,0.06249999737829652,8.881784197001252e-16,0.0
8.86,0.0,1.525105791900489e-08,0.062499997481094964,1.1102230246251565e-15,0.0
8.88,0.0,1.4648034558983691e-08,0.06249999757986269,8.881784197001252e-16,0.0
8.9,0.0,1.4068977452526625e-08,0.06249999767475764,6.661338147750939e-16,0.0
8.92,0.0,1.3512940247155586e-08,0.06249999776593168,6.661338147750939e-16,0.0
8.94,0.0,1.2979014053017393e-08,0.062499997853530734,6.661338147750939e-16,0.0
8.96,0.0,1.2466325759303983e-08,0.06249999793769502,8.881784197001252e-16,0.0
8.98,0.0,1.1974036646457666e-08,0.062499998018559134,4.440892098500626e-16,0.0
9.0,0.0,1.1501340811203818e-08,0.06249999809625257,6.661338147750939e-16,0.0
9.02,0.0,1.1047464197330472e-08,0.062499998170899566,1.1102230246251565e-15,0.0
9.040000000000001,0.0,1.061166298114312e-08,0.062499998242619606,4.440892098500626e-16,0.0
9.06,0.0,1.0193222038410428e-08,0.06249999831152747,4.440892098500626e-16,0.0
9.08,0.0,9.791453933933287e-09,0.06249999837773347,8.881784197001252e-16,0.0
9.1,0.0,9.405697573233164e-09,0.062499998441343435,1.1102230246251565e-15,0.0
9.120000000000001,0.0,9.035316979525377e-09,0.06249999850245917,8.881784197001252e-16,0.0
9.14,0.0,8.67969982651872e-09,0.062499998561178674,1.3322676295501878e-15,0.0
9.16,0.0,8.338256521998902e-09,0.06249999861759566,1.1102230246251565e-15,0.0
9.18,0.0,8.010419281222153e-09,0.06249999867180041,8.881784197001252e-16,0.0
9.200000000000001,0.0,7.695640731498582e-09,0.06249999872387992,6.661338147750939e-16,0.0
9.22,0.0,7.393393842631604e-09,0.062499998773917334,8.881784197001252e-16,0.0
9.24,0.0,7.103170759914216e-09,0.06249999882199269,8.881784197001252e-16,0.0
9.26,0.0,6.824482439511768e-09,0.06249999886818304,1.1102230246251565e-15,0.0
9.28,0.0,6.556858736766843e-09,0.062499998912562235,6.661338147750939e-16,0.0
9.3,0.0,6.299847271827623e-09,0.06249999895520128,1.1102230246251565e-15,0.0
9.32,0.0,6.053014202737305e-09,0.0624999989961684,4.440892098500626e-16,0.0
9.34,0.0,5.81594301667391e-09,0.06249999903552922,8.881784197001252e-16,0.0
9.36,0.0,5.588234868770338e-09,0.062499999073346656,8.881784197001252e-16,0.0
9.38,0.0,5.369507930314472e-09,0.062499999109681216,6.661338147750939e-16,0.0
9.4,0.0,5.159396506399708e-09,0.062499999144591145,6.661338147750939e-16,0.0
9.42,0.0,4.95755108902257e-09,0.062499999178132204,6.661338147750939e-16,0.0
9.44,0.0,4.763637409313881e-09,0.06249999921035809,4.440892098500626e-16,0.0
9.46,0.0,4.577335838212172e-09,0.062499999241320305,4.440892098500626e-16,0.0
9.48,0.0,4.398340304061825e-09,0.062499999271068696,1.1102230246251565e-15,0.0
9.5,0.0,4.2263586398307485e-09,0.06249999929965048,1.3322676295501878e-15,0.0
9.52,0.0,4.061110967808102e-09,0.06249999932711153,6.661338147750939e-16,0.0
9.540000000000001,0.0,3.902329198936317e-09,0.06249999935349587,4.440892098500626e-16,0.0
9.56,0.0,3.749756798866508e-09,0.06249999937884566,4.440892098500626e-16,0.0
9.58,0.0,3.603148121827255e-09,0.06249999940320148,6.661338147750939e-16,0.0
9.6,0.0,3.462267613044204e-09,0.06249999942660226,4.440892098500626e-16,0.0
9.620000000000001,0.0,3.3268895137694897e-09,0.062499999449085575,8.881784197001252e-16,0.0
9.64,0.0,3.196797487612517e-09,0.06249999947068718,4.440892098500626e-16,0.0
9.66,0.0,3.0717839768683466e-09,0.06249999949144181,2.220446049250313e-16,0.0
9.68,0.0,2.9516494456935266e-09,0.062499999511382735,8.881784197001252e-16,0.0
9.700000000000001,0.0,2.8362031867807977e-09,0.062499999530541694,1.1102230246251565e-15,0.0
9.72,0.0,2.7252615786049166e-09,0.06249999954894945,1.3322676295501878e-15,0.0
9.74,0.0,2.6186488599879907e-09,0.062499999566635295,4.440892098500626e-16,0.0
9.76,0.0,2.5161952881599532e-09,0.06249999958362786,1.3322676295501878e-15,0.0
9.78,0.0,2.417739167965369e-09,0.06249999959995404,6.661338147750939e-16,0.0
9.8,0.0,2.3231242783173486e-09,0.06249999961564004,8.881784197001252e-16,0.0
9.82,0.0,2.2322009316007343e-09,0.062499999630711005,6.661338147750939e-16,0.0
9.84,0.0,2.1448252498290673e-09,0.062499999645191,6.661338147750939e-16,0.0
9.86,0.0,2.060859055183082e-09,0.062499999659103224,4.440892098500626e-16,0.0
9.88,0.0,1.9801693652347673e-09,0.06249999967247,8.881784197001252e-16,0.0
9.9,0.0,1.902628929321932e-09,0.06249999968531261,4.440892098500626e-16,0.0
9.92,0.0,1.828114931058655e-09,0.06249999969765172,4.440892098500626e-16,0.0
9.94,0.0,1.7565096663370616e-09,0.062499999709506995,1.1102230246251565e-15,0.0
9.96,0.0,1.6877000634727209e-09,0.062499999720897315,0.0,0.0
9.98,0.0,1.6215769230210433e-09,0.06249999973184116,1.3322676295501878e-15,0.0
10.0,0.0,1.5580361577764043e-09,0.062499999742355816,1.1102230246251565e-15,0.0
10.02,0.0,1.4969771070863728e-09,0.062499999752458214,8.881784197001252e-16,0.0
10.040000000000001,0.0,1.438303229584903e-09,0.0624999997621644,6.661338147750939e-16,0.0
10.06,0.0,1.3819216272081092e-09,0.06249999977149012,6.661338147750939e-16,0.0
10.08,0.0,1.327743097284366e-09,0.06249999978045018,1.3322676295501878e-15,0.0
10.1,0.0,1.275682060694424e-09,0.062499999789058736,8.881784197001252e-16,0.0
10.120000000000001,0.0,1.2256559864429685e-09,0.062499999797329876,4.440892098500626e-16,0.0
10.14,0.0,1.1775857450967227e-09,0.062499999805276645,0.0,0.0
10.16,0.0,1.1313948722203502e-09,0.062499999812911856,8.881784197001252e-16,0.0
10.18,0.0,1.0870106626731475e-09,0.06249999982024772,4.440892098500626e-16,0.0
10.200000000000001,0.0,1.044362253135336e-09,0.06249999982729596,8.881784197001252e-16,0.0
10.22,0.0,1.0033825839738638e-09,0.062499999834067774,8.881784197001252e-16,0.0
10.24,0.0,9.64006317714146e-10,0.06249999984057403,4.440892098500626e-16,0.0
10.26,0.0,9.261709218656562e-10,0.062499999846825215,8.881784197001252e-16,0.0
10.28,0.0,8.898167878709025e-10,0.062499999852831264,4.440892098500626e-16,0.0
10.3,0.0,8.548854628938119e-10,0.062499999858601905,8.881784197001252e-16,0.0
10.32,0.0,8.21322264242886e-10,0.06249999986414613,4.440892098500626e-16,0.0
10.34,0.0,7.890732498235921e-10,0.06249999986947309,6.661338147750939e-16,0.0
10.36,0.0,7.580875302512037e-10,0.06249999987459111,2.220446049250313e-16,0.0
10.38,0.0,7.28315553694619e-10,0.06249999987950848,8.881784197001252e-16,0.0
10.4,0.0,6.997102427015542e-10,0.062499999884233014,4.440892098500626e-16,0.0
10.42,0.0,6.722258593949207e-10,0.06249999988877226,4.440892098500626e-16,0.0
10.44,0.0,6.458186728123733e-10,0.06249999989313362,1.3322676295501878e-15,0.0
10.46,0.0,6.204469589045581e-10,0.062499999897323875,4.440892098500626e-16,0.0
10.48,0.0,5.960697199963199e-10,0.06249999990134992,1.3322676295501878e-15,0.0
10.5,0.0,5.7264849983317e-10,0.062499999905217964,1.3322676295501878e-15,0.0
10.52,0.0,5.501458920776274e-10,0.06249999990893445,1.1102230246251565e-15,0.0
10.540000000000001,0.0,5.285261220881141e-10,0.0624999999125052,2.220446049250313e-16,0.0
10.56,0.0,5.077543251945414e-10,0.062499999915935925,8.881784197001252e-16,0.0
10.58,0.0,4.877974859538749e-10,0.062499999919232184,1.5543122344752192e-15,0.0
10.6,0.0,4.686241423920899e-10,0.06249999992239907,4.440892098500626e-16,0.0
10.620000000000001,0.0,4.502032968150839e-10,0.0624999999254418,2.220446049250313e-16,0.0
10.64,0.0,4.3250521125646207e-10,0.06249999992836531,1.1102230246251565e-15,0.0
10.66,0.0,4.1550223503767993e-10,0.06249999993117416,1.1102230246251565e-15,0.0
10.68,0.0,3.991668574950625e-10,0.0624999999338728,6.661338147750939e-16,0.0
10.700000000000001,0.0,3.8347305342120905e-10,0.06249999993646568,1.1102230246251565e-16,0.0
10.72,0.0,3.683954575815191e-10,0.06249999993895693,4.440892098500626e-16,0.0
10.74,0.0,3.539101864905547e-10,0.062499999941350456,4.440892098500626e-16,0.0
10.76,0.0,3.399939808671118e-10,0.06249999994365005,0.0,0.0
10.78,0.0,3.26624639681811e-10,0.062499999945859516,4.440892098500626e-16,0.0
10.8,0.0,3.13780406696834e-10,0.06249999994798251,4.440892098500626e-16,0.0
10.82,0.0,3.014409609879844e-10,0.06249999995002218,8.881784197001252e-16,0.0
10.84,0.0,2.895864561919504e-10,0.062499999951981904,2.220446049250313e-15,0.0
10.86,0.0,2.78198130455421e-10,0.06249999995386468,1.1102230246251565e-15,0.0
10.88,0.0,2.6725743538086287e-10,0.062499999955673693,6.661338147750939e-16,0.0
10.9,0.0,2.567468031774496e-10,0.06249999995741171,8.881784197001252e-16,0.0
10.92,0.0,2.466494123631133e-10,0.06249999995908166,1.3322676295501878e-15,0.0
10.94,0.0,2.369491757347398e-10,0.06249999996068611,1.3322676295501878e-15,0.0
10.96,0.0,2.276303929568676e-10,0.06249999996222754,8.881784197001252e-16,0.0
10.98,0.0,2.186780940263516e-10,0.06249999996370867,8.881784197001252e-16,0.0
11.0,0.0,2.1007788036659753e-10,0.0624999999651317,1.3322676295501878e-15,0.0
11.02,0.0,2.0181597617148618e-10,0.06249999996649886,1.3322676295501878e-15,0.0
11.040000000000001,0.0,1.9387924649541726e-10,0.06249999996781243,0.0,0.0
11.06,0.0,1.8625453588986368e-10,0.0624999999690746,8.881784197001252e-16,0.0
11.08,0.0,1.7892987786284967e-10,0.06249999997028718,1.1102230246251565e-15,0.0
11.1,0.0,1.7189350507314258e-10,0.06249999997145219,8.881784197001252e-16,0.0
11.120000000000001,0.0,1.6513413625952754e-10,0.0624999999725716,0.0,0.0
11.14,0.0,1.5864056948170462e-10,0.06249999997364706,6.661338147750939e-16,0.0
11.16,0.0,1.5240265126487727e-10,0.06249999997468042,8.881784197001252e-16,0.0
11.18,0.0,1.464102414940001e-10,0.062499999975673085,8.881784197001252e-16,0.0
11.200000000000001,0.0,1.4065380967989309e-10,0.06249999997662704,4.440892098500626e-16,0.0
11.22,0.0,1.351240362752985e-10,0.06249999997754345,6.661338147750939e-16,0.0
11.24,0.0,1.2981168028244043e-10,0.06249999997842406,6.661338147750939e-16,0.0
11.26,0.0,1.247086614991387e-10,0.06249999997927005,6.661338147750939e-16,0.0
11.28,0.0,1.1980662303988757e-10,0.06249999998008288,2.220446049250313e-16,0.0
11.3,0.0,1.150975231724678e-10,0.062499999980863835,6.661338147750939e-16,0.0
11.32,0.0,1.1057393245241613e-10,0.06249999998161423,6.661338147750939e-16,0.0
11.34,0.0,1.0622838275968571e-10,0.06249999998233517,1.7763568394002505e-15,0.0
11.36,0.0,1.0205419874965666e-10,0.06249999998302779,1.1102230246251565e-15,0.0
11.38,0.0,9.804436849579362e-11,0.06249999998369322,1.1102230246251565e-15,0.0
11.4,0.0,9.419253337330332e-11,0.06249999998433269,1.3322676295501878e-15,0.0
11.42,0.0,9.049239670609637e-11,0.06249999998494699,1.3322676295501878e-15,0.0
11.44,0.0,8.693812633610095e-11,0.06249999998553724,1.3322676295501878e-15,0.0
11.46,0.0,8.35239517010153e-11,0.06249999998610436,8.881784197001252e-16,0.0
11.48,0.0,8.024420285028588e-11,0.062499999986649214,1.3322676295501878e-15,0.0
11.5,0.0,7.709380830905249e-11,0.06249999998717267,1.1102230246251565e-15,0.0
11.52,0.0,7.406753216020311e-11,0.06249999998767566,8.881784197001252e-16,0.0
11.540000000000001,0.0,7.116056596076465e-11,0.062499999988158826,8.881784197001252e-16,0.0
11.56,0.0,6.836810904356926e-11,0.06249999998862317,8.881784197001252e-16,0.0
11.58,0.0,6.568563077824149e-11,0.062499999989069306,1.1102230246251565e-15,0.0
11.6,0.0,6.310893935648534e-11,0.06249999998949783,8.881784197001252e-16,0.0
11.620000000000001,0.0,6.0633596738644e-11,0.062499999989909634,8.881784197001252e-16,0.0
11.64,0.0,5.825574594277842e-11,0.06249999999030535,1.1102230246251565e-15,0.0
11.66,0.0,5.597150731359249e-11,0.06249999999068548,1.3322676295501878e-15,0.0
11.68,0.0,5.3777101540105604e-11,0.06249999999105072,1.5543122344752192e-15,0.0
11.700000000000001,0.0,5.1669014969297674e-11,0.062499999991401635,1.5543122344752192e-15,0.0
11.72,0.0,4.964388282593182e-11,0.062499999991738706,1.3322676295501878e-15,0.0
11.74,0.0,4.7698191037440376e-11,0.062499999992062655,1.1102230246251565e-15,0.0
11.76,0.0,4.5829013093866476e-11,0.06249999999237388,8.881784197001252e-16,0.0
11.78,0.0,4.403313733807338e-11,0.062499999992672965,1.1102230246251565e-15,0.0
11.8,0.0,4.2307792430971e-11,0.06249999999296023,1.1102230246251565e-15,0.0
11.82,0.0,4.065017326991153e-11,0.06249999999323624,8.881784197001252e-16,0.0
11.84,0.0,3.905751230716693e-11,0.06249999999350148,8.881784197001252e-16,0.0
11.86,0.0,3.752727245326085e-11,0.062499999993756314,1.1102230246251565e-15,0.0
11.88,0.0,3.6057140695930016e-11,0.06249999999400109,6.661338147750939e-16,0.0
11.9,0.0,3.4644489469428025e-11,0.06249999999423636,8.881784197001252e-16,0.0
11.92,0.0,3.328722942399253e-11,0.06249999999446236,1.1102230246251565e-15,0.0
11.94,0.0,3.198319816476489e-11,0.062499999994679444,1.1102230246251565e-15,0.0
11.96,0.0,3.0730243669294625e-11,0.06249999999488807,8.881784197001252e-16,0.0
11.98,0.0,2.9526264420081763e-11,0.062499999995088526,1.3322676295501878e-15,0.0
12.0,0.0,2.8369467967382922e-11,0.062499999995281136,1.3322676295501878e-15,0.0
12.02,0.0,2.725808488863658e-11,0.062499999995466154,1.1102230246251565e-15,0.0
12.040000000000001,0.0,2.619014279819574e-11,0.062499999995643915,1.3322676295501878e-15,0.0
12.06,0.0,2.516400757342688e-11,0.06249999999581472,1.3322676295501878e-15,0.0
12.08,0.0,2.4178096201285836e-11,0.062499999995978814,8.881784197001252e-16,0.0
12.1,0.0,2.3230694926054086e-11,0.0624999999961365,1.3322676295501878e-15,0.0
12.120000000000001,0.0,2.2320401017118702e-11,0.06249999999628802,1.1102230246251565e-15,0.0
12.14,0.0,2.144574451678978e-11,0.06249999999643355,1.5543122344752192e-15,0.0
12.16,0.0,2.060547980472399e-11,0.06249999999657338,8.881784197001252e-16,0.0
12.18,0.0,1.979795024586337e-11,0.062499999996707745,1.1102230246251565e-15,0.0
12.200000000000001,0.0,1.9022097425263464e-11,0.06249999999683684,1.1102230246251565e-15,0.0
12.22,0.0,1.827659131743474e-11,0.06249999999696089,1.1102230246251565e-15,0.0
12.24,0.0,1.756036924678705e-11,0.06249999999708004,8.881784197001252e-16,0.0
12.26,0.0,1.687211474930997e-11,0.06249999999719453,8.881784197001252e-16,0.0
12.280000000000001,0.0,1.6210758447435784e-11,0.062499999997304524,8.881784197001252e-16,0.0
12.3,0.0,1.557536861503357e-11,0.06249999999741021,6.661338147750939e-16,0.0
12.32,0.0,1.496474382549293e-11,0.06249999999751178,1.3322676295501878e-15,0.0
12.34,0.0,1.4378179863057506e-11,0.06249999999760935,1.5543122344752192e-15,0.0
12.36,0.0,1.3814570680307255e-11,0.06249999999770307,8.881784197001252e-16,0.0
12.38,0.0,1.327300208510062e-11,0.06249999999779311,6.661338147750939e-16,0.0
12.4,0.0,1.2752610158626997e-11,0.06249999999787969,8.881784197001252e-16,0.0
12.42,0.0,1.2252633322567592e-11,0.06249999999796278,8.881784197001252e-16,0.0
12.44,0.0,1.1772179766222303e-11,0.06249999999804267,8.881784197001252e-16,0.0
12.46,0.0,1.1310610688819721e-11,0.062499999998119435,1.1102230246251565e-15,0.0
12.48,0.0,1.0867136836305366e-11,0.06249999999819317,8.881784197001252e-16,0.0
12.5,0.0,1.0441051422701359e-11,0.062499999998264,4.440892098500626e-16,0.0
12.52,0.0,1.0031549382401299e-11,0.06249999999833206,8.881784197001252e-16,0.0
12.540000000000001,0.0,9.638174491587169e-12,0.06249999999839752,1.1102230246251565e-15,0.0
12.56,0.0,9.260153434517729e-12,0.06249999999846032,1.5543122344752192e-15,0.0
12.58,0.0,8.897069560072316e-12,0.06249999999852067,8.881784197001252e-16,0.0
12.6,0.0,8.547996794636604e-12,0.06249999999857877,1.5543122344752192e-15,0.0
12.620000000000001,0.0,8.21279160470615e-12,0.06249999999863445,1.1102230246251565e-15,0.0
12.64,0.0,7.890675585638432e-12,0.062499999998687966,1.1102230246251565e-15,0.0
12.66,0.0,7.581153708293508e-12,0.062499999998739404,8.881784197001252e-16,0.0
12.68,0.0,7.283716321643356e-12,0.06249999999878887,1.1102230246251565e-15,0.0
12.700000000000001,0.0,6.998089455342179e-12,0.06249999999883633,6.661338147750939e-16,0.0
12.72,0.0,6.723514707217922e-12,0.06249999999888198,1.1102230246251565e-15,0.0
12.74,0.0,6.459834132871309e-12,0.0624999999989258,4.440892098500626e-16,0.0
12.76,0.0,6.206452536891974e-12,0.06249999999896789,6.661338147750939e-16,0.0
12.780000000000001,0.0,5.9628539840052125e-12,0.06249999999900843,1.3322676295501878e-15,0.0
12.8,0.0,5.728976932190868e-12,0.06249999999904727,4.440892098500626e-16,0.0
12.82,0.0,5.504178270845676e-12,0.06249999999908458,1.1102230246251565e-15,0.0
12.84,0.0,5.28807835543044e-12,0.0624999999991206,1.9984014443252818e-15,0.0
12.86,0.0,5.08070897958052e-12,0.062499999999154995,8.881784197001252e-16,0.0
12.88,0.0,4.8813110024639135e-12,0.062499999999188136,8.881784197001252e-16,0.0
12.9,0.0,4.689821843839724e-12,0.06249999999922001,8.881784197001252e-16,0.0
12.92,0.0,4.50577172586453e-12,0.0624999999992506,1.3322676295501878e-15,0.0
12.94,0.0,4.329012779161931e-12,0.06249999999927997,8.881784197001252e-16,0.0
12.96,0.0,4.159193339725195e-12,0.06249999999930819,4.440892098500626e-16,0.0
12.98,0.0,3.995987489287005e-12,0.062499999999335296,2.220446049250313e-16,0.0
13.0,0.0,3.8390314913575e-12,0.0624999999993614,1.3322676295501878e-15,0.0
13.02,0.0,3.688488246981093e-12,0.062499999999386435,6.661338147750939e-16,0.0
13.040000000000001,0.0,3.543678348151734e-12,0.062499999999410506,1.3322676295501878e-15,0.0
13.06,0.0,3.4045831035908264e-12,0.06249999999943363,1.3322676295501878e-15,0.0
13.08,0.0,3.271050974065392e-12,0.062499999999455824,8.881784197001252e-16,0.0
13.1,0.0,3.1426061078743425e-12,0.06249999999947719,1.5543122344752192e-15,0.0
13.120000000000001,0.0,3.01933697174473e-12,0.06249999999949765,6.661338147750939e-16,0.0
13.14,0.0,2.9007552190883477e-12,0.06249999999951736,1.3322676295501878e-15,0.0
13.16,0.0,2.7869792144590083e-12,0.06249999999953626,6.661338147750939e-16,0.0
13.18,0.0,2.6775694301126026e-12,0.062499999999554474,1.1102230246251565e-15,0.0
13.200000000000001,0.0,2.5725861022190483e-12,0.06249999999957193,4.440892098500626e-16,0.0
13.22,0.0,2.4715246423284364e-12,0.062499999999588725,1.3322676295501878e-15,0.0
13.24,0.0,2.3745568865039325e-12,0.062499999999604816,8.881784197001252e-16,0.0
13.26,0.0,2.281368457683383e-12,0.062499999999620325,6.661338147750939e-16,0.0
13.280000000000001,0.0,2.191753809460216e-12,0.06249999999963525,1.3322676295501878e-15,0.0
13.3,0.0,2.1057920464397618e-12,0.06249999999964953,8.881784197001252e-16,0.0
13.32,0.0,2.0230885765840375e-12,0.062499999999663276,1.3322676295501878e-15,0.0
13.34,0.0,1.9436638119590118e-12,0.06249999999967651,1.7763568394002505e-15,0.0
13.36,0.0,1.8673865621109147e-12,0.06249999999968915,1.3322676295501878e-15,0.0
13.38,0.0,1.794171394444342e-12,0.062499999999701336,4.440892098500626e-16,0.0
13.4,0.0,1.7236944192195646e-12,0.06249999999971308,8.881784197001252e-16,0.0
13.42,0.0,1.6559879912196726e-12,0.06249999999972432,1.7763568394002505e-15,0.0
13.44,0.0,1.5910916412184208e-12,0.06249999999973509,4.440892098500626e-16,0.0
13.46,0.0,1.5286978509186324e-12,0.06249999999974543,2.220446049250313e-16,0.0
13.48,0.0,1.4685740245313125e-12,0.062499999999755494,1.3322676295501878e-15,0.0
13.5,0.0,1.4109284618705822e-12,0.06249999999976511,1.3322676295501878e-15,0.0
13.52,0.0,1.3556203465948852e-12,0.06249999999977429,8.881784197001252e-16,0.0
13.540000000000001,0.0,1.3024954682803627e-12,0.06249999999978299,0.0,0.0
13.56,0.0,1.2513320100334385e-12,0.062499999999791576,8.881784197001252e-16,0.0
13.58,0.0,1.202165179681881e-12,0.06249999999979982,8.881784197001252e-16,0.0
13.6,0.0,1.1550516364734904e-12,0.06249999999980765,2.220446049250313e-16,0.0
13.620000000000001,0.0,1.1098088095389396e-12,0.062499999999815106,2.220446049250313e-16,0.0
13.64,0.0,1.0661799858529679e-12,0.06249999999982245,6.661338147750939e-16,0.0
13.66,0.0,1.02425870416507e-12,0.06249999999982942,8.881784197001252e-16,0.0
13.68,0.0,9.838912055143523e-13,0.06249999999983622,2.6645352591003757e-15,0.0
13.700000000000001,0.0,9.453869352700157e-13,0.0624999999998426,1.5543122344752192e-15,0.0
13.72,0.0,9.083649600549847e-13,0.062499999999848725,8.881784197001252e-16,0.0
13.74,0.0,8.726177656918604e-13,0.06249999999985463,1.3322676295501878e-15,0.0
13.76,0.0,8.383383307129046e-13,0.06249999999986038,1.7763568394002505e-15,0.0
13.780000000000001,0.0,8.05489604584113e-13,0.06249999999986586,1.5543122344752192e-15,0.0
13.8,0.0,7.739739873168149e-13,0.062499999999871096,1.1102230246251565e-15,0.0
13.82,0.0,7.43593492659439e-13,0.062499999999876155,1.1102230246251565e-15,0.0
13.84,0.0,7.143105551499218e-13,0.06249999999988104,1.5543122344752192e-15,0.0
13.86,0.0,6.863055044422904e-13,0.06249999999988568,1.3322676295501878e-15,0.0
13.88,0.0,6.595194903208064e-13,0.06249999999989014,4.440892098500626e-16,0.0
13.9,0.0,6.335357967805995e-13,0.06249999999989451,1.3322676295501878e-15,0.0
13.92,0.0,6.086855177993038e-13,0.062499999999898664,1.3322676295501878e-15,0.0
13.94,0.0,5.848307949030129e-13,0.06249999999990258,1.3322676295501878e-15,0.0
13.96,0.0,5.619939636986261e-13,0.06249999999990637,4.440892098500626e-16,0.0
13.98,0.0,5.398723986312209e-13,0.06249999999991006,8.881784197001252e-16,0.0
14.0,0.0,5.186684415292575e-13,0.06249999999991357,1.1102230246251565e-15,0.0
14.02,0.0,4.983601201949185e-13,0.06249999999991699,8.881784197001252e-16,0.0
14.040000000000001,0.0,4.788074810844108e-13,0.062499999999920244,6.661338147750939e-16,0.0
14.06,0.0,4.601865222449527e-13,0.062499999999923304,3.3306690738754696e-16,0.0
14.08,0.0,4.419775699586008e-13,0.06249999999992641,8.881784197001252e-16,0.0
14.1,0.0,4.2470540972949777e-13,0.062499999999929265,8.881784197001252e-16,0.0
14.120000000000001,0.0,4.080237807262166e-13,0.062499999999932006,6.661338147750939e-16,0.0
14.14,0.0,3.920336277829506e-13,0.062499999999934705,8.881784197001252e-16,0.0
14.16,0.0,3.7668123058563106e-13,0.062499999999937265,8.881784197001252e-16,0.0
14.18,0.0,3.620194422015998e-13,0.06249999999993975,1.7763568394002505e-15,0.0
14.200000000000001,0.0,3.477843013577342e-13,0.06249999999994209,1.3322676295501878e-15,0.0
14.22,0.0,3.3412855815484477e-13,0.06249999999994436,1.3322676295501878e-15,0.0
14.24,0.0,3.211389487667305e-13,0.06249999999994655,1.3322676295501878e-15,0.0
14.26,0.0,3.084477118164841e-13,0.06249999999994867,1.3322676295501878e-15,0.0
14.280000000000001,0.0,2.96415669787109e-13,0.06249999999995069,1.3322676295501878e-15,0.0
14.3,0.0,2.847305724529292e-13,0.062499999999952614,1.3322676295501878e-15,0.0
14.32,0.0,2.7366650612314913e-13,0.06249999999995451,1.7763568394002505e-15,0.0
14.34,0.0,2.6288346499647725e-13,0.06249999999995625,1.3322676295501878e-15,0.0
14.36,0.0,2.5260349367783874e-13,0.062499999999958,1.1102230246251565e-15,0.0
14.38,0.0,2.426149559031643e-13,0.06249999999995962,8.881784197001252e-16,0.0
14.4,0.0,2.3318152964080236e-13,0.06249999999996123,1.1102230246251565e-15,0.0
14.42,0.0,2.2398749521812533e-13,0.06249999999996273,1.1102230246251565e-15,0.0
14.44,0.0,2.152583666870101e-13,0.062499999999964174,8.881784197001252e-16,0.0
14.46,0.0,2.06810263359003e-13,0.06249999999996558,1.3322676295501878e-15,0.0
14.48,0.0,1.987160436200952e-13,0.062499999999966895,1.1102230246251565e-15,0.0
14.5,0.0,1.9095142134162294e-13,0.06249999999996824,1.5543122344752192e-15,0.0
14.52,0.0,1.8345047703149933e-13,0.0624999999999695,1.5543122344752192e-15,0.0
14.540000000000001,0.0,1.7635892746170612e-13,0.06249999999997067,1.7763568394002505e-15,0.0
14.56,0.0,1.693263584900962e-13,0.062499999999971835,1.1102230246251565e-15,0.0
14.58,0.0,1.6273787872833628e-13,0.062499999999972945,1.3322676295501878e-15,0.0
14.6,0.0,1.5630552407941423e-13,0.06249999999997397,1.3322676295501878e-15,0.0
14.620000000000001,0.0,1.5020623633787977e-13,0.06249999999997497,1.3322676295501878e-15,0.0
14.64,0.0,1.4433593209517426e-13,0.06249999999997605,1.3322676295501878e-15,0.0
14.66,0.0,1.3867379466958596e-13,0.062499999999976914,1.3322676295501878e-15,0.0
14.68,0.0,1.3328921300015392e-13,0.06249999999997784,1.3322676295501878e-15,0.0
14.700000000000001,0.0,1.2802953142099225e-13,0.06249999999997876,1.5543122344752192e-15,0.0
14.72,0.0,1.229710777650439e-13,0.06249999999997953,8.881784197001252e-16,0.0
14.74,0.0,1.1817977152439593e-13,0.06249999999998034,1.1102230246251565e-15,0.0
14.76,0.0,1.1354112094963397e-13,0.062499999999981154,1.3322676295501878e-15,0.0
14.780000000000001,0.0,1.0917655668407634e-13,0.062499999999981896,1.3322676295501878e-15,0.0
14.8,0.0,1.0480158407766284e-13,0.062499999999982576,1.3322676295501878e-15,0.0
14.82,0.0,1.0082906731767595e-13,0.062499999999983256,1.5543122344752192e-15,0.0
14.84,0.0,9.685655055768906e-14,0.06249999999998396,1.7763568394002505e-15,0.0
14.86,0.0,9.300199499406858e-14,0.06249999999998453,1.3322676295501878e-15,0.0
14.88,0.0,8.936601458842121e-14,0.06249999999998515,1.3322676295501878e-15,0.0
14.9,0.0,8.593820099989104e-14,0.06249999999998568,1.5543122344752192e-15,0.0
14.92,0.0,8.250344851745697e-14,0.06249999999998634,1.3322676295501878e-15,0.0
14.94,0.0,7.930461842775571e-14,0.06249999999998689,1.7763568394002505e-15,0.0
14.96,0.0,7.614048280757402e-14,0.062499999999987316,1.3322676295501878e-15,0.0
14.98,0.0,7.326431128440447e-14,0.06249999999998791,1.7763568394002505e-15,0.0
15.0,0.0,7.027711745877241e-14,0.06249999999998833,8.881784197001252e-16,0.0
15.02,0.0,6.756400994234468e-14,0.062499999999988766,1.3322676295501878e-15,0.0
15.040000000000001,0.0,6.494804694057166e-14,0.06249999999998927,1.3322676295501878e-15,0.0
15.06,0.0,6.241535066564551e-14,0.06249999999998968,1.3322676295501878e-15,0.0
15.08,0.0,5.997286001147016e-14,0.06249999999999004,1.3322676295501878e-15,0.0
15.1,0.0,5.759628884938195e-14,0.062499999999990424,1.3322676295501878e-15,0.0
15.120000000000001,0.0,5.5337678883660146e-14,0.062499999999990834,1.3322676295501878e-15,0.0
15.14,0.0,5.3096416152698124e-14,0.062499999999991215,8.881784197001252e-16,0.0
15.16,0.0,5.114658696570017e-14,0.06249999999999151,1.3322676295501878e-15,0.0
15.18,0.0,4.9182879990894435e-14,0.0624999999999919,1.7763568394002505e-15,0.0
15.200000000000001,0.0,4.725386748560823e-14,0.06249999999999219,1.3322676295501878e-15,0.0
15.22,0.0,4.533873276812984e-14,0.06249999999999245,8.881784197001252e-16,0.0
15.24,0.0,4.3555437034825666e-14,0.06249999999999281,1.1102230246251565e-15,0.0
15.26,0.0,4.181377466494495e-14,0.062499999999993075,1.1102230246251565e-15,0.0
15.280000000000001,0.0,4.024905408961387e-14,0.06249999999999332,1.3322676295501878e-15,0.0
15.3,0.0,3.865657793866717e-14,0.06249999999999361,1.3322676295501878e-15,0.0
15.32,0.0,3.713696017371148e-14,0.0624999999999938,8.881784197001252e-16,0.0
15.34,0.0,3.565897577217924e-14,0.06249999999999409,6.661338147750939e-16,0.0
15.36,0.0,3.432670814262906e-14,0.062499999999994386,1.3322676295501878e-15,0.0
15.38,0.0,3.304995166431012e-14,0.06249999999999462,1.7763568394002505e-15,0.0
15.4,0.0,3.1703806246952126e-14,0.062499999999994824,1.7763568394002505e-15,0.0
15.42,0.0,3.045480534424882e-14,0.06249999999999498,8.881784197001252e-16,0.0
15.44,0.0,2.9351521213527576e-14,0.062499999999995226,1.7763568394002505e-15,0.0
15.46,0.0,2.8123336992535997e-14,0.062499999999995365,1.3322676295501878e-15,0.0
15.48,0.0,2.705474733133428e-14,0.06249999999999557,1.3322676295501878e-15,0.0
15.5,0.0,2.596534098842085e-14,0.06249999999999574,1.3322676295501878e-15,0.0
15.52,0.0,2.493838469064258e-14,0.062499999999995885,1.3322676295501878e-15,0.0
15.540000000000001,0.0,2.39044894989604e-14,0.06249999999999605,8.881784197001252e-16,0.0
15.56,0.0,2.3040597207923952e-14,0.062499999999996225,1.3322676295501878e-15,0.0
15.58,0.0,2.2030988144905444e-14,0.06249999999999635,8.881784197001252e-16,0.0
15.6,0.0,2.1233015345956125e-14,0.06249999999999648,8.881784197001252e-16,0.0
15.620000000000001,0.0,2.0511370379949767e-14,0.062499999999996704,1.7763568394002505e-15,0.0
15.64,0.0,1.960237527853792e-14,0.062499999999996704,6.661338147750939e-16,0.0
15.66,0.0,1.8943180357666733e-14,0.06249999999999694,1.7763568394002505e-15,0.0
15.68,0.0,1.8283985436795547e-14,0.062499999999997086,2.220446049250313e-15,0.0
15.700000000000001,0.0,1.7437440380518868e-14,0.06249999999999717,1.3322676295501878e-15,0.0
15.72,0.0,1.6799062141359406e-14,0.06249999999999726,1.3322676295501878e-15,0.0
15.74,0.0,1.6146806114392124e-14,0.06249999999999736,1.3322676295501878e-15,0.0
15.76,0.0,1.5570877920367824e-14,0.06249999999999751,1.7763568394002505e-15,0.0
15.780000000000001,0.0,1.4835355166553654e-14,0.06249999999999757,1.1102230246251565e-15,0.0
15.8,0.0,1.4259426972529357e-14,0.062499999999997634,1.1102230246251565e-15,0.0
15.82,0.0,1.3739009929736312e-14,0.06249999999999774,4.440892098500626e-16,0.0
15.84,0.0,1.3225531780847174e-14,0.062499999999997814,1.3322676295501878e-15,0.0
15.860000000000001,0.0,1.2691236950246318e-14,0.06249999999999789,8.881784197001252e-16,0.0
15.88,0.0,1.2219392164780629e-14,0.06249999999999802,1.3322676295501878e-15,0.0
15.9,0.0,1.1782241848834472e-14,0.06249999999999808,1.7763568394002505e-15,0.0
15.92,0.0,1.1241008124329707e-14,0.062499999999998196,1.1102230246251565e-15,0.0
15.94,0.0,1.0970391262077326e-14,0.06249999999999827,1.7763568394002505e-15,0.0
15.96,0.0,1.0477729794899915e-14,0.062499999999998286,8.881784197001252e-16,0.0
15.98,0.0,1.0123846205800646e-14,0.06249999999999841,1.7763568394002505e-15,0.0
16.0,0.0,9.617306950815415e-15,0.062499999999998425,1.1102230246251565e-15,0.0
16.02,0.0,9.270362255620057e-15,0.06249999999999855,1.3322676295501878e-15,0.0
16.04,0.0,8.88872309090516e-15,0.06249999999999852,8.881784197001252e-16,0.0
16.06,0.0,8.638922910364501e-15,0.06249999999999869,1.7763568394002505e-15,0.0
16.080000000000002,0.0,8.215650382226155e-15,0.06249999999999869,8.881784197001252e-16,0.0
16.1,0.0,7.951972413877682e-15,0.062499999999998744,1.3322676295501878e-15,0.0
16.12,0.0,7.70911112724093e-15,0.06249999999999881,1.7763568394002505e-15,0.0
16.14,0.0,7.292777493006497e-15,0.06249999999999885,1.3322676295501878e-15,0.0
16.16,0.0,7.0915495697931874e-15,0.06249999999999892,1.5543122344752192e-15,0.0
16.18,0.0,6.876443858772063e-15,0.06249999999999897,1.7763568394002505e-15,0.0
16.2,0.0,6.5433769513845156e-15,0.06249999999999903,1.7763568394002505e-15,0.0
16.22,0.0,6.23112672570869e-15,0.06249999999999899,8.881784197001252e-16,0.0
16.240000000000002,0.0,6.002143226879751e-15,0.06249999999999907,1.3322676295501878e-15,0.0
16.26,0.0,5.9119376061289586e-15,0.06249999999999919,2.220446049250313e-15,0.0
16.28,0.0,5.564992910933597e-15,0.062499999999999126,8.881784197001252e-16,0.0
16.3,0.0,5.23192600354605e-15,0.062499999999999147,4.440892098500626e-16,0.0
16.32,0.0,5.2041704279304205e-15,0.06249999999999923,1.5543122344752192e-15,0.0
16.34,0.0,5.016820292524926e-15,0.06249999999999928,1.7763568394002505e-15,0.0
16.36,0.0,4.767020111984266e-15,0.06249999999999924,1.3322676295501878e-15,0.0
16.38,0.0,4.489464355827977e-15,0.062499999999999244,4.440892098500626e-16,0.0
16.4,0.0,4.322930902134203e-15,0.06249999999999926,8.881784197001252e-16,0.0
16.42,0.0,4.2049697057677804e-15,0.06249999999999934,8.881784197001252e-16,0.0
16.44,0.0,4.010680676458378e-15,0.062499999999999355,8.881784197001252e-16,0.0
16.46,0.0,3.7965053510064026e-15,0.06249999999999934,0.0,0.0
16.48,0.0,3.7261860263981824e-15,0.06249999999999941,8.881784197001252e-16,0.0
16.5,0.0,3.601285936127851e-15,0.062499999999999424,1.1102230246251565e-15,0.0
16.52,0.0,3.726186026398181e-15,0.06249999999999959,2.6645352591003757e-15,0.0
16.54,0.0,3.4833247397614286e-15,0.062499999999999556,1.7763568394002505e-15,0.0
16.56,0.0,3.282096816548119e-15,0.06249999999999949,1.3322676295501878e-15,0.0
16.580000000000002,0.0,3.178013407989511e-15,0.06249999999999956,1.3322676295501878e-15,0.0
16.6,0.0,3.0947466811426235e-15,0.06249999999999962,2.220446049250313e-15,0.0
16.62,0.0,2.949029909160572e-15,0.06249999999999964,1.7763568394002505e-15,0.0
16.64,0.0,2.796374243274613e-15,0.06249999999999963,1.7763568394002505e-15,0.0
16.66,0.0,2.6992297286199114e-15,0.06249999999999962,1.3322676295501878e-15,0.0
16.68,0.0,2.657596365196469e-15,0.0624999999999997,2.220446049250313e-15,0.0
16.7,0.0,2.567390744445674e-15,0.06249999999999969,1.7763568394002505e-15,0.0
16.72,0.0,2.3245294578089215e-15,0.06249999999999964,8.881784197001252e-16,0.0
16.740000000000002,0.0,2.3314683517128283e-15,0.06249999999999967,1.5543122344752192e-15,0.0
16.76,0.0,2.2551405187698492e-15,0.062499999999999736,1.7763568394002505e-15,0.0
16.78,0.0,2.192690473634684e-15,0.062499999999999674,1.5543122344752192e-15,0.0
16.8,0.0,1.9775847626135605e-15,0.06249999999999965,8.881784197001252e-16,0.0
16.82,0.0,1.984523656517467e-15,0.062499999999999716,1.1102230246251565e-15,0.0
16.84,0.0,1.9359513991901167e-15,0.06249999999999974,1.3322676295501878e-15,0.0
16.86,0.0,1.887379141862766e-15,0.06249999999999977,1.3322676295501878e-15,0.0
16.88,0.0,1.7832957333041577e-15,0.06249999999999972,8.881784197001252e-16,0.0
16.9,0.0,1.6169831983919673e-15,0.062499999999999716,2.220446049250313e-16,0.0
16.92,0.0,1.6583956430338272e-15,0.0624999999999998,1.3322676295501878e-15,0.0
16.94,0.0,1.6167622796103842e-15,0.06249999999999983,1.3322676295501878e-15,0.0
16.96,0.0,1.4918621893400543e-15,0.0624999999999998,8.881784197001252e-16,0.0
16.98,0.0,1.457167719820518e-15,0.06249999999999984,1.3322676295501878e-15,0.0
17.0,0.0,1.4016565685892601e-15,0.06249999999999986,8.881784197001252e-16,0.0
17.02,0.0,1.5404344466674045e-15,0.0624999999999999,2.6645352591003757e-15,0.0
17.04,0.0,1.4224732503009818e-15,0.06249999999999988,1.7763568394002505e-15,0.0
17.06,0.0,1.394717674685353e-15,0.06249999999999985,1.7763568394002505e-15,0.0
17.080000000000002,0.0,1.3183898417423734e-15,0.06249999999999992,1.7763568394002505e-15,0.0
17.1,0.0,1.2906342661267445e-15,0.06249999999999985,1.7763568394002505e-15,0.0
17.12,0.0,1.304512053934559e-15,0.062499999999999806,1.7763568394002505e-15,0.0
17.14,0.0,1.2073675392798577e-15,0.06249999999999993,1.7763568394002505e-15,0.0
17.16,0.0,1.2073675392798577e-15,0.062499999999999944,2.220446049250313e-15,0.0
17.18,0.0,1.1102230246251567e-15,0.062499999999999896,1.7763568394002505e-15,0.0
17.2,0.0,1.0547118733938987e-15,0.06249999999999993,1.7763568394002505e-15,0.0
17.22,0.0,1.0477729794899915e-15,0.06249999999999989,1.5543122344752192e-15,0.0
17.240000000000002,0.0,1.0408340855860845e-15,0.06249999999999993,1.7763568394002505e-15,0.0
17.26,0.0,9.992007221626409e-16,0.062499999999999875,1.5543122344752192e-15,0.0
17.28,0.0,9.298117831235686e-16,0.06249999999999989,1.3322676295501878e-15,0.0
17.3,0.0,9.367506770274758e-16,0.06249999999999992,1.7763568394002505e-15,0.0
17.32,0.0,8.812395257962182e-16,0.062499999999999896,1.7763568394002505e-15,0.0
17.34,0.0,1.0963452368173419e-15,0.06249999999999997,2.220446049250313e-15,0.0
17.36,0.0,9.298117831235686e-16,0.062499999999999986,1.7763568394002505e-15,0.0
17.38,0.0,1.124100812432971e-15,0.062499999999999944,2.220446049250313e-15,0.0
17.400000000000002,0.0,7.910579920158834e-16,0.06249999999999992,1.7763568394002505e-15,0.0
17.42,0.0,8.604228440844961e-16,0.06249999999999994,1.7763568394002505e-15,0.0
17.44,0.0,7.91033905045424e-16,0.062499999999999965,1.5543122344752192e-15,0.0
17.46,0.0,9.020562075079397e-16,0.062499999999999965,1.7763568394002505e-15,0.0
17.48,0.0,8.881784197001252e-16,0.06249999999999996,1.7763568394002505e-15,0.0
17.5,0.0,8.74300631892311e-16,0.062499999999999944,1.7763568394002505e-15,0.0
17.52,0.0,8.743006318923108e-16,0.06250000000000001,1.7763568394002505e-15,0.0
17.54,0.0,9.020562075079397e-16,0.062499999999999965,1.7763568394002505e-15,0.0
17.56,0.0,6.800116025829084e-16,0.062499999999999986,1.3322676295501878e-15,0.0
17.580000000000002,0.0,7.63278329429795e-16,0.062499999999999944,1.3322676295501878e-15,0.0
17.6,0.0,8.465450562766819e-16,0.06250000000000003,1.7763568394002505e-15,0.0
17.62,0.0,9.159339953157541e-16,0.06250000000000001,1.7763568394002505e-15,0.0
17.64,0.0,8.604228440844963e-16,0.062499999999999965,1.7763568394002505e-15,0.0
17.66,0.0,9.992007221626407e-16,0.06250000000000001,1.9984014443252818e-15,0.0
17.68,0.0,1.0408340855860843e-15,0.06249999999999997,2.220446049250313e-15,0.0
17.7,0.0,8.881784197001251e-16,0.06250000000000001,1.7763568394002505e-15,0.0
17.72,0.0,8.743006318923107e-16,0.062499999999999944,1.7763568394002505e-15,0.0
17.740000000000002,0.0,1.0130785099704553e-15,0.06250000000000004,2.220446049250313e-15,0.0
17.76,0.0,9.71445146547012e-16,0.06249999999999999,1.7763568394002505e-15,0.0
17.78,0.0,1.0130785099704553e-15,0.06250000000000006,2.220446049250313e-15,0.0
17.8,0.0,8.465450562766817e-16,0.06250000000000003,1.7763568394002505e-15,0.0
17.82,0.0,1.0408340855860845e-15,0.06250000000000006,2.220446049250313e-15,0.0
17.84,0.0,6.245004513516507e-16,0.062499999999999986,1.3322676295501878e-15,0.0
17.86,0.0,8.743006318923108e-16,0.06250000000000004,1.7763568394002505e-15,0.0
17.88,0.0,9.159339953157541e-16,0.06250000000000004,1.7763568394002505e-15,0.0
17.900000000000002,0.0,9.298117831235686e-16,0.06250000000000006,1.7763568394002505e-15,0.0
17.92,0.0,9.020562075079397e-16,0.06250000000000006,1.7763568394002505e-15,0.0
17.94,0.0,7.91033905045424e-16,0.06250000000000001,1.5543122344752192e-15,0.0
17.96,0.0,9.020562075079397e-16,0.06250000000000001,1.7763568394002505e-15,0.0
17.98,0.0,5.689893001203926e-16,0.062499999999999965,1.1102230246251565e-15,0.0
18.0,0.0,8.881784197001251e-16,0.06250000000000004,1.7763568394002505e-15,0.0
18.02,0.0,1.1032841307212493e-15,0.06250000000000007,2.220446049250313e-15,0.0
18.04,0.0,8.396061623727745e-16,0.06250000000000003,1.7763568394002505e-15,0.0
18.06,0.0,5.967448757360216e-16,0.062499999999999965,1.1102230246251565e-15,0.0
18.080000000000002,0.0,7.632783294297951e-16,0.06250000000000003,1.5543122344752192e-15,0.0
18.1,0.0,7.632783294297951e-16,0.06250000000000004,1.5543122344752192e-15,0.0
18.12,0.0,7.077671781985371e-16,0.0625,1.3322676295501878e-15,0.0
18.14,0.0,8.743006318923108e-16,0.06250000000000004,1.7763568394002505e-15,0.0
18.16,0.0,6.938893903907228e-16,0.06250000000000003,1.3322676295501878e-15,0.0
18.18,0.0,5.273559366969493e-16,0.062499999999999986,8.881784197001252e-16,0.0
18.2,0.0,9.020562075079399e-16,0.06250000000000007,1.7763568394002505e-15,0.0
18.22,0.0,1.0685896612017132e-15,0.06250000000000007,2.220446049250313e-15,0.0
18.240000000000002,0.0,1.0130785099704553e-15,0.06250000000000008,1.7763568394002505e-15,0.0
18.26,0.0,7.147060721024445e-16,0.06250000000000001,1.3322676295501878e-15,0.0
18.28,0.0,1.1102230246251565e-15,0.06250000000000007,2.220446049250313e-15,0.0
18.3,0.0,7.771561172376095e-16,0.062499999999999986,1.5543122344752192e-15,0.0
18.32,0.0,8.951173136040325e-16,0.06250000000000001,1.7763568394002505e-15,0.0
18.34,0.0,7.840950111415168e-16,0.06250000000000006,1.5543122344752192e-15,0.0
18.36,0.0,8.396061623727746e-16,0.0625,1.7763568394002505e-15,0.0
18.38,0.0,5.551115123125782e-16,0.06250000000000003,8.881784197001252e-16,0.0
18.400000000000002,0.0,7.771561172376096e-16,0.062499999999999986,1.5543122344752192e-15,0.0
18.42,0.0,5.412337245047638e-16,0.0625,8.881784197001252e-16,0.0
18.44,0.0,6.036837696399289e-16,0.06250000000000001,1.3322676295501878e-15,0.0
18.46,0.0,9.853229343548264e-16,0.06250000000000004,1.7763568394002505e-15,0.0
18.48,0.0,4.4408920985006257e-16,0.062499999999999965,8.881784197001252e-16,0.0
18.5,0.0,9.298117831235686e-16,0.06250000000000003,1.7763568394002505e-15,0.0
18.52,0.0,1.2212453270876722e-15,0.0625000000000001,2.4424906541753444e-15,0.0
18.54,0.0,6.591949208711867e-16,0.062499999999999986,1.3322676295501878e-15,0.0
18.56,0.0,7.2164496600635185e-16,0.06250000000000004,1.3322676295501878e-15,0.0
18.580000000000002,0.0,7.632783294297952e-16,0.0625,1.3322676295501878e-15,0.0
18.6,0.0,9.853229343548264e-16,0.06250000000000007,1.7763568394002505e-15,0.0
18.62,0.0,7.563394355258879e-16,0.06249999999999997,1.3322676295501878e-15,0.0
18.64,0.0,5.898059818321144e-16,0.06249999999999999,1.3322676295501878e-15,0.0
18.66,0.0,5.273559366969494e-16,0.06250000000000001,8.881784197001252e-16,0.0
18.68,0.0,7.632783294297949e-16,0.06250000000000004,1.3322676295501878e-15,0.0
18.7,0.0,6.106226635438361e-16,0.0625,1.3322676295501878e-15,0.0
18.72,0.0,8.049116928532385e-16,0.06250000000000004,1.7763568394002505e-15,0.0
18.740000000000002,0.0,9.020562075079397e-16,0.06250000000000006,1.7763568394002505e-15,0.0
18.76,0.0,7.494005416219808e-16,0.06250000000000004,1.3322676295501878e-15,0.0
18.78,0.0,1.0269562977782698e-15,0.06250000000000004,2.220446049250313e-15,0.0
18.8,0.0,6.800116025829083e-16,0.06250000000000001,1.3322676295501878e-15,0.0
18.82,0.0,9.159339953157541e-16,0.06250000000000001,1.7763568394002505e-15,0.0
18.84,0.0,5.828670879282072e-16,0.06250000000000001,1.3322676295501878e-15,0.0
18.86,0.0,7.979727989493314e-16,0.06250000000000001,1.7763568394002505e-15,0.0
18.88,0.0,4.649058915617843e-16,0.06250000000000001,8.881784197001252e-16,0.0
18.900000000000002,0.0,9.71445146547012e-16,0.06250000000000008,1.7763568394002505e-15,0.0
18.92,0.0,6.106226635438361e-16,0.06250000000000001,1.3322676295501878e-15,0.0
18.94,0.0,7.494005416219805e-16,0.06250000000000006,1.3322676295501878e-15,0.0
18.96,0.0,9.71445146547012e-16,0.06250000000000007,1.7763568394002505e-15,0.0
18.98,0.0,6.800116025829084e-16,0.06250000000000003,1.3322676295501878e-15,0.0
19.0,0.0,8.881784197001252e-16,0.06250000000000003,1.7763568394002505e-15,0.0
19.02,0.0,1.1102230246251565e-15,0.06250000000000008,2.220446049250313e-15,0.0
19.04,0.0,9.020562075079397e-16,0.06250000000000007,1.7763568394002505e-15,0.0
19.06,0.0,4.579669976578771e-16,0.06249999999999998,8.881784197001252e-16,0.0
19.080000000000002,0.0,7.355227538141664e-16,0.06250000000000001,1.3322676295501878e-15,0.0
19.1,0.0,1.124100812432971e-15,0.06250000000000007,2.220446049250313e-15,0.0
19.12,0.0,6.245004513516507e-16,0.06250000000000001,1.3322676295501878e-15,0.0
19.14,0.0,3.3306690738754696e-16,0.06250000000000004,6.661338147750939e-16,0.0
19.16,0.0,7.910339050454239e-16,0.06250000000000006,1.7763568394002505e-15,0.0
19.18,0.0,9.020562075079397e-16,0.06250000000000001,1.7763568394002505e-15,0.0
19.2,0.0,6.661338147750939e-16,0.06250000000000003,1.3322676295501878e-15,0.0
19.22,0.0,2.2898349882893864e-16,0.06249999999999997,4.440892098500626e-16,0.0
19.240000000000002,0.0,4.579669976578771e-16,0.0625,8.881784197001252e-16,0.0
19.26,0.0,6.730727086790012e-16,0.062499999999999986,1.3322676295501878e-15,0.0
19.28,0.0,4.440892098500626e-16,0.06250000000000006,8.881784197001252e-16,0.0
19.3,0.0,1.1796119636642288e-16,0.062499999999999944,2.220446049250313e-16,0.0
19.32,0.0,4.85722573273506e-16,0.062499999999999986,8.881784197001252e-16,0.0
19.34,0.0,7.008282842946302e-16,0.0625,1.3322676295501878e-15,0.0
19.36,0.0,1.457167719820518e-15,0.06250000000000011,3.1086244689504383e-15,0.0
19.38,0.0,9.992007221626409e-16,0.06250000000000007,1.9984014443252818e-15,0.0
19.400000000000002,0.0,7.147060721024443e-16,0.06250000000000003,1.3322676295501878e-15,0.0
19.42,0.0,7.910339050454239e-16,0.06250000000000003,1.7763568394002505e-15,0.0
19.44,0.0,1.1102230246251565e-15,0.06250000000000014,2.220446049250313e-15,0.0
19.46,0.0,9.020562075079397e-16,0.06250000000000006,1.7763568394002505e-15,0.0
19.48,0.0,8.881784197001252e-16,0.06250000000000001,1.7763568394002505e-15,0.0
19.5,0.0,7.771561172376096e-16,0.062499999999999965,1.5543122344752192e-15,0.0
19.52,0.0,1.0130785099704553e-15,0.06250000000000008,2.220446049250313e-15,0.0
19.54,0.0,9.992007221626409e-16,0.06250000000000007,1.9984014443252818e-15,0.0
19.56,0.0,4.510281037539698e-16,0.062499999999999965,8.881784197001252e-16,0.0
19.580000000000002,0.0,8.604228440844963e-16,0.06250000000000003,1.7763568394002505e-15,0.0
19.6,0.0,9.08995101411847e-16,0.06250000000000007,1.7763568394002505e-15,0.0
19.62,0.0,8.187894806610531e-16,0.06250000000000006,1.7763568394002505e-15,0.0
19.64,0.0,4.024558464266193e-16,0.062499999999999986,8.881784197001252e-16,0.0
19.66,0.0,6.661338147750939e-16,0.06250000000000003,1.3322676295501878e-15,0.0
19.68,0.0,7.771561172376096e-16,0.06250000000000004,1.5543122344752192e-15,0.0
19.7,0.0,6.661338147750939e-16,0.06249999999999998,1.3322676295501878e-15,0.0
19.72,0.0,5.898059818321143e-16,0.06250000000000001,1.3322676295501878e-15,0.0
19.740000000000002,0.0,2.220446049250313e-16,0.06250000000000003,4.440892098500626e-16,0.0
19.76,0.0,6.661338147750939e-16,0.06250000000000001,1.3322676295501878e-15,0.0
19.78,0.0,7.285838599102589e-16,0.06250000000000003,1.3322676295501878e-15,0.0
19.8,0.0,4.510281037539698e-16,0.062499999999999986,8.881784197001252e-16,0.0
19.82,0.0,7.771561172376095e-16,0.06250000000000004,1.5543122344752192e-15,0.0
19.84,0.0,6.661338147750939e-16,0.06250000000000008,1.3322676295501878e-15,0.0
19.86,0.0,1.3322676295501878e-15,0.06250000000000017,2.6645352591003757e-15,0.0
19.88,0.0,9.922618282587337e-16,0.06250000000000006,1.9984014443252818e-15,0.0
19.900000000000002,0.0,9.922618282587337e-16,0.06250000000000008,1.9984014443252818e-15,0.0
19.92,0.0,1.1032841307212493e-15,0.06250000000000004,2.220446049250313e-15,0.0
19.94,0.0,9.922618282587339e-16,0.06250000000000008,1.9984014443252818e-15,0.0
19.96,0.0,1.1032841307212495e-15,0.06250000000000007,2.220446049250313e-15,0.0
19.98,0.0,8.881784197001252e-16,0.06250000000000003,1.7763568394002505e-15,0.0
20.0,0.0,1.214306433183765e-15,0.06250000000000008,2.220446049250313e-15,0.0


==> manifest.json <==
{
  "title": "Autonomous steady-state quantum magic under local noise",
  "prepared": "2026-11-15",
  "base_zip": "Steady_State_Magic_PRA_Physics_20261108.zip",
  "pages": {
    "main": 8,
    "supplement": 21,
    "total": 29
  },
  "references": {
    "scientific": 92,
    "supplement_pointer": 1
  },
  "submitted": false,
  "files": [
    {
      "name": "cover_letter.pdf",
      "bytes": 3044,
      "sha256": "7dc195e3be4f122f7661caca8d708e82073e8b645415cd8558e451e38739a038"
    },
    {
      "name": "cover_letter.txt",
      "bytes": 1948,
      "sha256": "f13f571a51b63bf07e19ae483335fc1fad2f4947b2e1f852ffc18e360977a68b"
    },
    {
      "name": "Data_Code.zip",
      "bytes": 2469997,
      "sha256": "bb44d6ba5ff87a1716485be4e1adaae6c24279ec729f52e4e5a77589d29119b9"
    },
    {
      "name": "LaTeX_Source.zip",
      "bytes": 592160,
      "sha256": "c804a5d48f0599aab1ada8de81a45b4994b04fe79e43eea7397b4d0e145f3ab7"
    },
    {
      "name": "Magic_PRA_Complete.pdf",
      "bytes": 679700,
      "sha256": "784704716f6b54612398a8ed5bbf687388d489a14c7fca63e43b8c97b03b9fba"
    },
    {
      "name": "main.pdf",
      "bytes": 208735,
      "sha256": "ede4a866cfb6236ac7bbb2925e297e640b5e41968380c12ef82a0e15cf1a48c7"
    },
    {
      "name": "README.TXT",
      "bytes": 1459,
      "sha256": "0c45cf8967d128549d5ffd4170ffc5f6d5a3400851771eff82afebe2c2f19faf"
    },
    {
      "name": "revision_notes_CN.txt",
      "bytes": 1372,
      "sha256": "cdceb53e6aa2a17b38df88295f2ccac2e95c3ef015d789ff784f87c9eeec097a"
    },
    {
      "name": "submission_fields.txt",
      "bytes": 1826,
      "sha256": "762730d7b4921406d5669b2ba1395e6cbdfbcca305288dc180c16d799301efed"
    },
    {
      "name": "supplement.pdf",
      "bytes": 373104,
      "sha256": "cc3a0d2a09ad97ad48c97d3d15b33705df81c09f9c09f4d8413bd60f1404a080"
    }
  ]
}

==> paper/data/certificates.json <==
{
  "schema_version": 1,
  "weak_noise": {
    "two_qubit_converse": {
      "status": "EXACT_INTEGER_CERTIFICATE_VERIFIED",
      "gamma": "1",
      "cap": "13/20",
      "pauli_order_with_identity": [
        "II",
        "IX",
        "IY",
        "IZ",
        "XI",
        "XX",
        "XY",
        "XZ",
        "YI",
        "YX",
        "YY",
        "YZ",
        "ZI",
        "ZX",
        "ZY",
        "ZZ"
      ],
      "facet_format": "row[0] + sum(row[j]*a_j,j=1..15) <= 0",
      "external_completeness": {
        "citation_key": "Reichardt2009",
        "title": "Quantum universality by state distillation",
        "author": "Ben W. Reichardt",
        "journal": "Quantum Information and Computation",
        "volume": "9",
        "pages": "1030--1052",
        "year": 2009,
        "url": "https://www.rintonpress.com/xxqic9/qic-9-1112/1030-1052.pdf",
        "locations": [
          "Table 2, printed page 1042",
          "Eq. (22), printed page 1043",
          "Sec. 5.3.3, printed page 1043"
        ]
      },
      "facet_representatives": [
        [
          -1,
          0,
          1,
          1,
          0,
          -1,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          1,
          0,
          0
        ],
        [
          -2,
          1,
          1,
          -1,
          1,
          -2,
          0,
          0,
          2,
          -1,
          -1,
          1,
          0,
          1,
          1,
          1
        ],
        [
          -2,
          1,
          1,
          0,
          -1,
          0,
          2,
          -1,
          1,
          0,
          0,
          -1,
          2,
          -1,
          -1,
          0
        ],
        [
          -2,
          1,
          2,
          0,
          -1,
          0,
          1,
          1,
          2,
          -1,
          -2,
          0,
          0,
          1,
          0,
          0
        ],
        [
          -2,
          1,
          0,
          0,
          -1,
          0,
          -1,
          -1,
          1,
          0,
          1,
          -1,
          1,
          0,
          -1,
          1
        ],
        [
          -3,
          2,
          2,
          1,
          1,
          -2,
          0,
          1,
          3,
          -2,
          -2,
          -1,
          1,
          0,
          -2,
          1
        ],
        [
          -4,
          2,
          -1,
          2,
          -3,
          3,
          -2,
          3,
          1,
          1,
          -2,
          -3,
          -1,
          3,
          2,
          -1
        ],
        [
          -1,
          1,
          1,
          1,
          1,
          -1,
          -1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      ],
      "clifford_generator_maps": [
        {
          "name": "H1",
          "destination": [
            0,
            1,
            2,
            3,
            12,
            13,
            14,
            15,
            8,
            9,
            10,
            11,
            4,
            5,
            6,
            7
          ],
          "sign": [
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            -1,
            -1,
            -1,
            -1,
            1,
            1,
            1,
            1
          ]
        },
        {
          "name": "S1",
          "destination": [
            0,
            1,
            2,
            3,
            8,
            9,
            10,
            11,
            4,
            5,
            6,
            7,
            12,
            13,
            14,
            15
          ],
          "sign": [
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            -1,
            -1,
            -1,
            -1,
            1,
            1,
            1,
            1
          ]
        },
        {
          "name": "H2",
          "destination": [
            0,
            3,
            2,
            1,
            4,
            7,
            6,
            5,
            8,
            11,
            10,
            9,
            12,
            15,
            14,
            13
          ],
          "sign": [
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1
          ]
        },
        {
          "name": "S2",
          "destination": [
            0,
            2,
            1,
            3,
            4,
            6,
            5,
            7,
            8,
            10,
            9,
            11,
            12,
            14,
            13,
            15
          ],
          "sign": [
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1,
            1,
            1,
            -1,
            1
          ]
        },
        {
          "name": "CNOT_1_to_2",
          "destination": [
            0,
            1,
            14,
            15,
            5,
            4,
            11,
            10,
            9,
            8,
            7,
            6,
            12,
            13,
            2,
            3
          ],
          "sign": [
            1,
            1,
            1,
            1,
            1,
            1,
            1,
            -1,
            1,
            1,
            -1,
            1,
            1,
            1,
            1,
            1
          ]
        }
      ],
      "facet_orbit_sizes": [
        192,
        3840,
        5760,
        1920,
        2304,
        5760,
        2304,
        240
      ],
      "expected_facet_count": 22320,
      "stabilizer_vertices": [
        [
          1,
          -1,
          0,
          0,
          -1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          1,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          1,
          0,
          0
        ],
        [
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          -1,
          0,
          0
        ],
        [
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          -1,
          0,
          0,
          1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          -1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          1,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          1,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          -1,
          0,
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          -1,
          -1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          1,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          -1,
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          -1,
          0,
          -1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          1,
          0,
          1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          -1,
          0,
          0,
          0,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          -1,
          0,
          0,
          1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          1,
          0,
          0,
          -1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          1,
          0,
          0,
          0,
          0,
          1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          -1,
          0,
          0,
          0,
          0,
          1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          -1,
          0,
          0,
          -1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          1,
          0,
          0,
          1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          -1,
          0,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          1,
          0
        ],
        [
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          1,
          -1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          -1,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          0,
          -1
        ],
        [
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          1
        ],
        [
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          0,
          1,
          1,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          1,
          0,
          -1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          -1,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          0,
          -1,
          0
        ],
        [
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          1,
          0
        ],
        [
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          0,
          1,
          0,
          1,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          -1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          -1,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          -1,
          -1,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          1,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        [
          1,
          1,
          0,
          0,
          1,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      ],
      "expected_vertex_count": 60,
      "cases": [
        {
          "kappa1": "13/20",
          "kappa2": "13/20",
          "positive_definite_ldl_pivots": [
            "33/20",
            "33/20",
            "33/20",
            "33/20",
            "33/10",
            "33/10",
            "8543/2640",
            "33/20",
            "33/10",
            "33/10",
            "8543/2640",
            "33/20",
            "8543/2640",
            "8543/2640",
            "4187/1320"
          ],
          "common_denominator": 5901974265,
          "Q_numerator": [
            [
              3647714400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              359244600,
              0,
              0
            ],
            [
              0,
              3647714400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              359244600,
              0
            ],
            [
              0,
              0,
              3649142450,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              72188350,
              0,
              0,
              366494700
            ],
            [
              0,
              0,
              0,
              3647714400,
              0,
              0,
              359244600,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              1788477050,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              1788477050,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              359244600,
              0,
              0,
              1823857200,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              3647714400,
              0,
              0,
              359244600,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              1788477050,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              1788477050,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              359244600,
              0,
              0,
              1823857200,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              72188350,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              3649142450,
              0,
              0,
              366494700
            ],
            [
              359244600,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              1823857200,
              0,
              0
            ],
            [
              0,
              359244600,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              1823857200,
              0
            ],
            [
              0,
              0,
              366494700,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              366494700,
              0,
              0,
              1860665400
            ]
          ],
          "c_numerator": [
            0,
            0,
            2418865020,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2418865020,
            0,
            0,
            476443110
          ],
          "beta_numerator": 3144524526,
          "all_facets": 22320,
          "all_integer_linear_gaps_positive": true,
          "all_integer_squared_support_margins_positive": true,
          "min_integer_linear_gap": 7442661600,
          "min_integer_squared_margin": 856109696614722000,
          "max_support_display_only": 0.9951086169981467,
          "argmax_facet": [
            -1,
            -1,
            -1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            -1
          ],
          "argmax_integer_linear_gap": 7442661600,
          "argmax_integer_squared_margin": 856109696614722000,
          "B_denominator": 40,
          "B_numerator": [
            [
              66,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0,
              0
            ],
            [
              0,
              66,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0
            ],
            [
              0,
              0,
              66,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13
            ],
            [
              0,
              0,
              0,
              66,
              0,
              0,
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              132,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              132,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              -13,
              0,
              0,
              132,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              66,
              0,
              0,
              -13,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              132,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              132,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0,
              0,
              132,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              66,
              0,
              0,
              -13
            ],
            [
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              132,
              0,
              0
            ],
            [
              0,
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              132,
              0
            ],
            [
              0,
              0,
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0,
              0,
              132
            ]
          ],
          "b_denominator": 20,
          "b_numerator": [
            0,
            0,
            13,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            13,
            0,
            0,
            0
          ]
        },
        {
          "kappa1": "13/20",
          "kappa2": "0",
          "positive_definite_ldl_pivots": [
            "1",
            "1",
            "1",
            "33/20",
            "53/20",
            "53/20",
            "53/20",
            "33/20",
            "53/20",
            "53/20",
            "53/20",
            "33/20",
            "4071/1600",
            "4071/1600",
            "4071/1600"
          ],
          "common_denominator": 47467860,
          "Q_numerator": [
            [
              49438400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              6063200,
              0,
              0
            ],
            [
              0,
              49438400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              6063200,
              0
            ],
            [
              0,
              0,
              49438400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              6063200
            ],
            [
              0,
              0,
              0,
              28768400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              28768400,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              17912400,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              28768400,
              0,
              0,
              0
            ],
            [
              6063200,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              18656000,
              0,
              0
            ],
            [
              0,
              6063200,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              18656000,
              0
            ],
            [
              0,
              0,
              6063200,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              18656000
            ]
          ],
          "c_numerator": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            18699460,
            0,
            0,
            0
          ],
          "beta_numerator": 12154649,
          "all_facets": 22320,
          "all_integer_linear_gaps_positive": true,
          "all_integer_squared_support_margins_positive": true,
          "min_integer_linear_gap": 76236260,
          "min_integer_squared_margin": 3421483348800000,
          "max_support_display_only": 0.7119768620408369,
          "argmax_facet": [
            -1,
            -1,
            -1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            -1
          ],
          "argmax_integer_linear_gap": 76236260,
          "argmax_integer_squared_margin": 3421483348800000,
          "B_denominator": 40,
          "B_numerator": [
            [
              40,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0,
              0
            ],
            [
              0,
              40,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13,
              0
            ],
            [
              0,
              0,
              40,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              -13
            ],
            [
              0,
              0,
              0,
              66,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              66,
              0,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0,
              0,
              0
            ],
            [
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              66,
              0,
              0,
              0
            ],
            [
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0,
              0
            ],
            [
              0,
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106,
              0
            ],
            [
              0,
              0,
              -13,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              0,
              106
            ]
          ],
          "b_denominator": 20,
          "b_numerator": [
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            13,
            0,
            0,
            0
          ]
        }
      ],
      "verification": {
        "orbit_generation": "Breadth-first search with exact signed permutations; retain orientation and do not identify row and -row.",
        "facet_validity": "For all generated facets f and supplied vertices a, sum(f_j*a_j)<=0, including identity coordinate a_0=1.",
        "inverse": "B_n*Q_n=40*L*I",
        "center": "Q_n*b_n=20*c_n",
        "source": "b_n dot c_n=20*beta_n",
        "support": "g=2*d*L-v dot c_n >0; g*g-beta_n*(v^T*Q_n*v)>0",
        "positive_definiteness": "Reconstruct B by the supplied integer matrix divided by 40 and verify the supplied positive exact LDL pivots."
      }
    },
    "endpoint_family": {
      "beta_3_polynomial_descending": [
        16,
        48,
        60,
        28,
        -9,
        -15,
        -5
      ],
      "beta_3_rational_bracket": [
        "588363217683/1000000000000",
        "147090804421/250000000000"
      ],
      "polynomial_at_bracket": [
        "-2308687117336963260270219729938893353092752900213562607725831/62500000000000000000000000000000000000000000000000000000000000000000000",
        "777582004063238811590387931873284516301971967113493232521/15258789062500000000000000000000000000000000000000000000000000000000"
      ],
      "strict_comparison_upper": "13/20",
      "polynomial_at_13_over_20": "26493889/4000000",
      "general_root": "((1+2*u)^N-1)^2=4*(A*(1+2*u)^N+B), A=N*sum(b^m/(N-m)), B=N*sum((1-b)^m/(N-m)), b=1/(2*(1+u)), m=0..N-1",
      "large_N_constant": "log(5+4*sqrt(2))/2",
      "scope": "Exact optimized endpoint-family threshold and upper bound c_N<=beta_N through the physical nearest-neighbor implementation."
    }
  },
  "sources": [
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\agents\\n2_corner_purity_certificate.json",
      "sha256": "f85b47f0b8a1d66a768171e6a5378ba0fcde08472d3dc3567893f190d0b14aa4"
    },
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\agents\\n2_facet_lower_check.py",
      "sha256": "1750aa01ad00ef25cd4b6575f9023b49302b28171bcfe67c83ef13244ae3d4cf"
    },
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\verify_n2_certificate_independent.json",
      "sha256": "481109c0b4ed0673821745f382a93aa43afaa3bb53e0477508bcd20d2b5ec544"
    },
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\agents\\endpoint_optimized.md",
      "sha256": "4839fadcbcda050ab0fa4deea44446ae8902995c2d643783fbec63f5bca76dea"
    },
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\verify_endpoint_independent.json",
      "sha256": "0bfd6c306a5320eb500ffa4dd2d69d0d5de6078bb2f848e4dfd65a6073c50ed6"
    },
    {
      "path": "C:\\Users\\addidi\\Desktop\\组会文章\\Magic_弱耗散系数c2N_2026-11-07\\sources\\Reichardt_2009_Quantum_universality_by_state_distillation.pdf",
      "sha256": "0a8e99da35dc27839012ae9c5381a70460f9c6d108faa840a013f75394b47ffb"
    }
  ],
  "numerical_states": [
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.001,
      "u": 0.6488853713201342,
      "q": [
        0.5151634113244942,
        -0.019252335566225298,
        -0.48341765936085523,
        0.0834655029639594,
        -0.08290750093632336,
        -0.004063328884104893,
        0.24951522355566197
      ],
      "expected_margin": 0.00043298427566251796
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.003,
      "u": 0.6501291177643758,
      "q": [
        0.5157030253634142,
        0.033187945316886194,
        -0.4782464423468489,
        0.08482085096087984,
        -0.08314559490132978,
        0.0071751418083498665,
        0.24664038861847035
      ],
      "expected_margin": 0.00043185303029824595
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.01,
      "u": 0.6544328370452783,
      "q": [
        0.5173406922141255,
        -0.05997309085640448,
        -0.4659951750098807,
        0.08858520190547262,
        -0.08298570239327645,
        -0.013657750052905522,
        0.2395031164746545
      ],
      "expected_margin": 0.00042803588166151485
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.03,
      "u": 0.6663811334834993,
      "q": [
        0.5207583291126379,
        0.10314194292761103,
        -0.45136638700770143,
        0.09592791675995013,
        -0.07899132988934479,
        0.02466365941153577,
        0.2293895370939879
      ],
      "expected_margin": 0.00041803591816380603
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.1,
      "u": 0.7034441199023966,
      "q": [
        0.5230038682405641,
        0.18902984924056088,
        -0.4424966861670848,
        0.11467647979762673,
        -0.05652865522302467,
        0.047769886103385485,
        0.21607422927743059
      ],
      "expected_margin": 0.0003914292077555892
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 0.3,
      "u": 0.7737810672511998,
      "q": [
        0.4570918910847489,
        -0.3110795597784616,
        -0.4390598856469384,
        0.15461370107451666,
        0.020579671443165214,
        -0.10851041763027379,
        0.20387498284966574
      ],
      "expected_margin": 0.0003495714062051736
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 1.0,
      "u": 0.8723043458298427,
      "q": [
        0.0018605868601582543,
        -0.46123918406967435,
        -0.00018822192270646763,
        0.25805171042131114,
        0.2572581265010731,
        -0.26938019516111783,
        0.0003229619601449198
      ],
      "expected_margin": 0.00028174601788455433
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 3.0,
      "u": 1.2976587946097056,
      "q": [
        9.49173417664773e-15,
        -0.46939250104388924,
        -0.0069855218830873235,
        0.35355339787773077,
        0.35355338330688585,
        -6.349526265444869e-13,
        -3.417298316264237e-13
      ],
      "expected_margin": 9.897615225384904e-05
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 10.0,
      "u": 3.609850828646787,
      "q": [
        -1.4151799662681483e-14,
        -0.33088175606256715,
        -0.09588335972401989,
        0.35355341836579607,
        0.3535533628183961,
        -4.097264119761155e-13,
        -1.2481944710579514e-12
      ],
      "expected_margin": 1.0410075949041087e-05
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 30.0,
      "u": 10.640802115795601,
      "q": [
        -1.898520980860582e-15,
        -0.36544104544828926,
        -0.12058826745637603,
        0.35355339056695934,
        0.35355339061808677,
        9.474398481374713e-14,
        -7.616168649583571e-14
      ],
      "expected_margin": 6.35372519042221e-07
    },
    {
      "kind": "N3_family",
      "N": 3,
      "y": 100.0,
      "u": 35.39777253709073,
      "q": [
        6.333694868172552e-12,
        -0.1280219916318353,
        -0.010247793879203443,
        0.3535533908115805,
        0.35355339036329136,
        -1.5202193931726619e-12,
        8.035913759171454e-12
      ],
      "expected_margin": 2.0742563444642315e-08
    },
    {
      "kind": "physical_tunnel",
      "N": 4,
      "eta": 0.2,
      "tuning": -1.6666117731357062e-05,
      "gamma": 0.00018217479286835916,
      "u": 0.5,
      "y": 5.233333276749487e-05,
      "expected_margin": 0.0012847116189660113
    },
    {
      "kind": "physical_tunnel",
      "N": 4,
      "eta": 0.1,
      "tuning": -4.172461438624414e-06,
      "gamma": 1.1444675031964801e-05,
      "u": 0.5,
      "y": 3.3184676383489774e-06,
      "expected_margin": 0.005503270010457698
    },
    {
      "kind": "physical_tunnel",
      "N": 5,
      "eta": 0.2,
      "tuning": -6.7561120557704686e-06,
      "gamma": 4.844657136898856e-06,
      "u": 0.4,
      "y": 1.0742905969595613e-06,
      "expected_margin": 0.00017162037893317383
    },
    {
      "kind": "physical_tunnel",
      "N": 3,
      "eta": 0.025,
      "tuning": -7.189455068814476e-07,
      "gamma": 8.322292347058646e-06,
      "u": 0.6,
      "y": 3.50289537002847e-06,
      "expected_margin": 0.00022994482548831935
    },
    {
      "kind": "physical_tunnel",
      "N": 4,
      "eta": 0.1,
      "tuning": -4.172461438624414e-06,
      "gamma": 9.781736738430244e-06,
      "u": 0.45,
      "y": 2.8362864583457987e-06,
      "expected_margin": 0.0022660628098806687
    }
  ],
  "figure_style": {
    "schema_version": 1,
    "display_name": "md美图skill",
    "profile_id": "md-meitu-okabe-ito-reference-v1",
    "reference_body_pt": 8.9663,
    "reference_doi": "10.1038/s42005-025-02446-x",
    "reference_figure": "page 3, Figure 2",
    "width_presets_cm": {
      "half": 8.9,
      "full": 17.8
    },
    "annotation_policy": {
      "axis_labels": "symbols_only",
      "axis_explanatory_text": false,
      "axis_expanded_expressions": false,
      "figure_title": false,
      "panel_titles": false,
      "panel_identifiers": true,
      "definitions_and_units_location": "caption_or_accompanying_notes"
    },
    "font": {
      "family": "Times New Roman",
      "tick_pt": 9.5,
      "axis_label_pt": 11.0,
      "panel_pt": 12.5,
      "panel_weight": "normal",
      "legend_pt": 7.8,
      "annotation_pt": 7.8
    },
    "stroke": {
      "axis_pt": 0.7,
      "data_or_errorbar_pt": 0.95,
      "reference_pt": 0.55,
      "marker_edge_pt": 0.5,
      "errorbar_cap_pt": 2.8,
      "tick_center_to_tip_pt": 1.9,
      "matlab_ticklength_initial": [
        0.02,
        0.02
      ]
    },
    "marker": {
      "default_preset": "fig2_fig3",
      "filled": true,
      "edge_matches_face": true,
      "data_line_style": "none",
      "target_visible_circle_equivalent_diameter_pt": 4.2,
      "presets": {
        "fig2_fig3": {
          "symbols": [
            "o",
            "s",
            "d",
            "^"
          ],
          "matlab_size_pt": [
            4.0,
            4.5,
            4.2,
            4.5
          ],
          "edge_pt": [
            0.5,
            0.5,
            0.5,
            0.5
          ],
          "caveat": "Fig3 MATLAB ErrorBar uses LineWidth=0.95 for errors and marker borders together; the independent 0.5 pt marker-edge setting was not applied there."
        },
        "fig4_area_matched": {
          "symbols": [
            "o",
            "s",
            "d"
          ],
          "matlab_size_pt": [
            3.7,
            4.5,
            4.0
          ],
          "edge_pt": [
            0.5,
            0.1,
            0.5
          ],
          "caveat": "Measured final visible areas approx 13.747/14.084/14.135 pt^2 in the calibrated Fig4 export; recheck for another renderer."
        }
      }
    },
    "palette": {
      "name": "Okabe-Ito A",
      "primary_hex": [
        "#E69F00",
        "#56B4E9",
        "#009E73",
        "#D55E00"
      ],
      "additional_hex": [
        "#0072B2",
        "#CC79A7",
        "#F0E442"
      ],
      "neutral_hex": "#292B29",
      "reference_hex": "#7A8080",
      "axis_hex": "#000000"
    },
    "reference_line": {
      "style": "--",
      "legend": false,
      "placement": "exact_data_coordinate"
    },
    "export": {
      "png_dpi": 600,
      "data_pdf": "vector",
      "matlab_editable_format": "fig"
    },
    "examples": {
      "fig2_Jperp": {
        "0": "#E69F00",
        "0.25": "#56B4E9",
        "0.5": "#009E73",
        "1": "#D55E00"
      },
      "fig3_delta": {
        "1": "#E69F00",
        "2": "#56B4E9",
        "3": "#009E73",
        "4": "#D55E00"
      },
      "fig4_q": {
        "1": "#E69F00",
        "2": "#56B4E9",
        "4": "#009E73"
      },
      "fig2_word_comparison": {
        "fragment_initial": "#292B29",
        "species_bath": "#009E73"
      },
      "accepted_layouts": [
        {
          "figure": "fig2",
          "width_cm": 8.9,
          "height_cm": 15.5,
          "rows": 3,
          "columns": 1
        },
        {
          "figure": "fig2",
          "width_cm": 17.8,
          "height_cm": 7.4,
          "rows": 1,
          "columns": 3
        },
        {
          "figure": "fig3",
          "width_cm": 8.9,
          "height_cm": 12.2,
          "rows": 2,
          "columns": 1
        }
      ],
      "reference_levels": {
        "1/64": 0.015625,
        "1/1024": 0.0009765625,
        "1/4096": 0.000244140625
      },
      "schematic_node_diameter_pt": 10.5,
      "schematic_connection_arrow_hex": "#000000",
      "schematic_caveat": "These schematic settings are user-adopted examples, not dimensions measured from reference Fig2."
    }
  },
  "manuscript_status": {
    "level": "Internal analytical derivation and independent numerical cross-checks",
    "inherited_technical_audit": "All-order stabilizer-forest combinatorics retain PARTIAL_TECHNICAL_REVIEW status from the prior proof audit. The present package checks compact exposition and interfaces."
  },
  "author_metadata_source": {
    "file": "2508.18906v2.pdf",
    "page": 1,
    "sha256": "258302e048ed3f73ca7d88dba1c4b2c91564fe4e92aaf4231cef08b6b45736b7",
    "corresponding_author": "Lei Pan",
    "email": "panlei@nankai.edu.cn",
    "affiliation": "School of Physics, Nankai University, Tianjin 300071, China"
  }
}

==> paper/data/dynamics_combined.csv <==
k,case,gamma_t,magic_R_minus_one
2,mixed_reset2,0.0,0.0
2,mixed_reset2,0.02,0.0
2,mixed_reset2,0.04,0.0
2,mixed_reset2,0.06,0.0
2,mixed_reset2,0.08,0.0
2,mixed_reset2,0.1,0.0
2,mixed_reset2,0.12,0.0
2,mixed_reset2,0.14,0.0
2,mixed_reset2,0.16,0.0
2,mixed_reset2,0.18,0.0
2,mixed_reset2,0.2,0.0
2,mixed_reset2,0.22,0.0
2,mixed_reset2,0.24,0.0
2,mixed_reset2,0.26,0.0
2,mixed_reset2,0.28,0.0
2,mixed_reset2,0.3,0.0
2,mixed_reset2,0.32,0.0
2,mixed_reset2,0.34,0.0
2,mixed_reset2,0.36,0.0
2,mixed_reset2,0.38,0.0
2,mixed_reset2,0.4,0.0
2,mixed_reset2,0.42,0.0
2,mixed_reset2,0.44,0.0
2,mixed_reset2,0.46,0.003181657987959108
2,mixed_reset2,0.48,0.011958739580878897
2,mixed_reset2,0.5,0.02009999262262574
2,mixed_reset2,0.52,0.027646888938444025
2,mixed_reset2,0.54,0.034638688584408994
2,mixed_reset2,0.56,0.041112498971998646
2,mixed_reset2,0.58,0.04710334098948055
2,mixed_reset2,0.6,0.05264422045411732
2,mixed_reset2,0.62,0.05776620346168593
2,mixed_reset2,0.64,0.062498494405715865
2,mixed_reset2,0.66,0.06686851562013052
2,mixed_reset2,0.68,0.07090198775865386
2,mixed_reset2,0.7000000000000001,0.07462301016463879
2,mixed_reset2,0.72,0.07805414060792404
2,mixed_reset2,0.74,0.08121647387293618
2,mixed_reset2,0.76,0.0841297187761536
2,mixed_reset2,0.78,0.08681227327267682
2,mixed_reset2,0.8,0.08928129738266488
2,mixed_reset2,0.8200000000000001,0.09155278372959041
2,mixed_reset2,0.84,0.09364162553519018
2,mixed_reset2,0.86,0.09556168196127834
2,mixed_reset2,0.88,0.09732584072734052
2,mixed_reset2,0.9,0.09894607796571164
2,mixed_reset2,0.92,0.10043351530391642
2,mixed_reset2,0.9400000000000001,0.10179847418706034
2,mixed_reset2,0.96,0.10305052747249621
2,mixed_reset2,0.98,0.10419854834483955
2,mixed_reset2,1.0,0.10525075661246186
2,mixed_reset2,1.02,0.10621476245673711
2,mixed_reset2,1.04,0.10709760771351107
2,mixed_reset2,1.06,0.10790580477229339
2,mixed_reset2,1.08,0.10864537318313561
2,mixed_reset2,1.1,0.10932187406420035
2,mixed_reset2,1.12,0.10994044240474743
2,mixed_reset2,1.1400000000000001,0.11050581735909915
2,mixed_reset2,1.16,0.11102237062697506
2,mixed_reset2,1.18,0.11149413301476585
2,mixed_reset2,1.2,0.11192481927094411
2,mixed_reset2,1.22,0.11231785128675553
2,mixed_reset2,1.24,0.11267637975117739
2,mixed_reset2,1.26,0.1130033043463805
2,mixed_reset2,1.28,0.11330129256713217
2,mixed_reset2,1.3,0.11357279724452529
2,mixed_reset2,1.32,0.11382007285123041
2,mixed_reset2,1.34,0.11404519066226193
2,mixed_reset2,1.36,0.11425005284192058
2,mixed_reset2,1.3800000000000001,0.11443640552432166
2,mixed_reset2,1.4000000000000001,0.11460585095160702
2,mixed_reset2,1.42,0.11475985873073302
2,mixed_reset2,1.44,0.11489977626652825
2,mixed_reset2,1.46,0.11502683842563055
2,mixed_reset2,1.48,0.1151421764828906
2,mixed_reset2,1.5,0.11524682639890371
2,mixed_reset2,1.52,0.11534173647452928
2,mixed_reset2,1.54,0.11542777442553476
2,mixed_reset2,1.56,0.11550573391791219
2,mixed_reset2,1.58,0.11557634060191124
2,mixed_reset2,1.6,0.11564025768048469
2,mixed_reset2,1.62,0.11569809104557849
2,mixed_reset2,1.6400000000000001,0.11575039401351916
2,mixed_reset2,1.6600000000000001,0.11579767168876853
2,mixed_reset2,1.68,0.1158403849833356
2,mixed_reset2,1.7,0.11587895431736217
2,mixed_reset2,1.72,0.1159137630246232
2,mixed_reset2,1.74,0.11594516048511405
2,mixed_reset2,1.76,0.1159734650053248
2,mixed_reset2,1.78,0.11599896646540264
2,mixed_reset2,1.8,0.1160219287510269
2,mixed_reset2,1.82,0.11604259198657396
2,mixed_reset2,1.84,0.11606117458494936
2,mixed_reset2,1.86,0.1160778751283762
2,mixed_reset2,1.8800000000000001,0.11609287409335067
2,mixed_reset2,1.9000000000000001,0.11610633543208859
2,mixed_reset2,1.92,0.1161184080217259
2,mixed_reset2,1.94,0.1161292269919123
2,mixed_reset2,1.96,0.11613891494043993
2,mixed_reset2,1.98,0.11614758304591999
2,mixed_reset2,2.0,0.11615533208586859
2,mixed_reset2,2.02,0.11616225336781216
2,mixed_reset2,2.04,0.11616842958055895
2,mixed_reset2,2.06,0.11617393557215983
2,mixed_reset2,2.08,0.11617883906057713
2,mixed_reset2,2.1,0.11618320128266557
2,mixed_reset2,2.12,0.11618707758653501
2,mixed_reset2,2.14,0.1161905179720728
2,mixed_reset2,2.16,0.11619356758393629
2,mixed_reset2,2.18,0.11619626716102349
2,mixed_reset2,2.2,0.11619865344610991
2,mixed_reset2,2.22,0.11620075955901843
2,mixed_reset2,2.24,0.11620261533644372
2,mixed_reset2,2.2600000000000002,0.1162042476412859
2,mixed_reset2,2.2800000000000002,0.11620568064409253
2,mixed_reset2,2.3000000000000003,0.11620693607906585
2,mixed_reset2,2.32,0.11620803347676611
2,mixed_reset2,2.34,0.11620899037562427
2,mixed_reset2,2.36,0.11620982251405354
2,mixed_reset2,2.38,0.11621054400486952
2,mixed_reset2,2.4,0.11621116749363392
2,mixed_reset2,2.42,0.11621170430225836
2,mixed_reset2,2.44,0.11621216455924266
2,mixed_reset2,2.46,0.11621255731772173
2,mixed_reset2,2.48,0.11621289066240226
2,mixed_reset2,2.5,0.11621317180640389
2,mixed_reset2,2.52,0.11621340717890405
2,mixed_reset2,2.54,0.11621360250443091
2,mixed_reset2,2.56,0.11621376287456253
2,mixed_reset2,2.58,0.11621389281272165
2,mixed_reset2,2.6,0.11621399633270157
2,mixed_reset2,2.62,0.11621407699151609
2,mixed_reset2,2.64,0.11621413793706714
2,mixed_reset2,2.66,0.11621418195115174
2,mixed_reset2,2.68,0.11621421148821631
2,mixed_reset2,2.7,0.11621422871026121
2,mixed_reset2,2.72,0.1162142355182687
2,mixed_reset2,2.74,0.11621423358047878
2,mixed_reset2,2.7600000000000002,0.11621422435780726
2,mixed_reset2,2.7800000000000002,0.11621420912668623
2,mixed_reset2,2.8000000000000003,0.11621418899957137
2,mixed_reset2,2.82,0.11621416494334746
2,mixed_reset2,2.84,0.11621413779582035
2,mixed_reset2,2.86,0.1162141082805026
2,mixed_reset2,2.88,0.11621407701984099
2,mixed_reset2,2.9,0.11621404454705431
2,mixed_reset2,2.92,0.11621401131670939
2,mixed_reset2,2.94,0.11621397771416708
2,mixed_reset2,2.96,0.11621394406400287
2,mixed_reset2,2.98,0.11621391063751685
2,mixed_reset2,3.0,0.1162138776594146
2,mixed_reset2,3.02,0.11621384531375467
2,mixed_reset2,3.04,0.11621381374922146
2,mixed_reset2,3.06,0.11621378308381725
2,mixed_reset2,3.08,0.11621375340899442
2,mixed_reset2,3.1,0.1162137247933488
2,mixed_reset2,3.12,0.11621369728584408
2,mixed_reset2,3.14,0.1162136709186774
2,mixed_reset2,3.16,0.1162136457098073
2,mixed_reset2,3.18,0.11621362166515325
2,mixed_reset2,3.2,0.1162135987805506
2,mixed_reset2,3.22,0.11621357704344137
2,mixed_reset2,3.24,0.11621355643436382
2,mixed_reset2,3.2600000000000002,0.11621353692824554
2,mixed_reset2,3.2800000000000002,0.11621351849552353
2,mixed_reset2,3.3000000000000003,0.11621350110312578
2,mixed_reset2,3.3200000000000003,0.11621348471529913
2,mixed_reset2,3.34,0.11621346929433729
2,mixed_reset2,3.36,0.11621345480120526
2,mixed_reset2,3.38,0.11621344119604893
2,mixed_reset2,3.4,0.11621342843865667
2,mixed_reset2,3.42,0.11621341648882533
2,mixed_reset2,3.44,0.1162134053066739
2,mixed_reset2,3.46,0.11621339485290916
2,mixed_reset2,3.48,0.11621338508902368
2,mixed_reset2,3.5,0.11621337597747905
2,mixed_reset2,3.52,0.11621336748183175
2,mixed_reset2,3.54,0.11621335956683998
2,mixed_reset2,3.56,0.1162133521985469
2,mixed_reset2,3.58,0.11621334534431438
2,mixed_reset2,3.6,0.1162133389728881
2,mixed_reset2,3.62,0.11621333305439241
2,mixed_reset2,3.64,0.11621332756034297
2,mixed_reset2,3.66,0.11621332246364213
2,mixed_reset2,3.68,0.11621331773855781
2,mixed_reset2,3.7,0.11621331336070218
2,mixed_reset2,3.72,0.11621330930699791
2,mixed_reset2,3.74,0.11621330555564291
2,mixed_reset2,3.7600000000000002,0.11621330208607294
2,mixed_reset2,3.7800000000000002,0.11621329887891307
2,mixed_reset2,3.8000000000000003,0.11621329591593677
2,mixed_reset2,3.8200000000000003,0.11621329318001705
2,mixed_reset2,3.84,0.11621329065507902
2,mixed_reset2,3.86,0.11621328832605116
2,mixed_reset2,3.88,0.11621328617881965
2,mixed_reset2,3.9,0.11621328420017885
2,mixed_reset2,3.92,0.11621328237778306
2,mixed_reset2,3.94,0.11621328070010462
2,mixed_reset2,3.96,0.11621327915638813
2,mixed_reset2,3.98,0.11621327773660317
2,mixed_reset2,4.0,0.11621327643140766
2,mixed_reset2,4.0200000000000005,0.11621327523210545
2,mixed_reset2,4.04,0.11621327413060745
2,mixed_reset2,4.0600000000000005,0.11621327311939522
2,mixed_reset2,4.08,0.11621327219148547
2,mixed_reset2,4.1,0.11621327134039472
2,mixed_reset2,4.12,0.11621327056011
2,mixed_reset2,4.14,0.11621326984505598
2,mixed_reset2,4.16,0.11621326919006991
2,mixed_reset2,4.18,0.11621326859036807
2,mixed_reset2,4.2,0.1162132680415251
2,mixed_reset2,4.22,0.11621326753944805
2,mixed_reset2,4.24,0.11621326708035307
2,mixed_reset2,4.26,0.11621326666074738
2,mixed_reset2,4.28,0.1162132662774007
2,mixed_reset2,4.3,0.11621326592733672
2,mixed_reset2,4.32,0.11621326560780898
2,mixed_reset2,4.34,0.11621326531628084
2,mixed_reset2,4.36,0.11621326505042151
2,mixed_reset2,4.38,0.11621326480807892
2,mixed_reset2,4.4,0.11621326458727577
2,mixed_reset2,4.42,0.1162132643861904
2,mixed_reset2,4.44,0.11621326420314726
2,mixed_reset2,4.46,0.11621326403660781
2,mixed_reset2,4.48,0.11621326388515385
2,mixed_reset2,4.5,0.11621326374748975
2,mixed_reset2,4.5200000000000005,0.11621326362241957
2,mixed_reset2,4.54,0.11621326350884753
2,mixed_reset2,4.5600000000000005,0.11621326340577309
2,mixed_reset2,4.58,0.11621326331227122
2,mixed_reset2,4.6000000000000005,0.11621326322750059
2,mixed_reset2,4.62,0.11621326315068692
2,mixed_reset2,4.64,0.1162132630811199
2,mixed_reset2,4.66,0.11621326301815671
2,mixed_reset2,4.68,0.11621326296119983
2,mixed_reset2,4.7,0.11621326290970924
2,mixed_reset2,4.72,0.11621326286318912
2,mixed_reset2,4.74,0.11621326282118472
2,mixed_reset2,4.76,0.11621326278328814
2,mixed_reset2,4.78,0.11621326274911348
2,mixed_reset2,4.8,0.11621326271832122
2,mixed_reset2,4.82,0.11621326269059651
2,mixed_reset2,4.84,0.11621326266565224
2,mixed_reset2,4.86,0.11621326264322707
2,mixed_reset2,4.88,0.1162132626230834
2,mixed_reset2,4.9,0.11621326260500586
2,mixed_reset2,4.92,0.11621326258879572
2,mixed_reset2,4.94,0.11621326257427356
2,mixed_reset2,4.96,0.11621326256127773
2,mixed_reset2,4.98,0.11621326254965925
2,mixed_reset2,5.0,0.11621326253928288
2,mixed_reset2,5.0200000000000005,0.11621326253002784
2,mixed_reset2,5.04,0.11621326252178288
2,mixed_reset2,5.0600000000000005,0.11621326251444652
2,mixed_reset2,5.08,0.11621326250792818
2,mixed_reset2,5.1000000000000005,0.11621326250214592
2,mixed_reset2,5.12,0.11621326249702424
2,mixed_reset2,5.14,0.11621326249249542
2,mixed_reset2,5.16,0.11621326248849928
2,mixed_reset2,5.18,0.11621326248497921
2,mixed_reset2,5.2,0.11621326248188524
2,mixed_reset2,5.22,0.11621326247917252
2,mixed_reset2,5.24,0.11621326247680064
2,mixed_reset2,5.26,0.11621326247473318
2,mixed_reset2,5.28,0.11621326247293617
2,mixed_reset2,5.3,0.11621326247138031
2,mixed_reset2,5.32,0.11621326247003805
2,mixed_reset2,5.34,0.11621326246888586
2,mixed_reset2,5.36,0.11621326246790353
2,mixed_reset2,5.38,0.11621326246706976
2,mixed_reset2,5.4,0.11621326246636676
2,mixed_reset2,5.42,0.11621326246578034
2,mixed_reset2,5.44,0.11621326246529495
2,mixed_reset2,5.46,0.1162132624649006
2,mixed_reset2,5.48,0.11621326246458286
2,mixed_reset2,5.5,0.11621326246433483
2,mixed_reset2,5.5200000000000005,0.11621326246414743
2,mixed_reset2,5.54,0.11621326246400931
2,mixed_reset2,5.5600000000000005,0.11621326246391694
2,mixed_reset2,5.58,0.11621326246386188
2,mixed_reset2,5.6000000000000005,0.11621326246384012
2,mixed_reset2,5.62,0.11621326246384678
2,mixed_reset2,5.64,0.11621326246387631
2,mixed_reset2,5.66,0.11621326246392694
2,mixed_reset2,5.68,0.11621326246399155
2,mixed_reset2,5.7,0.11621326246407104
2,mixed_reset2,5.72,0.11621326246416208
2,mixed_reset2,5.74,0.11621326246425934
2,mixed_reset2,5.76,0.11621326246436592
2,mixed_reset2,5.78,0.11621326246447539
2,mixed_reset2,5.8,0.11621326246458996
2,mixed_reset2,5.82,0.11621326246470587
2,mixed_reset2,5.84,0.116213262464822
2,mixed_reset2,5.86,0.11621326246494013
2,mixed_reset2,5.88,0.11621326246505559
2,mixed_reset2,5.9,0.11621326246517127
2,mixed_reset2,5.92,0.11621326246528496
2,mixed_reset2,5.94,0.11621326246539532
2,mixed_reset2,5.96,0.11621326246550723
2,mixed_reset2,5.98,0.11621326246561137
2,mixed_reset2,6.0,0.11621326246571395
2,zero_reset2,0.0,0.0
2,zero_reset2,0.02,0.04669896348172764
2,zero_reset2,0.04,0.08572041313321388
2,zero_reset2,0.06,0.11808476808162438
2,zero_reset2,0.08,0.14468948554201577
2,zero_reset2,0.1,0.16632308003730256
2,zero_reset2,0.12,0.18367759743155831
2,zero_reset2,0.14,0.19735971058293122
2,zero_reset2,0.16,0.20790058562520075
2,zero_reset2,0.18,0.21576465197975248
2,zero_reset2,0.2,0.2213573949813512
2,zero_reset2,0.22,0.2250322772923723
2,zero_reset2,0.24,0.2270968839205727
2,zero_reset2,0.26,0.22781837550214923
2,zero_reset2,0.28,0.22742832543664893
2,zero_reset2,0.3,0.22612700834915356
2,zero_reset2,0.32,0.22408720010584737
2,zero_reset2,0.34,0.22145754313038868
2,zero_reset2,0.36,0.21836552497879413
2,zero_reset2,0.38,0.21492011295694646
2,zero_reset2,0.4,0.2112140829421234
2,zero_reset2,0.42,0.20732607643976397
2,zero_reset2,0.44,0.20332241621699576
2,zero_reset2,0.46,0.1992587075585608
2,zero_reset2,0.48,0.19518124924700264
2,zero_reset2,0.5,0.1911282757400743
2,zero_reset2,0.52,0.18713104967086225
2,zero_reset2,0.54,0.1832148217003422
2,zero_reset2,0.56,0.17939967288134118
2,zero_reset2,0.58,0.17570125302300843
2,zero_reset2,0.6,0.17213142705517548
2,zero_reset2,0.62,0.16869884006252556
2,zero_reset2,0.64,0.16540941047289048
2,zero_reset2,0.66,0.16226675982658856
2,zero_reset2,0.68,0.15927258661095145
2,zero_reset2,0.7000000000000001,0.15642699080394307
2,zero_reset2,0.72,0.15372875502183136
2,zero_reset2,0.74,0.15117558749890248
2,zero_reset2,0.76,0.14876433153294633
2,zero_reset2,0.78,0.14649114550142261
2,zero_reset2,0.8,0.14435165708219144
2,zero_reset2,0.8200000000000001,0.14234109489406155
2,zero_reset2,0.84,0.14045440039966461
2,zero_reset2,0.86,0.13868632258202318
2,zero_reset2,0.88,0.13703149761183697
2,zero_reset2,0.9,0.1354845154610116
2,zero_reset2,0.92,0.13403997518583566
2,zero_reset2,0.9400000000000001,0.1326925303971982
2,zero_reset2,0.96,0.13143692625247527
2,zero_reset2,0.98,0.13026802914172464
2,zero_reset2,1.0,0.12918085009735902
2,zero_reset2,1.02,0.12817056282929573
2,zero_reset2,1.04,0.12723251717521133
2,zero_reset2,1.06,0.12636224865607582
2,zero_reset2,1.08,0.12555548473925215
2,zero_reset2,1.1,0.12480814833394183
2,zero_reset2,1.12,0.12411635897527074
2,zero_reset2,1.1400000000000001,0.12347643209304238
2,zero_reset2,1.16,0.12288487670807258
2,zero_reset2,1.18,0.12233839185226247
2,zero_reset2,1.2,0.12183386196763868
2,zero_reset2,1.22,0.12136835150339986
2,zero_reset2,1.24,0.12093909889859522
2,zero_reset2,1.26,0.12054351011031827
2,zero_reset2,1.28,0.12017915182318051
2,zero_reset2,1.3,0.1198437444547451
2,zero_reset2,1.32,0.11953515505322243
2,zero_reset2,1.34,0.11925139016777964
2,zero_reset2,1.36,0.11899058875793189
2,zero_reset2,1.3800000000000001,0.11875101519652054
2,zero_reset2,1.4000000000000001,0.11853105241038131
2,zero_reset2,1.42,0.11832919519392915
2,zero_reset2,1.44,0.11814404372317466
2,zero_reset2,1.46,0.11797429729118525
2,zero_reset2,1.48,0.11781874828037608
2,zero_reset2,1.5,0.11767627638229294
2,zero_reset2,1.52,0.11754584307155813
2,zero_reset2,1.54,0.11742648633727737
2,zero_reset2,1.56,0.117317315672411
2,zero_reset2,1.58,0.11721750731930314
2,zero_reset2,1.6,0.11712629976768474
2,zero_reset2,1.62,0.11704298949990544
2,zero_reset2,1.6400000000000001,0.11696692697695776
2,zero_reset2,1.6600000000000001,0.11689751285790595
2,zero_reset2,1.68,0.1168341944446003
2,zero_reset2,1.7,0.11677646234305028
2,zero_reset2,1.72,0.11672384733245389
2,zero_reset2,1.74,0.11667591743268257
2,zero_reset2,1.76,0.11663227516090346
2,zero_reset2,1.78,0.1165925549680289
2,zero_reset2,1.8,0.11655642084573703
2,zero_reset2,1.82,0.11652356409500797
2,zero_reset2,1.84,0.11649370124723646
2,zero_reset2,1.86,0.11646657212928213
2,zero_reset2,1.8800000000000001,0.116441938064054
2,zero_reset2,1.9000000000000001,0.116419580198583
2,zero_reset2,1.92,0.11639929795170145
2,zero_reset2,1.94,0.11638090757400588
2,zero_reset2,1.96,0.11636424081288865
2,zero_reset2,1.98,0.11634914367587901
2,zero_reset2,2.0,0.11633547528586718
2,zero_reset2,2.02,0.1163231068220607
2,zero_reset2,2.04,0.11631192054091288
2,zero_reset2,2.06,0.1163018088715495
2,zero_reset2,2.08,0.11629267358049944
2,zero_reset2,2.1,0.11628442500094982
2,zero_reset2,2.12,0.11627698132186559
2,zero_reset2,2.14,0.11627026793276007
2,zero_reset2,2.16,0.11626421682007182
2,zero_reset2,2.18,0.1162587660113481
2,zero_reset2,2.2,0.1162538590637916
2,zero_reset2,2.22,0.11624944459379583
2,zero_reset2,2.24,0.1162454758444531
2,zero_reset2,2.2600000000000002,0.11624191028815556
2,zero_reset2,2.2800000000000002,0.11623870926160507
2,zero_reset2,2.3000000000000003,0.11623583763077838
2,zero_reset2,2.32,0.1162332634835126
2,zero_reset2,2.34,0.11623095784757353
2,zero_reset2,2.36,0.11622889443222917
2,zero_reset2,2.38,0.11622704939143524
2,zero_reset2,2.4,0.11622540110699542
2,zero_reset2,2.42,0.1162239299900174
2,zero_reset2,2.44,0.11622261829926828
2,zero_reset2,2.46,0.11622144997503203
2,zero_reset2,2.48,0.11622041048722109
2,zero_reset2,2.5,0.116219486696584
2,zero_reset2,2.52,0.11621866672792658
2,zero_reset2,2.54,0.11621793985436746
2,zero_reset2,2.56,0.1162172963917083
2,zero_reset2,2.58,0.11621672760207558
2,zero_reset2,2.6,0.11621622560606326
2,zero_reset2,2.62,0.11621578330265736
2,zero_reset2,2.64,0.11621539429628736
2,zero_reset2,2.66,0.11621505283039757
2,zero_reset2,2.68,0.11621475372698709
2,zero_reset2,2.7,0.11621449233159886
2,zero_reset2,2.72,0.11621426446329375
2,zero_reset2,2.74,0.11621406636918397
2,zero_reset2,2.7600000000000002,0.11621389468311438
2,zero_reset2,2.7800000000000002,0.1162137463881443
2,zero_reset2,2.8000000000000003,0.11621361878249115
2,zero_reset2,2.82,0.11621350944863074
2,zero_reset2,2.84,0.11621341622527281
2,zero_reset2,2.86,0.1162133371819607
2,zero_reset2,2.88,0.11621327059606079
2,zero_reset2,2.9,0.11621321493191838
2,zero_reset2,2.92,0.11621316882200006
2,zero_reset2,2.94,0.116213131049832
2,zero_reset2,2.96,0.11621310053457146
2,zero_reset2,2.98,0.11621307631706501
2,zero_reset2,3.0,0.1162130575472593
2,zero_reset2,3.02,0.11621304347283745
2,zero_reset2,3.04,0.11621303342896194
2,zero_reset2,3.06,0.11621302682903689
2,zero_reset2,3.08,0.11621302315636517
2,zero_reset2,3.1,0.11621302195666527
2,zero_reset2,3.12,0.11621302283130253
2,zero_reset2,3.14,0.11621302543122569
2,zero_reset2,3.16,0.11621302945151624
2,zero_reset2,3.18,0.11621303462647403
2,zero_reset2,3.2,0.11621304072523286
2,zero_reset2,3.22,0.11621304754780426
2,zero_reset2,3.24,0.11621305492154765
2,zero_reset2,3.2600000000000002,0.11621306269800735
2,zero_reset2,3.2800000000000002,0.1162130707500757
2,zero_reset2,3.3000000000000003,0.11621307896947108
2,zero_reset2,3.3200000000000003,0.116213087264466
2,zero_reset2,3.34,0.11621309555787684
2,zero_reset2,3.36,0.11621310378527228
2,zero_reset2,3.38,0.11621311189335826
2,zero_reset2,3.4,0.11621311983857008
2,zero_reset2,3.42,0.11621312758579805
2,zero_reset2,3.44,0.11621313510726816
2,zero_reset2,3.46,0.11621314238155556
2,zero_reset2,3.48,0.11621314939269123
2,zero_reset2,3.5,0.11621315612939886
2,zero_reset2,3.52,0.11621316258440029
2,zero_reset2,3.54,0.11621316875381504
2,zero_reset2,3.56,0.11621317463663727
2,zero_reset2,3.58,0.11621318023424876
2,zero_reset2,3.6,0.11621318555004279
2,zero_reset2,3.62,0.11621319058904245
2,zero_reset2,3.64,0.11621319535760355
2,zero_reset2,3.66,0.11621319986314305
2,zero_reset2,3.68,0.11621320411390546
2,zero_reset2,3.7,0.11621320811876257
2,zero_reset2,3.72,0.11621321188704048
2,zero_reset2,3.74,0.11621321542837215
2,zero_reset2,3.7600000000000002,0.1162132187525704
2,zero_reset2,3.7800000000000002,0.1162132218695251
2,zero_reset2,3.8000000000000003,0.11621322478910878
2,zero_reset2,3.8200000000000003,0.11621322752110608
2,zero_reset2,3.84,0.11621323007515039
2,zero_reset2,3.86,0.11621323246067217
2,zero_reset2,3.88,0.1162132346868634
2,zero_reset2,3.9,0.1162132367626405
2,zero_reset2,3.92,0.11621323869662192
2,zero_reset2,3.94,0.11621324049711146
2,zero_reset2,3.96,0.11621324217208451
2,zero_reset2,3.98,0.11621324372917785
2,zero_reset2,4.0,0.11621324517568898
2,zero_reset2,4.0200000000000005,0.11621324651857501
2,zero_reset2,4.04,0.11621324776445108
2,zero_reset2,4.0600000000000005,0.11621324891960172
2,zero_reset2,4.08,0.11621324998997817
2,zero_reset2,4.1,0.11621325098121371
2,zero_reset2,4.12,0.11621325189862852
2,zero_reset2,4.14,0.11621325274724104
2,zero_reset2,4.16,0.11621325353178014
2,zero_reset2,4.18,0.11621325425669249
2,zero_reset2,4.2,0.1162132549261563
2,zero_reset2,4.22,0.11621325554409401
2,zero_reset2,4.24,0.11621325611418176
2,zero_reset2,4.26,0.11621325663986637
2,zero_reset2,4.28,0.11621325712436548
2,zero_reset2,4.3,0.11621325757069423
2,zero_reset2,4.32,0.11621325798166549
2,zero_reset2,4.34,0.11621325835990026
2,zero_reset2,4.36,0.11621325870784927
2,zero_reset2,4.38,0.1162132590277889
2,zero_reset2,4.4,0.11621325932184456
2,zero_reset2,4.42,0.11621325959198914
2,zero_reset2,4.44,0.1162132598400567
2,zero_reset2,4.46,0.11621326006775301
2,zero_reset2,4.48,0.11621326027665768
2,zero_reset2,4.5,0.1162132604682431
2,zero_reset2,4.5200000000000005,0.11621326064386683
2,zero_reset2,4.54,0.11621326080478944
2,zero_reset2,4.5600000000000005,0.1162132609521822
2,zero_reset2,4.58,0.11621326108712227
2,zero_reset2,4.6000000000000005,0.11621326121061126
2,zero_reset2,4.62,0.11621326132357224
2,zero_reset2,4.64,0.1162132614268585
2,zero_reset2,4.66,0.11621326152126077
2,zero_reset2,4.68,0.11621326160750489
2,zero_reset2,4.7,0.116213261686263
2,zero_reset2,4.72,0.11621326175815483
2,zero_reset2,4.74,0.11621326182374858
2,zero_reset2,4.76,0.11621326188357584
2,zero_reset2,4.78,0.11621326193811199
2,zero_reset2,4.8,0.1162132619878089
2,zero_reset2,4.82,0.11621326203307403
2,zero_reset2,4.84,0.11621326207428417
2,zero_reset2,4.86,0.11621326211178618
2,zero_reset2,4.88,0.116213262145898
2,zero_reset2,4.9,0.11621326217691208
2,zero_reset2,4.92,0.1162132622050962
2,zero_reset2,4.94,0.11621326223069639
2,zero_reset2,4.96,0.11621326225393869
2,zero_reset2,4.98,0.1162132622750296
2,zero_reset2,5.0,0.11621326229415851
2,zero_reset2,5.0200000000000005,0.11621326231149998
2,zero_reset2,5.04,0.1162132623272123
2,zero_reset2,5.0600000000000005,0.11621326234144025
2,zero_reset2,5.08,0.11621326235431839
2,zero_reset2,5.1000000000000005,0.11621326236596818
2,zero_reset2,5.12,0.11621326237649976
2,zero_reset2,5.14,0.11621326238601504
2,zero_reset2,5.16,0.11621326239460883
2,zero_reset2,5.18,0.1162132624023633
2,zero_reset2,5.2,0.11621326240935637
2,zero_reset2,5.22,0.11621326241565932
2,zero_reset2,5.24,0.1162132624213359
2,zero_reset2,5.26,0.11621326242644492
2,zero_reset2,5.28,0.11621326243103991
2,zero_reset2,5.3,0.11621326243516927
2,zero_reset2,5.32,0.11621326243887697
2,zero_reset2,5.34,0.1162132624422032
2,zero_reset2,5.36,0.11621326244518637
2,zero_reset2,5.38,0.11621326244785757
2,zero_reset2,5.4,0.11621326245024766
2,zero_reset2,5.42,0.11621326245238439
2,zero_reset2,5.44,0.11621326245429042
2,zero_reset2,5.46,0.11621326245599306
2,zero_reset2,5.48,0.11621326245750851
2,zero_reset2,5.5,0.11621326245885744
2,zero_reset2,5.5200000000000005,0.11621326246005759
2,zero_reset2,5.54,0.11621326246112051
2,zero_reset2,5.5600000000000005,0.11621326246206354
2,zero_reset2,5.58,0.11621326246289687
2,zero_reset2,5.6000000000000005,0.11621326246363317
2,zero_reset2,5.62,0.11621326246428287
2,zero_reset2,5.64,0.11621326246485397
2,zero_reset2,5.66,0.1162132624653558
2,zero_reset2,5.68,0.11621326246579344
2,zero_reset2,5.7,0.11621326246617736
2,zero_reset2,5.72,0.11621326246651131
2,zero_reset2,5.74,0.11621326246679997
2,zero_reset2,5.76,0.11621326246705155
2,zero_reset2,5.78,0.11621326246726671
2,zero_reset2,5.8,0.1162132624674519
2,zero_reset2,5.82,0.11621326246760977
2,zero_reset2,5.84,0.1162132624677421
2,zero_reset2,5.86,0.11621326246785513
2,zero_reset2,5.88,0.11621326246794772
2,zero_reset2,5.9,0.11621326246802544
2,zero_reset2,5.92,0.11621326246808827
2,zero_reset2,5.94,0.11621326246813735
2,zero_reset2,5.96,0.11621326246817976
2,zero_reset2,5.98,0.1162132624682084
2,zero_reset2,6.0,0.11621326246823016
2,zero_reset0,0.0,0.0
2,zero_reset0,0.02,0.048570109402693795
2,zero_reset0,0.04,0.09259104826990527
2,zero_reset0,0.06,0.1322612392139002
2,zero_reset0,0.08,0.1677755554546665
2,zero_reset0,0.1,0.1993251611672231
2,zero_reset0,0.12,0.22709736760446164
2,zero_reset0,0.14,0.2512755044080184
2,zero_reset0,0.16,0.27203880552163406
2,zero_reset0,0.18,0.2895623091245154
2,zero_reset0,0.2,0.30401677100631663
2,zero_reset0,0.22,0.31556859081044597
2,zero_reset0,0.24,0.3243797505784163
2,zero_reset0,0.26,0.3306077650347894
2,zero_reset0,0.28,0.33440564305988585
2,zero_reset0,0.3,0.3359218598057989
2,zero_reset0,0.32,0.3353003389202185
2,zero_reset0,0.34,0.33268044435221134
2,zero_reset0,0.36,0.32819698122422203
2,zero_reset0,0.38,0.32198020526523363
2,zero_reset0,0.4,0.31415584031107313
2,zero_reset0,0.42,0.30484510338936066
2,zero_reset0,0.44,0.2941647369183966
2,zero_reset0,0.46,0.28222704756141015
2,zero_reset0,0.48,0.2691399512899737
2,zero_reset0,0.5,0.2550070242229714
2,zero_reset0,0.52,0.23992755882029315
2,zero_reset0,0.54,0.22399662502332607
2,zero_reset0,0.56,0.20730513594732747
2,zero_reset0,0.58,0.18993991774386254
2,zero_reset0,0.6,0.17198378326458807
2,zero_reset0,0.62,0.15351560917084672
2,zero_reset0,0.64,0.13461041614657554
2,zero_reset0,0.66,0.11533945188518269
2,zero_reset0,0.68,0.09577027653399406
2,zero_reset0,0.7000000000000001,0.0759668502928037
2,zero_reset0,0.72,0.05598962287584497
2,zero_reset0,0.74,0.03589562455915618
2,zero_reset0,0.76,0.015738558547846004
2,zero_reset0,0.78,0.0
2,zero_reset0,0.8,0.0
2,zero_reset0,0.8200000000000001,0.0
2,zero_reset0,0.84,0.0
2,zero_reset0,0.86,0.0
2,zero_reset0,0.88,0.0
2,zero_reset0,0.9,0.0
2,zero_reset0,0.92,0.0
2,zero_reset0,0.9400000000000001,0.0
2,zero_reset0,0.96,0.0
2,zero_reset0,0.98,0.0
2,zero_reset0,1.0,0.0
2,zero_reset0,1.02,0.0
2,zero_reset0,1.04,0.0
2,zero_reset0,1.06,0.0
2,zero_reset0,1.08,0.0
2,zero_reset0,1.1,0.0
2,zero_reset0,1.12,0.0
2,zero_reset0,1.1400000000000001,0.0
2,zero_reset0,1.16,0.0
2,zero_reset0,1.18,0.0
2,zero_reset0,1.2,0.0
2,zero_reset0,1.22,0.0
2,zero_reset0,1.24,0.0
2,zero_reset0,1.26,0.0
2,zero_reset0,1.28,0.0
2,zero_reset0,1.3,0.0
2,zero_reset0,1.32,0.0
2,zero_reset0,1.34,0.0
2,zero_reset0,1.36,0.0
2,zero_reset0,1.3800000000000001,0.0
2,zero_reset0,1.4000000000000001,0.0
2,zero_reset0,1.42,0.0
2,zero_reset0,1.44,0.0
2,zero_reset0,1.46,0.0
2,zero_reset0,1.48,0.0
2,zero_reset0,1.5,0.0
2,zero_reset0,1.52,0.0
2,zero_reset0,1.54,0.0
2,zero_reset0,1.56,0.0
2,zero_reset0,1.58,0.0
2,zero_reset0,1.6,0.0
2,zero_reset0,1.62,0.0
2,zero_reset0,1.6400000000000001,0.0
2,zero_reset0,1.6600000000000001,0.0
2,zero_reset0,1.68,0.0
2,zero_reset0,1.7,0.0
2,zero_reset0,1.72,0.0
2,zero_reset0,1.74,0.0
2,zero_reset0,1.76,0.0
2,zero_reset0,1.78,0.0
2,zero_reset0,1.8,0.0
2,zero_reset0,1.82,0.0
2,zero_reset0,1.84,0.0
2,zero_reset0,1.86,0.0
2,zero_reset0,1.8800000000000001,0.0
2,zero_reset0,1.9000000000000001,0.0
2,zero_reset0,1.92,0.0
2,zero_reset0,1.94,0.0
2,zero_reset0,1.96,0.0
2,zero_reset0,1.98,0.0
2,zero_reset0,2.0,0.0
2,zero_reset0,2.02,0.0
2,zero_reset0,2.04,0.0
2,zero_reset0,2.06,0.0
2,zero_reset0,2.08,0.0
2,zero_reset0,2.1,0.0
2,zero_reset0,2.12,0.0
2,zero_reset0,2.14,0.0
2,zero_reset0,2.16,0.0
2,zero_reset0,2.18,0.0
2,zero_reset0,2.2,0.0
2,zero_reset0,2.22,0.0
2,zero_reset0,2.24,0.0
2,zero_reset0,2.2600000000000002,0.0
2,zero_reset0,2.2800000000000002,0.0
2,zero_reset0,2.3000000000000003,0.0
2,zero_reset0,2.32,0.0
2,zero_reset0,2.34,0.0
2,zero_reset0,2.36,0.0
2,zero_reset0,2.38,0.0
2,zero_reset0,2.4,0.0
2,zero_reset0,2.42,0.0
2,zero_reset0,2.44,0.0
2,zero_reset0,2.46,0.0
2,zero_reset0,2.48,0.0
2,zero_reset0,2.5,0.0
2,zero_reset0,2.52,0.0
2,zero_reset0,2.54,0.0
2,zero_reset0,2.56,0.0
2,zero_reset0,2.58,0.0
2,zero_reset0,2.6,0.0
2,zero_reset0,2.62,0.0
2,zero_reset0,2.64,0.0
2,zero_reset0,2.66,0.0
2,zero_reset0,2.68,0.0
2,zero_reset0,2.7,0.0
2,zero_reset0,2.72,0.0
2,zero_reset0,2.74,0.0
2,zero_reset0,2.7600000000000002,0.0
2,zero_reset0,2.7800000000000002,0.0
2,zero_reset0,2.8000000000000003,0.0
2,zero_reset0,2.82,0.0
2,zero_reset0,2.84,0.0
2,zero_reset0,2.86,0.0
2,zero_reset0,2.88,0.0
2,zero_reset0,2.9,0.0
2,zero_reset0,2.92,0.0
2,zero_reset0,2.94,0.0
2,zero_reset0,2.96,0.0
2,zero_reset0,2.98,0.0
2,zero_reset0,3.0,0.0
2,zero_reset0,3.02,0.0
2,zero_reset0,3.04,0.0
2,zero_reset0,3.06,0.0
2,zero_reset0,3.08,0.0
2,zero_reset0,3.1,0.0
2,zero_reset0,3.12,0.0
2,zero_reset0,3.14,0.0
2,zero_reset0,3.16,0.0
2,zero_reset0,3.18,0.0
2,zero_reset0,3.2,0.0
2,zero_reset0,3.22,0.0
2,zero_reset0,3.24,0.0
2,zero_reset0,3.2600000000000002,0.0
2,zero_reset0,3.2800000000000002,0.0
2,zero_reset0,3.3000000000000003,0.0
2,zero_reset0,3.3200000000000003,0.0
2,zero_reset0,3.34,0.0
2,zero_reset0,3.36,0.0
2,zero_reset0,3.38,0.0
2,zero_reset0,3.4,0.0
2,zero_reset0,3.42,0.0
2,zero_reset0,3.44,0.0
2,zero_reset0,3.46,0.0
2,zero_reset0,3.48,0.0
2,zero_reset0,3.5,0.0
2,zero_reset0,3.52,0.0
2,zero_reset0,3.54,0.0
2,zero_reset0,3.56,0.0
2,zero_reset0,3.58,0.0
2,zero_reset0,3.6,0.0
2,zero_reset0,3.62,0.0
2,zero_reset0,3.64,0.0
2,zero_reset0,3.66,0.0
2,zero_reset0,3.68,0.0
2,zero_reset0,3.7,0.0
2,zero_reset0,3.72,0.0
2,zero_reset0,3.74,0.0
2,zero_reset0,3.7600000000000002,0.0
2,zero_reset0,3.7800000000000002,0.0
2,zero_reset0,3.8000000000000003,0.0
2,zero_reset0,3.8200000000000003,0.0
2,zero_reset0,3.84,0.0
2,zero_reset0,3.86,0.0
2,zero_reset0,3.88,0.0
2,zero_reset0,3.9,0.0
2,zero_reset0,3.92,0.0
2,zero_reset0,3.94,0.0
2,zero_reset0,3.96,0.0
2,zero_reset0,3.98,0.0
2,zero_reset0,4.0,0.0
2,zero_reset0,4.0200000000000005,0.0
2,zero_reset0,4.04,0.0
2,zero_reset0,4.0600000000000005,0.0
2,zero_reset0,4.08,0.0
2,zero_reset0,4.1,0.0
2,zero_reset0,4.12,0.0
2,zero_reset0,4.14,0.0
2,zero_reset0,4.16,0.0
2,zero_reset0,4.18,0.0
2,zero_reset0,4.2,0.0
2,zero_reset0,4.22,0.0
2,zero_reset0,4.24,0.0
2,zero_reset0,4.26,0.0
2,zero_reset0,4.28,0.0
2,zero_reset0,4.3,0.0
2,zero_reset0,4.32,0.0
2,zero_reset0,4.34,0.0
2,zero_reset0,4.36,0.0
2,zero_reset0,4.38,0.0
2,zero_reset0,4.4,0.0
2,zero_reset0,4.42,0.0
2,zero_reset0,4.44,0.0
2,zero_reset0,4.46,0.0
2,zero_reset0,4.48,0.0
2,zero_reset0,4.5,0.0
2,zero_reset0,4.5200000000000005,0.0
2,zero_reset0,4.54,0.0
2,zero_reset0,4.5600000000000005,0.0
2,zero_reset0,4.58,0.0
2,zero_reset0,4.6000000000000005,0.0
2,zero_reset0,4.62,0.0
2,zero_reset0,4.64,0.0
2,zero_reset0,4.66,0.0
2,zero_reset0,4.68,0.0
2,zero_reset0,4.7,0.0
2,zero_reset0,4.72,0.0
2,zero_reset0,4.74,0.0
2,zero_reset0,4.76,0.0
2,zero_reset0,4.78,0.0
2,zero_reset0,4.8,0.0
2,zero_reset0,4.82,0.0
2,zero_reset0,4.84,0.0
2,zero_reset0,4.86,0.0
2,zero_reset0,4.88,0.0
2,zero_reset0,4.9,0.0
2,zero_reset0,4.92,0.0
2,zero_reset0,4.94,0.0
2,zero_reset0,4.96,0.0
2,zero_reset0,4.98,0.0
2,zero_reset0,5.0,0.0
2,zero_reset0,5.0200000000000005,0.0
2,zero_reset0,5.04,0.0
2,zero_reset0,5.0600000000000005,0.0
2,zero_reset0,5.08,0.0
2,zero_reset0,5.1000000000000005,0.0
2,zero_reset0,5.12,0.0
2,zero_reset0,5.14,0.0
2,zero_reset0,5.16,0.0
2,zero_reset0,5.18,0.0
2,zero_reset0,5.2,0.0
2,zero_reset0,5.22,0.0
2,zero_reset0,5.24,0.0
2,zero_reset0,5.26,0.0
2,zero_reset0,5.28,0.0
2,zero_reset0,5.3,0.0
2,zero_reset0,5.32,0.0
2,zero_reset0,5.34,0.0
2,zero_reset0,5.36,0.0
2,zero_reset0,5.38,0.0
2,zero_reset0,5.4,0.0
2,zero_reset0,5.42,0.0
2,zero_reset0,5.44,0.0
2,zero_reset0,5.46,0.0
2,zero_reset0,5.48,0.0
2,zero_reset0,5.5,0.0
2,zero_reset0,5.5200000000000005,0.0
2,zero_reset0,5.54,0.0
2,zero_reset0,5.5600000000000005,0.0
2,zero_reset0,5.58,0.0
2,zero_reset0,5.6000000000000005,0.0
2,zero_reset0,5.62,0.0
2,zero_reset0,5.64,0.0
2,zero_reset0,5.66,0.0
2,zero_reset0,5.68,0.0
2,zero_reset0,5.7,0.0
2,zero_reset0,5.72,0.0
2,zero_reset0,5.74,0.0
2,zero_reset0,5.76,0.0
2,zero_reset0,5.78,0.0
2,zero_reset0,5.8,0.0
2,zero_reset0,5.82,0.0
2,zero_reset0,5.84,0.0
2,zero_reset0,5.86,0.0
2,zero_reset0,5.88,0.0
2,zero_reset0,5.9,0.0
2,zero_reset0,5.92,0.0
2,zero_reset0,5.94,0.0
2,zero_reset0,5.96,0.0
2,zero_reset0,5.98,0.0
2,zero_reset0,6.0,0.0
3,mixed_reset2,0.0,0.0
3,mixed_reset2,0.02,0.0
3,mixed_reset2,0.04,0.0
3,mixed_reset2,0.06,0.0
3,mixed_reset2,0.08,0.0
3,mixed_reset2,0.1,0.0
3,mixed_reset2,0.12,0.0
3,mixed_reset2,0.14,0.0
3,mixed_reset2,0.16,0.0
3,mixed_reset2,0.18,0.0
3,mixed_reset2,0.2,0.0
3,mixed_reset2,0.22,0.0
3,mixed_reset2,0.24,0.0
3,mixed_reset2,0.26,0.0
3,mixed_reset2,0.28,0.0
3,mixed_reset2,0.3,0.004942153487748666
3,mixed_reset2,0.32,0.013098767723906272
3,mixed_reset2,0.34,0.020617604265139255
3,mixed_reset2,0.36,0.027551328802851764
3,mixed_reset2,0.38,0.03394795410695246
3,mixed_reset2,0.4,0.039851267993520435
3,mixed_reset2,0.42,0.04530122522737697
3,mixed_reset2,0.44,0.05033430479092996
3,mixed_reset2,0.46,0.05498383443284302
3,mixed_reset2,0.48,0.05928028468826149
3,mixed_reset2,0.5,0.0632515346920074
3,mixed_reset2,0.52,0.06692311212992616
3,mixed_reset2,0.54,0.07031840962386204
3,mixed_reset2,0.56,0.0734588797470159
3,mixed_reset2,0.58,0.0763642107369654
3,mixed_reset2,0.6,0.0790524848268564
3,mixed_reset2,0.62,0.08154032096094294
3,mixed_reset2,0.64,0.08384300350566765
3,mixed_reset2,0.66,0.085974598416588
3,mixed_reset2,0.68,0.08794805817778059
3,mixed_reset2,0.7000000000000001,0.08977531669583426
3,mixed_reset2,0.72,0.09146737520619139
3,mixed_reset2,0.74,0.09303438013583545
3,mixed_reset2,0.76,0.09448569376309326
3,mixed_reset2,0.78,0.09582995842227107
3,mixed_reset2,0.8,0.09707515491744648
3,mixed_reset2,0.8200000000000001,0.09822865573530003
3,mixed_reset2,0.84,0.09929727358069448
3,mixed_reset2,0.86,0.10028730570003516
3,mixed_reset2,0.88,0.10120457440555211
3,mixed_reset2,0.9,0.1020544641678217
3,mixed_reset2,0.92,0.10284195560344234
3,mixed_reset2,0.9400000000000001,0.1035716566491788
3,mixed_reset2,0.96,0.10424783118253408
3,mixed_reset2,0.98,0.10487442532109392
3,mixed_reset2,1.0,0.10545509160866832
3,mixed_reset2,1.02,0.1059932112747989
3,mixed_reset2,1.04,0.10649191473529324
3,mixed_reset2,1.06,0.10695410048472198
3,mixed_reset2,1.08,0.10738245251703198
3,mixed_reset2,1.1,0.10777945639732758
3,mixed_reset2,1.12,0.10814741409623457
3,mixed_reset2,1.1400000000000001,0.10848845768792134
3,mixed_reset2,1.16,0.10880456200362523
3,mixed_reset2,1.18,0.10909755632429316
3,mixed_reset2,1.2,0.10936913518857612
3,mixed_reset2,1.22,0.10962086838578583
3,mixed_reset2,1.24,0.10985421019748225
3,mixed_reset2,1.26,0.11007050794598344
3,mixed_reset2,1.28,0.1102710099032484
3,mixed_reset2,1.3,0.11045687260918516
3,mixed_reset2,1.32,0.11062916764446629
3,mixed_reset2,1.34,0.1107888878992988
3,mixed_reset2,1.36,0.11093695337631176
3,mixed_reset2,1.3800000000000001,0.11107421656270708
3,mixed_reset2,1.4000000000000001,0.11120146740407369
3,mixed_reset2,1.42,0.11131943790975388
3,mixed_reset2,1.44,0.1114288064173356
3,mixed_reset2,1.46,0.11153020154173897
3,mixed_reset2,1.48,0.1116242058324147
3,mixed_reset2,1.5,0.11171135916038971
3,mixed_reset2,1.52,0.11179216185524816
3,mixed_reset2,1.54,0.11186707761062213
3,mixed_reset2,1.56,0.11193653617536822
3,mixed_reset2,1.58,0.1120009358463201
3,mixed_reset2,1.6,0.11206064577731539
3,mixed_reset2,1.62,0.1121160081181004
3,mixed_reset2,1.6400000000000001,0.1121673399956973
3,mixed_reset2,1.6600000000000001,0.11221493534988772
3,mixed_reset2,1.68,0.11225906663359261
3,mixed_reset2,1.7,0.1122999863881337
3,mixed_reset2,1.72,0.11233792870261466
3,mixed_reset2,1.74,0.11237311056598055
3,mixed_reset2,1.76,0.11240573311967539
3,mixed_reset2,1.78,0.11243598281823222
3,mixed_reset2,1.8,0.11246403250458659
3,mixed_reset2,1.82,0.11249004240640342
3,mixed_reset2,1.84,0.11251416105923773
3,mixed_reset2,1.86,0.11253652616192347
3,mixed_reset2,1.8800000000000001,0.11255726536918358
3,mixed_reset2,1.9000000000000001,0.11257649702608308
3,mixed_reset2,1.92,0.11259433084861115
3,mixed_reset2,1.94,0.11261086855435568
3,mixed_reset2,1.96,0.11262620444694293
3,mixed_reset2,1.98,0.11264042595764609
3,mixed_reset2,2.0,0.1126536141473097
3,mixed_reset2,2.02,0.11266584417151079
3,mixed_reset2,2.04,0.11267718571165827
3,mixed_reset2,2.06,0.11268770337453156
3,mixed_reset2,2.08,0.11269745706258039
3,mixed_reset2,2.1,0.11270650231712964
3,mixed_reset2,2.12,0.11271489063648088
3,mixed_reset2,2.14,0.11272266977075192
3,mixed_reset2,2.16,0.11272988399516032
3,mixed_reset2,2.18,0.11273657436333463
3,mixed_reset2,2.2,0.11274277894211365
3,mixed_reset2,2.22,0.11274853302919591
3,mixed_reset2,2.24,0.11275386935488953
3,mixed_reset2,2.2600000000000002,0.11275881826913489
3,mixed_reset2,2.2800000000000002,0.11276340791487105
3,mixed_reset2,2.3000000000000003,0.1127676643887518
3,mixed_reset2,2.32,0.11277161189013377
3,mixed_reset2,2.34,0.11277527285919522
3,mixed_reset2,2.36,0.11277866810498179
3,mixed_reset2,2.38,0.11278181692411553
3,mixed_reset2,2.4,0.11278473721084734
3,mixed_reset2,2.42,0.11278744555909029
3,mixed_reset2,2.44,0.11278995735701522
3,mixed_reset2,2.46,0.11279228687475343
3,mixed_reset2,2.48,0.11279444734571228
3,mixed_reset2,2.5,0.112796451041965
3,mixed_reset2,2.52,0.11279830934415327
3,mixed_reset2,2.54,0.11280003280629719
3,mixed_reset2,2.56,0.11280163121588868
3,mixed_reset2,2.58,0.11280311364961022
3,mixed_reset2,2.6,0.11280448852499739
3,mixed_reset2,2.62,0.11280576364834413
3,mixed_reset2,2.64,0.11280694625912026
3,mixed_reset2,2.66,0.1128080430711583
3,mixed_reset2,2.68,0.11280906031084473
3,mixed_reset2,2.7,0.11281000375253405
3,mixed_reset2,2.72,0.11281087875138543
3,mixed_reset2,2.74,0.1128116902738136
3,mixed_reset2,2.7600000000000002,0.11281244292572526
3,mixed_reset2,2.7800000000000002,0.112813140978702
3,mixed_reset2,2.8000000000000003,0.11281378839428179
3,mixed_reset2,2.82,0.11281438884647274
3,mixed_reset2,2.84,0.11281494574263368
3,mixed_reset2,2.86,0.11281546224283474
3,mixed_reset2,2.88,0.11281594127781344
3,mixed_reset2,2.9,0.11281638556562437
3,mixed_reset2,2.92,0.11281679762708013
3,mixed_reset2,2.94,0.11281717980007017
3,mixed_reset2,2.96,0.11281753425283983
3,mixed_reset2,2.98,0.11281786299630463
3,mixed_reset2,3.0,0.11281816789547011
3,mixed_reset2,3.02,0.11281845068002257
3,mixed_reset2,3.04,0.11281871295415094
3,mixed_reset2,3.06,0.11281895620565412
3,mixed_reset2,3.08,0.11281918181438857
3,mixed_reset2,3.1,0.11281939106010211
3,mixed_reset2,3.12,0.11281958512969845
3,mixed_reset2,3.14,0.11281976512397468
3,mixed_reset2,3.16,0.11281993206386931
3,mixed_reset2,3.18,0.112820086896258
3,mixed_reset2,3.2,0.11282023049932648
3,mixed_reset2,3.22,0.11282036368755521
3,mixed_reset2,3.24,0.11282048721634175
3,mixed_reset2,3.2600000000000002,0.11282060178628722
3,mixed_reset2,3.2800000000000002,0.11282070804717188
3,mixed_reset2,3.3000000000000003,0.11282080660164291
3,mixed_reset2,3.3200000000000003,0.11282089800863324
3,mixed_reset2,3.34,0.11282098278653316
3,mixed_reset2,3.36,0.11282106141613168
3,mixed_reset2,3.38,0.11282113434334433
3,mixed_reset2,3.4,0.11282120198174306
3,mixed_reset2,3.42,0.11282126471490259
3,mixed_reset2,3.44,0.11282132289857583
3,mixed_reset2,3.46,0.11282137686271329
3,mixed_reset2,3.48,0.11282142691333366
3,mixed_reset2,3.5,0.11282147333426057
3,mixed_reset2,3.52,0.11282151638873189
3,mixed_reset2,3.54,0.11282155632089379
3,mixed_reset2,3.56,0.11282159335718472
3,mixed_reset2,3.58,0.11282162770762015
3,mixed_reset2,3.6,0.1128216595669841
3,mixed_reset2,3.62,0.11282168911593354
3,mixed_reset2,3.64,0.11282171652202339
3,mixed_reset2,3.66,0.11282174194065603
3,mixed_reset2,3.68,0.11282176551596404
3,mixed_reset2,3.7,0.11282178738162643
3,mixed_reset2,3.72,0.11282180766162753
3,mixed_reset2,3.74,0.11282182647095994
3,mixed_reset2,3.7600000000000002,0.11282184391627623
3,mixed_reset2,3.7800000000000002,0.11282186009649459
3,mixed_reset2,3.8000000000000003,0.11282187510335968
3,mixed_reset2,3.8200000000000003,0.11282188902196169
3,mixed_reset2,3.84,0.11282190193122098
3,mixed_reset2,3.86,0.11282191390433416
3,mixed_reset2,3.88,0.11282192500918901
3,mixed_reset2,3.9,0.11282193530875076
3,mixed_reset2,3.92,0.11282194486141775
3,mixed_reset2,3.94,0.11282195372135365
3,mixed_reset2,3.96,0.11282196193879426
3,mixed_reset2,3.98,0.11282196956033191
3,mixed_reset2,4.0,0.11282197662918043
3,mixed_reset2,4.0200000000000005,0.1128219831854192
3,mixed_reset2,4.04,0.11282198926622157
3,mixed_reset2,4.0600000000000005,0.11282199490606545
3,mixed_reset2,4.08,0.11282200013692743
3,mixed_reset2,4.1,0.112822004988466
3,mixed_reset2,4.12,0.11282200948818885
3,mixed_reset2,4.14,0.11282201366160849
3,mixed_reset2,4.16,0.11282201753238744
3,mixed_reset2,4.18,0.11282202112247225
3,mixed_reset2,4.2,0.11282202445221783
3,mixed_reset2,4.22,0.11282202754050355
3,mixed_reset2,4.24,0.11282203040483899
3,mixed_reset2,4.26,0.11282203306146453
3,mixed_reset2,4.28,0.11282203552544218
3,mixed_reset2,4.3,0.11282203781074222
3,mixed_reset2,4.32,0.11282203993032178
3,mixed_reset2,4.34,0.11282204189619832
3,mixed_reset2,4.36,0.11282204371951782
3,mixed_reset2,4.38,0.11282204541061785
3,mixed_reset2,4.4,0.11282204697908664
3,mixed_reset2,4.42,0.11282204843381677
3,mixed_reset2,4.44,0.11282204978305618
3,mixed_reset2,4.46,0.11282205103445471
3,mixed_reset2,4.48,0.11282205219510735
3,mixed_reset2,4.5,0.11282205327159461
3,mixed_reset2,4.5200000000000005,0.11282205427001969
3,mixed_reset2,4.54,0.11282205519604348
3,mixed_reset2,4.5600000000000005,0.11282205605491631
3,mixed_reset2,4.58,0.11282205685150741
3,mixed_reset2,4.6000000000000005,0.11282205759033348
3,mixed_reset2,4.62,0.11282205827558325
3,mixed_reset2,4.64,0.11282205891114179
3,mixed_reset2,4.66,0.11282205950061265
3,mixed_reset2,4.68,0.11282206004733777
3,mixed_reset2,4.7,0.11282206055441676
3,mixed_reset2,4.72,0.11282206102472492
3,mixed_reset2,4.74,0.11282206146092849
3,mixed_reset2,4.76,0.11282206186550058
3,mixed_reset2,4.78,0.11282206224073507
3,mixed_reset2,4.8,0.11282206258875921
3,mixed_reset2,4.82,0.11282206291154642
3,mixed_reset2,4.84,0.11282206321092664
3,mixed_reset2,4.86,0.11282206348859716
3,mixed_reset2,4.88,0.11282206374613234
3,mixed_reset2,4.9,0.11282206398499225
3,mixed_reset2,4.92,0.11282206420653135
3,mixed_reset2,4.94,0.11282206441200525
3,mixed_reset2,4.96,0.11282206460257937
3,mixed_reset2,4.98,0.11282206477933396
3,mixed_reset2,5.0,0.11282206494327109
3,mixed_reset2,5.0200000000000005,0.1128220650953203
3,mixed_reset2,5.04,0.11282206523634358
3,mixed_reset2,5.0600000000000005,0.11282206536714068
3,mixed_reset2,5.08,0.11282206548845293
3,mixed_reset2,5.1000000000000005,0.11282206560096819
3,mixed_reset2,5.12,0.11282206570532444
3,mixed_reset2,5.14,0.11282206580211315
3,mixed_reset2,5.16,0.11282206589188333
3,mixed_reset2,5.18,0.11282206597514385
3,mixed_reset2,5.2,0.11282206605236661
3,mixed_reset2,5.22,0.11282206612398979
3,mixed_reset2,5.24,0.11282206619041898
3,mixed_reset2,5.26,0.11282206625203105
3,mixed_reset2,5.28,0.11282206630917549
3,mixed_reset2,5.3,0.11282206636217587
3,mixed_reset2,5.32,0.11282206641133308
3,mixed_reset2,5.34,0.1128220664569255
3,mixed_reset2,5.36,0.11282206649921184
3,mixed_reset2,5.38,0.1128220665384318
3,mixed_reset2,5.4,0.11282206657480778
3,mixed_reset2,5.42,0.1128220666085461
3,mixed_reset2,5.44,0.11282206663983774
3,mixed_reset2,5.46,0.11282206666886006
3,mixed_reset2,5.48,0.1128220666957781
3,mixed_reset2,5.5,0.11282206672074413
3,mixed_reset2,5.5200000000000005,0.11282206674389944
3,mixed_reset2,5.54,0.11282206676537597
3,mixed_reset2,5.5600000000000005,0.11282206678529508
3,mixed_reset2,5.58,0.11282206680376985
3,mixed_reset2,5.6000000000000005,0.11282206682090486
3,mixed_reset2,5.62,0.11282206683679696
3,mixed_reset2,5.64,0.112822066851537
3,mixed_reset2,5.66,0.1128220668652081
3,mixed_reset2,5.68,0.11282206687788805
3,mixed_reset2,5.7,0.11282206688964838
3,mixed_reset2,5.72,0.11282206690055582
3,mixed_reset2,5.74,0.11282206691067231
3,mixed_reset2,5.76,0.11282206692005531
3,mixed_reset2,5.78,0.11282206692875779
3,mixed_reset2,5.8,0.11282206693682924
3,mixed_reset2,5.82,0.11282206694431542
3,mixed_reset2,5.84,0.11282206695125871
3,mixed_reset2,5.86,0.11282206695769847
3,mixed_reset2,5.88,0.11282206696367131
3,mixed_reset2,5.9,0.112822066969211
3,mixed_reset2,5.92,0.11282206697434907
3,mixed_reset2,5.94,0.1128220669791144
3,mixed_reset2,5.96,0.11282206698353431
3,mixed_reset2,5.98,0.11282206698763361
3,mixed_reset2,6.0,0.11282206699143568
3,mixed_reset2,6.0200000000000005,0.11282206699496201
3,mixed_reset2,6.04,0.11282206699823275
3,mixed_reset2,6.0600000000000005,0.11282206700126621
3,mixed_reset2,6.08,0.1128220670040797
3,mixed_reset2,6.1000000000000005,0.11282206700668926
3,mixed_reset2,6.12,0.1128220670091094
3,mixed_reset2,6.140000000000001,0.1128220670113542
3,mixed_reset2,6.16,0.11282206701343617
3,mixed_reset2,6.18,0.11282206701536715
3,mixed_reset2,6.2,0.11282206701715823
3,mixed_reset2,6.22,0.11282206701881922
3,mixed_reset2,6.24,0.11282206702035989
3,mixed_reset2,6.26,0.11282206702178885
3,mixed_reset2,6.28,0.11282206702311415
3,mixed_reset2,6.3,0.11282206702434341
3,mixed_reset2,6.32,0.11282206702548342
3,mixed_reset2,6.34,0.11282206702654085
3,mixed_reset2,6.36,0.11282206702752147
3,mixed_reset2,6.38,0.11282206702843114
3,mixed_reset2,6.4,0.11282206702927486
3,mixed_reset2,6.42,0.11282206703005729
3,mixed_reset2,6.44,0.11282206703078299
3,mixed_reset2,6.46,0.11282206703145603
3,mixed_reset2,6.48,0.11282206703208036
3,mixed_reset2,6.5,0.1128220670326594
3,mixed_reset2,6.5200000000000005,0.11282206703319644
3,mixed_reset2,6.54,0.11282206703369452
3,mixed_reset2,6.5600000000000005,0.11282206703415647
3,mixed_reset2,6.58,0.11282206703458497
3,mixed_reset2,6.6000000000000005,0.11282206703498233
3,mixed_reset2,6.62,0.11282206703535076
3,mixed_reset2,6.640000000000001,0.11282206703569292
3,mixed_reset2,6.66,0.11282206703600985
3,mixed_reset2,6.68,0.11282206703630385
3,mixed_reset2,6.7,0.11282206703657674
3,mixed_reset2,6.72,0.11282206703682962
3,mixed_reset2,6.74,0.11282206703706427
3,mixed_reset2,6.76,0.11282206703728179
3,mixed_reset2,6.78,0.11282206703748354
3,mixed_reset2,6.8,0.11282206703767071
3,mixed_reset2,6.82,0.11282206703784439
3,mixed_reset2,6.84,0.11282206703800567
3,mixed_reset2,6.86,0.11282206703815499
3,mixed_reset2,6.88,0.11282206703829337
3,mixed_reset2,6.9,0.112822067038422
3,mixed_reset2,6.92,0.11282206703854113
3,mixed_reset2,6.94,0.11282206703865147
3,mixed_reset2,6.96,0.11282206703875405
3,mixed_reset2,6.98,0.11282206703884919
3,mixed_reset2,7.0,0.11282206703893741
3,mixed_reset2,7.0200000000000005,0.11282206703901917
3,mixed_reset2,7.04,0.11282206703909484
3,mixed_reset2,7.0600000000000005,0.11282206703916525
3,mixed_reset2,7.08,0.11282206703923044
3,mixed_reset2,7.1000000000000005,0.11282206703929121
3,mixed_reset2,7.12,0.11282206703934734
3,mixed_reset2,7.140000000000001,0.11282206703939937
3,mixed_reset2,7.16,0.11282206703944765
3,mixed_reset2,7.18,0.11282206703949246
3,mixed_reset2,7.2,0.11282206703953393
3,mixed_reset2,7.22,0.11282206703957254
3,mixed_reset2,7.24,0.11282206703960826
3,mixed_reset2,7.26,0.11282206703964137
3,mixed_reset2,7.28,0.11282206703967211
3,mixed_reset2,7.3,0.11282206703970063
3,mixed_reset2,7.32,0.11282206703972708
3,mixed_reset2,7.34,0.11282206703975164
3,mixed_reset2,7.36,0.11282206703977438
3,mixed_reset2,7.38,0.11282206703979546
3,mixed_reset2,7.4,0.11282206703981501
3,mixed_reset2,7.42,0.11282206703983316
3,mixed_reset2,7.44,0.11282206703984998
3,mixed_reset2,7.46,0.11282206703986562
3,mixed_reset2,7.48,0.11282206703988006
3,mixed_reset2,7.5,0.11282206703989348
3,mixed_reset2,7.5200000000000005,0.11282206703990605
3,mixed_reset2,7.54,0.11282206703991747
3,mixed_reset2,7.5600000000000005,0.11282206703992825
3,mixed_reset2,7.58,0.1128220670399382
3,mixed_reset2,7.6000000000000005,0.11282206703994738
3,mixed_reset2,7.62,0.11282206703995601
3,mixed_reset2,7.640000000000001,0.11282206703996384
3,mixed_reset2,7.66,0.11282206703997122
3,mixed_reset2,7.68,0.11282206703997807
3,mixed_reset2,7.7,0.11282206703998439
3,mixed_reset2,7.72,0.11282206703999031
3,mixed_reset2,7.74,0.11282206703999567
3,mixed_reset2,7.76,0.11282206704000078
3,mixed_reset2,7.78,0.11282206704000536
3,mixed_reset2,7.8,0.11282206704000977
3,mixed_reset2,7.82,0.11282206704001385
3,mixed_reset2,7.84,0.11282206704001754
3,mixed_reset2,7.86,0.11282206704002101
3,mixed_reset2,7.88,0.11282206704002418
3,mixed_reset2,7.9,0.1128220670400272
3,mixed_reset2,7.92,0.11282206704002992
3,mixed_reset2,7.94,0.11282206704003253
3,mixed_reset2,7.96,0.1128220670400349
3,mixed_reset2,7.98,0.11282206704003703
3,mixed_reset2,8.0,0.11282206704003914
3,mixed_reset2,8.02,0.1128220670400411
3,mixed_reset2,8.040000000000001,0.11282206704004266
3,mixed_reset2,8.06,0.1128220670400445
3,mixed_reset2,8.08,0.11282206704004596
3,mixed_reset2,8.1,0.11282206704004731
3,mixed_reset2,8.120000000000001,0.1128220670400487
3,mixed_reset2,8.14,0.1128220670400498
3,mixed_reset2,8.16,0.112822067040051
3,mixed_reset2,8.18,0.11282206704005193
3,mixed_reset2,8.2,0.11282206704005276
3,mixed_reset2,8.22,0.11282206704005365
3,mixed_reset2,8.24,0.11282206704005457
3,mixed_reset2,8.26,0.11282206704005553
3,mixed_reset2,8.28,0.11282206704005623
3,mixed_reset2,8.3,0.11282206704005682
3,mixed_reset2,8.32,0.1128220670400575
3,mixed_reset2,8.34,0.11282206704005807
3,mixed_reset2,8.36,0.1128220670400584
3,mixed_reset2,8.38,0.11282206704005898
3,mixed_reset2,8.4,0.11282206704005948
3,mixed_reset2,8.42,0.11282206704005987
3,mixed_reset2,8.44,0.1128220670400604
3,mixed_reset2,8.46,0.11282206704006051
3,mixed_reset2,8.48,0.11282206704006087
3,mixed_reset2,8.5,0.11282206704006117
3,mixed_reset2,8.52,0.11282206704006163
3,mixed_reset2,8.540000000000001,0.11282206704006192
3,mixed_reset2,8.56,0.11282206704006213
3,mixed_reset2,8.58,0.11282206704006234
3,mixed_reset2,8.6,0.11282206704006262
3,mixed_reset2,8.620000000000001,0.11282206704006283
3,mixed_reset2,8.64,0.112822067040063
3,mixed_reset2,8.66,0.11282206704006317
3,mixed_reset2,8.68,0.11282206704006337
3,mixed_reset2,8.700000000000001,0.11282206704006342
3,mixed_reset2,8.72,0.11282206704006358
3,mixed_reset2,8.74,0.11282206704006373
3,mixed_reset2,8.76,0.11282206704006392
3,mixed_reset2,8.78,0.11282206704006396
3,mixed_reset2,8.8,0.11282206704006412
3,mixed_reset2,8.82,0.11282206704006419
3,mixed_reset2,8.84,0.11282206704006419
3,mixed_reset2,8.86,0.11282206704006431
3,mixed_reset2,8.88,0.11282206704006442
3,mixed_reset2,8.9,0.11282206704006448
3,mixed_reset2,8.92,0.11282206704006456
3,mixed_reset2,8.94,0.11282206704006467
3,mixed_reset2,8.96,0.11282206704006464
3,mixed_reset2,8.98,0.11282206704006478
3,mixed_reset2,9.0,0.11282206704006481
3,mixed_reset2,9.02,0.11282206704006484
3,mixed_reset2,9.040000000000001,0.11282206704006495
3,mixed_reset2,9.06,0.11282206704006487
3,mixed_reset2,9.08,0.11282206704006495
3,mixed_reset2,9.1,0.11282206704006499
3,mixed_reset2,9.120000000000001,0.112822067040065
3,mixed_reset2,9.14,0.11282206704006512
3,mixed_reset2,9.16,0.11282206704006503
3,mixed_reset2,9.18,0.11282206704006512
3,mixed_reset2,9.200000000000001,0.11282206704006506
3,mixed_reset2,9.22,0.11282206704006517
3,mixed_reset2,9.24,0.11282206704006523
3,mixed_reset2,9.26,0.11282206704006523
3,mixed_reset2,9.28,0.1128220670400652
3,mixed_reset2,9.3,0.11282206704006519
3,mixed_reset2,9.32,0.11282206704006525
3,mixed_reset2,9.34,0.11282206704006519
3,mixed_reset2,9.36,0.11282206704006528
3,mixed_reset2,9.38,0.11282206704006525
3,mixed_reset2,9.4,0.11282206704006523
3,mixed_reset2,9.42,0.11282206704006525
3,mixed_reset2,9.44,0.11282206704006534
3,mixed_reset2,9.46,0.11282206704006517
3,mixed_reset2,9.48,0.11282206704006545
3,mixed_reset2,9.5,0.11282206704006534
3,mixed_reset2,9.52,0.11282206704006528
3,mixed_reset2,9.540000000000001,0.11282206704006538
3,mixed_reset2,9.56,0.11282206704006532
3,mixed_reset2,9.58,0.11282206704006535
3,mixed_reset2,9.6,0.11282206704006525
3,mixed_reset2,9.620000000000001,0.11282206704006516
3,mixed_reset2,9.64,0.11282206704006525
3,mixed_reset2,9.66,0.1128220670400652
3,mixed_reset2,9.68,0.11282206704006545
3,mixed_reset2,9.700000000000001,0.11282206704006545
3,mixed_reset2,9.72,0.11282206704006534
3,mixed_reset2,9.74,0.11282206704006542
3,mixed_reset2,9.76,0.11282206704006545
3,mixed_reset2,9.78,0.11282206704006528
3,mixed_reset2,9.8,0.1128220670400653
3,mixed_reset2,9.82,0.11282206704006537
3,mixed_reset2,9.84,0.1128220670400654
3,mixed_reset2,9.86,0.1128220670400655
3,mixed_reset2,9.88,0.11282206704006521
3,mixed_reset2,9.9,0.11282206704006528
3,mixed_reset2,9.92,0.1128220670400653
3,mixed_reset2,9.94,0.1128220670400655
3,mixed_reset2,9.96,0.11282206704006553
3,mixed_reset2,9.98,0.11282206704006548
3,mixed_reset2,10.0,0.11282206704006548
3,mixed_reset2,10.02,0.11282206704006553
3,mixed_reset2,10.040000000000001,0.1128220670400655
3,mixed_reset2,10.06,0.1128220670400655
3,mixed_reset2,10.08,0.11282206704006552
3,mixed_reset2,10.1,0.1128220670400655
3,mixed_reset2,10.120000000000001,0.11282206704006545
3,mixed_reset2,10.14,0.1128220670400655
3,mixed_reset2,10.16,0.1128220670400655
3,mixed_reset2,10.18,0.11282206704006556
3,mixed_reset2,10.200000000000001,0.11282206704006552
3,mixed_reset2,10.22,0.11282206704006553
3,mixed_reset2,10.24,0.11282206704006553
3,mixed_reset2,10.26,0.11282206704006548
3,mixed_reset2,10.28,0.11282206704006545
3,mixed_reset2,10.3,0.11282206704006556
3,mixed_reset2,10.32,0.11282206704006548
3,mixed_reset2,10.34,0.11282206704006553
3,mixed_reset2,10.36,0.11282206704006559
3,mixed_reset2,10.38,0.11282206704006545
3,mixed_reset2,10.4,0.11282206704006553
3,mixed_reset2,10.42,0.11282206704006553
3,mixed_reset2,10.44,0.11282206704006545
3,mixed_reset2,10.46,0.11282206704006555
3,mixed_reset2,10.48,0.11282206704006546
3,mixed_reset2,10.5,0.1128220670400655
3,mixed_reset2,10.52,0.11282206704006555
3,mixed_reset2,10.540000000000001,0.11282206704006553
3,mixed_reset2,10.56,0.11282206704006557
3,mixed_reset2,10.58,0.11282206704006549
3,mixed_reset2,10.6,0.11282206704006553
3,mixed_reset2,10.620000000000001,0.11282206704006545
3,mixed_reset2,10.64,0.11282206704006556
3,mixed_reset2,10.66,0.11282206704006553
3,mixed_reset2,10.68,0.11282206704006556
3,mixed_reset2,10.700000000000001,0.1128220670400655
3,mixed_reset2,10.72,0.11282206704006549
3,mixed_reset2,10.74,0.11282206704006556
3,mixed_reset2,10.76,0.1128220670400655
3,mixed_reset2,10.78,0.11282206704006553
3,mixed_reset2,10.8,0.11282206704006552
3,mixed_reset2,10.82,0.11282206704006548
3,mixed_reset2,10.84,0.1128220670400655
3,mixed_reset2,10.86,0.11282206704006553
3,mixed_reset2,10.88,0.11282206704006534
3,mixed_reset2,10.9,0.11282206704006559
3,mixed_reset2,10.92,0.1128220670400655
3,mixed_reset2,10.94,0.11282206704006545
3,mixed_reset2,10.96,0.11282206704006556
3,mixed_reset2,10.98,0.11282206704006548
3,mixed_reset2,11.0,0.1128220670400655
3,mixed_reset2,11.02,0.11282206704006542
3,mixed_reset2,11.040000000000001,0.11282206704006534
3,mixed_reset2,11.06,0.11282206704006534
3,mixed_reset2,11.08,0.11282206704006534
3,mixed_reset2,11.1,0.11282206704006557
3,mixed_reset2,11.120000000000001,0.11282206704006559
3,mixed_reset2,11.14,0.11282206704006548
3,mixed_reset2,11.16,0.11282206704006553
3,mixed_reset2,11.18,0.11282206704006555
3,mixed_reset2,11.200000000000001,0.11282206704006537
3,mixed_reset2,11.22,0.11282206704006542
3,mixed_reset2,11.24,0.11282206704006548
3,mixed_reset2,11.26,0.1128220670400655
3,mixed_reset2,11.28,0.11282206704006563
3,mixed_reset2,11.3,0.11282206704006528
3,mixed_reset2,11.32,0.11282206704006537
3,mixed_reset2,11.34,0.1128220670400654
3,mixed_reset2,11.36,0.11282206704006559
3,mixed_reset2,11.38,0.11282206704006559
3,mixed_reset2,11.4,0.11282206704006555
3,mixed_reset2,11.42,0.11282206704006553
3,mixed_reset2,11.44,0.11282206704006557
3,mixed_reset2,11.46,0.11282206704006553
3,mixed_reset2,11.48,0.11282206704006559
3,mixed_reset2,11.5,0.11282206704006562
3,mixed_reset2,11.52,0.11282206704006559
3,mixed_reset2,11.540000000000001,0.11282206704006555
3,mixed_reset2,11.56,0.11282206704006555
3,mixed_reset2,11.58,0.11282206704006557
3,mixed_reset2,11.6,0.11282206704006568
3,mixed_reset2,11.620000000000001,0.1128220670400656
3,mixed_reset2,11.64,0.11282206704006562
3,mixed_reset2,11.66,0.11282206704006559
3,mixed_reset2,11.68,0.11282206704006548
3,mixed_reset2,11.700000000000001,0.11282206704006557
3,mixed_reset2,11.72,0.11282206704006559
3,mixed_reset2,11.74,0.11282206704006556
3,mixed_reset2,11.76,0.11282206704006562
3,mixed_reset2,11.78,0.11282206704006564
3,mixed_reset2,11.8,0.11282206704006553
3,mixed_reset2,11.82,0.11282206704006559
3,mixed_reset2,11.84,0.11282206704006563
3,mixed_reset2,11.86,0.11282206704006553
3,mixed_reset2,11.88,0.11282206704006563
3,mixed_reset2,11.9,0.11282206704006553
3,mixed_reset2,11.92,0.11282206704006557
3,mixed_reset2,11.94,0.1128220670400656
3,mixed_reset2,11.96,0.11282206704006559
3,mixed_reset2,11.98,0.11282206704006563
3,mixed_reset2,12.0,0.11282206704006553
3,mixed_reset2,12.02,0.11282206704006562
3,mixed_reset2,12.040000000000001,0.11282206704006553
3,mixed_reset2,12.06,0.11282206704006562
3,mixed_reset2,12.08,0.11282206704006564
3,mixed_reset2,12.1,0.11282206704006562
3,mixed_reset2,12.120000000000001,0.11282206704006557
3,mixed_reset2,12.14,0.11282206704006552
3,mixed_reset2,12.16,0.11282206704006564
3,mixed_reset2,12.18,0.11282206704006559
3,mixed_reset2,12.200000000000001,0.11282206704006559
3,mixed_reset2,12.22,0.11282206704006559
3,mixed_reset2,12.24,0.11282206704006557
3,mixed_reset2,12.26,0.11282206704006557
3,mixed_reset2,12.280000000000001,0.11282206704006562
3,mixed_reset2,12.3,0.11282206704006548
3,mixed_reset2,12.32,0.11282206704006568
3,mixed_reset2,12.34,0.11282206704006559
3,mixed_reset2,12.36,0.11282206704006548
3,mixed_reset2,12.38,0.11282206704006559
3,mixed_reset2,12.4,0.1128220670400656
3,mixed_reset2,12.42,0.1128220670400656
3,mixed_reset2,12.44,0.11282206704006549
3,mixed_reset2,12.46,0.11282206704006544
3,mixed_reset2,12.48,0.1128220670400654
3,mixed_reset2,12.5,0.11282206704006545
3,mixed_reset2,12.52,0.11282206704006566
3,mixed_reset2,12.540000000000001,0.11282206704006562
3,mixed_reset2,12.56,0.1128220670400655
3,mixed_reset2,12.58,0.11282206704006562
3,mixed_reset2,12.6,0.1128220670400656
3,mixed_reset2,12.620000000000001,0.11282206704006545
3,mixed_reset2,12.64,0.11282206704006545
3,mixed_reset2,12.66,0.11282206704006556
3,mixed_reset2,12.68,0.11282206704006559
3,mixed_reset2,12.700000000000001,0.1128220670400657
3,mixed_reset2,12.72,0.11282206704006538
3,mixed_reset2,12.74,0.11282206704006542
3,mixed_reset2,12.76,0.11282206704006544
3,mixed_reset2,12.780000000000001,0.11282206704006563
3,mixed_reset2,12.8,0.11282206704006564
3,mixed_reset2,12.82,0.11282206704006559
3,mixed_reset2,12.84,0.11282206704006559
3,mixed_reset2,12.86,0.11282206704006564
3,mixed_reset2,12.88,0.11282206704006562
3,mixed_reset2,12.9,0.11282206704006562
3,mixed_reset2,12.92,0.11282206704006564
3,mixed_reset2,12.94,0.11282206704006562
3,mixed_reset2,12.96,0.11282206704006557
3,mixed_reset2,12.98,0.11282206704006564
3,mixed_reset2,13.0,0.11282206704006564
3,mixed_reset2,13.02,0.1128220670400657
3,mixed_reset2,13.040000000000001,0.11282206704006566
3,mixed_reset2,13.06,0.11282206704006564
3,mixed_reset2,13.08,0.11282206704006564
3,mixed_reset2,13.1,0.11282206704006555
3,mixed_reset2,13.120000000000001,0.11282206704006559
3,mixed_reset2,13.14,0.11282206704006564
3,mixed_reset2,13.16,0.11282206704006566
3,mixed_reset2,13.18,0.11282206704006564
3,mixed_reset2,13.200000000000001,0.1128220670400657
3,mixed_reset2,13.22,0.11282206704006559
3,mixed_reset2,13.24,0.11282206704006567
3,mixed_reset2,13.26,0.11282206704006567
3,mixed_reset2,13.280000000000001,0.11282206704006562
3,mixed_reset2,13.3,0.11282206704006567
3,mixed_reset2,13.32,0.11282206704006556
3,mixed_reset2,13.34,0.11282206704006564
3,mixed_reset2,13.36,0.11282206704006566
3,mixed_reset2,13.38,0.11282206704006564
3,mixed_reset2,13.4,0.11282206704006568
3,mixed_reset2,13.42,0.11282206704006562
3,mixed_reset2,13.44,0.11282206704006567
3,mixed_reset2,13.46,0.11282206704006556
3,mixed_reset2,13.48,0.11282206704006567
3,mixed_reset2,13.5,0.11282206704006567
3,mixed_reset2,13.52,0.11282206704006564
3,mixed_reset2,13.540000000000001,0.11282206704006567
3,mixed_reset2,13.56,0.11282206704006562
3,mixed_reset2,13.58,0.11282206704006568
3,mixed_reset2,13.6,0.11282206704006562
3,mixed_reset2,13.620000000000001,0.11282206704006562
3,mixed_reset2,13.64,0.11282206704006559
3,mixed_reset2,13.66,0.11282206704006562
3,mixed_reset2,13.68,0.1128220670400656
3,mixed_reset2,13.700000000000001,0.11282206704006568
3,mixed_reset2,13.72,0.11282206704006553
3,mixed_reset2,13.74,0.11282206704006574
3,mixed_reset2,13.76,0.11282206704006567
3,mixed_reset2,13.780000000000001,0.11282206704006563
3,mixed_reset2,13.8,0.11282206704006567
3,mixed_reset2,13.82,0.11282206704006566
3,mixed_reset2,13.84,0.11282206704006567
3,mixed_reset2,13.86,0.11282206704006556
3,mixed_reset2,13.88,0.11282206704006548
3,mixed_reset2,13.9,0.11282206704006548
3,mixed_reset2,13.92,0.1128220670400655
3,mixed_reset2,13.94,0.11282206704006573
3,mixed_reset2,13.96,0.11282206704006571
3,mixed_reset2,13.98,0.11282206704006562
3,mixed_reset2,14.0,0.11282206704006568
3,mixed_reset2,14.02,0.11282206704006573
3,mixed_reset2,14.040000000000001,0.1128220670400655
3,mixed_reset2,14.06,0.1128220670400655
3,mixed_reset2,14.08,0.11282206704006562
3,mixed_reset2,14.1,0.11282206704006567
3,mixed_reset2,14.120000000000001,0.1128220670400657
3,mixed_reset2,14.14,0.1128220670400655
3,mixed_reset2,14.16,0.11282206704006553
3,mixed_reset2,14.18,0.1128220670400655
3,mixed_reset2,14.200000000000001,0.1128220670400657
3,mixed_reset2,14.22,0.11282206704006573
3,mixed_reset2,14.24,0.11282206704006567
3,mixed_reset2,14.26,0.11282206704006567
3,mixed_reset2,14.280000000000001,0.1128220670400657
3,mixed_reset2,14.3,0.1128220670400657
3,mixed_reset2,14.32,0.1128220670400657
3,mixed_reset2,14.34,0.11282206704006571
3,mixed_reset2,14.36,0.1128220670400657
3,mixed_reset2,14.38,0.11282206704006562
3,mixed_reset2,14.4,0.1128220670400657
3,mixed_reset2,14.42,0.1128220670400657
3,mixed_reset2,14.44,0.11282206704006577
3,mixed_reset2,14.46,0.1128220670400657
3,mixed_reset2,14.48,0.11282206704006573
3,mixed_reset2,14.5,0.11282206704006571
3,mixed_reset2,14.52,0.11282206704006564
3,mixed_reset2,14.540000000000001,0.11282206704006568
3,mixed_reset2,14.56,0.11282206704006573
3,mixed_reset2,14.58,0.11282206704006567
3,mixed_reset2,14.6,0.1128220670400657
3,mixed_reset2,14.620000000000001,0.11282206704006575
3,mixed_reset2,14.64,0.11282206704006562
3,mixed_reset2,14.66,0.1128220670400657
3,mixed_reset2,14.68,0.11282206704006575
3,mixed_reset2,14.700000000000001,0.11282206704006564
3,mixed_reset2,14.72,0.11282206704006574
3,mixed_reset2,14.74,0.11282206704006564
3,mixed_reset2,14.76,0.11282206704006568
3,mixed_reset2,14.780000000000001,0.1128220670400657
3,mixed_reset2,14.8,0.11282206704006571
3,mixed_reset2,14.82,0.11282206704006575
3,mixed_reset2,14.84,0.11282206704006567
3,mixed_reset2,14.86,0.11282206704006575
3,mixed_reset2,14.88,0.11282206704006562
3,mixed_reset2,14.9,0.11282206704006575
3,mixed_reset2,14.92,0.11282206704006574
3,mixed_reset2,14.94,0.11282206704006573
3,mixed_reset2,14.96,0.11282206704006575
3,mixed_reset2,14.98,0.11282206704006566
3,mixed_reset2,15.0,0.11282206704006575
3,mixed_reset2,15.02,0.11282206704006568
3,mixed_reset2,15.040000000000001,0.11282206704006571
3,mixed_reset2,15.06,0.11282206704006567
3,mixed_reset2,15.08,0.11282206704006568
3,mixed_reset2,15.1,0.11282206704006568
3,mixed_reset2,15.120000000000001,0.11282206704006574
3,mixed_reset2,15.14,0.11282206704006553
3,mixed_reset2,15.16,0.11282206704006575
3,mixed_reset2,15.18,0.1128220670400657
3,mixed_reset2,15.200000000000001,0.11282206704006562
3,mixed_reset2,15.22,0.11282206704006575
3,mixed_reset2,15.24,0.1128220670400657
3,mixed_reset2,15.26,0.11282206704006575
3,mixed_reset2,15.280000000000001,0.11282206704006562
3,mixed_reset2,15.3,0.11282206704006557
3,mixed_reset2,15.32,0.11282206704006555
3,mixed_reset2,15.34,0.11282206704006555
3,mixed_reset2,15.36,0.11282206704006578
3,mixed_reset2,15.38,0.11282206704006577
3,mixed_reset2,15.4,0.11282206704006567
3,mixed_reset2,15.42,0.11282206704006578
3,mixed_reset2,15.44,0.11282206704006575
3,mixed_reset2,15.46,0.11282206704006559
3,mixed_reset2,15.48,0.11282206704006562
3,mixed_reset2,15.5,0.11282206704006573
3,mixed_reset2,15.52,0.11282206704006574
3,mixed_reset2,15.540000000000001,0.11282206704006581
3,mixed_reset2,15.56,0.11282206704006559
3,mixed_reset2,15.58,0.11282206704006559
3,mixed_reset2,15.6,0.11282206704006562
3,mixed_reset2,15.620000000000001,0.11282206704006581
3,mixed_reset2,15.64,0.11282206704006581
3,mixed_reset2,15.66,0.11282206704006578
3,mixed_reset2,15.68,0.11282206704006575
3,mixed_reset2,15.700000000000001,0.11282206704006578
3,mixed_reset2,15.72,0.11282206704006575
3,mixed_reset2,15.74,0.11282206704006578
3,mixed_reset2,15.76,0.1128220670400658
3,mixed_reset2,15.780000000000001,0.11282206704006578
3,mixed_reset2,15.8,0.11282206704006573
3,mixed_reset2,15.82,0.11282206704006574
3,mixed_reset2,15.84,0.11282206704006578
3,mixed_reset2,15.860000000000001,0.11282206704006584
3,mixed_reset2,15.88,0.1128220670400658
3,mixed_reset2,15.9,0.11282206704006585
3,mixed_reset2,15.92,0.11282206704006581
3,mixed_reset2,15.94,0.11282206704006574
3,mixed_reset2,15.96,0.11282206704006577
3,mixed_reset2,15.98,0.11282206704006581
3,mixed_reset2,16.0,0.11282206704006581
3,mixed_reset2,16.02,0.11282206704006582
3,mixed_reset2,16.04,0.11282206704006585
3,mixed_reset2,16.06,0.11282206704006575
3,mixed_reset2,16.080000000000002,0.11282206704006584
3,mixed_reset2,16.1,0.11282206704006587
3,mixed_reset2,16.12,0.11282206704006578
3,mixed_reset2,16.14,0.1128220670400659
3,mixed_reset2,16.16,0.11282206704006578
3,mixed_reset2,16.18,0.11282206704006578
3,mixed_reset2,16.2,0.11282206704006584
3,mixed_reset2,16.22,0.11282206704006584
3,mixed_reset2,16.240000000000002,0.11282206704006592
3,mixed_reset2,16.26,0.11282206704006578
3,mixed_reset2,16.28,0.11282206704006587
3,mixed_reset2,16.3,0.11282206704006574
3,mixed_reset2,16.32,0.11282206704006588
3,mixed_reset2,16.34,0.1128220670400659
3,mixed_reset2,16.36,0.11282206704006587
3,mixed_reset2,16.38,0.11282206704006587
3,mixed_reset2,16.4,0.11282206704006581
3,mixed_reset2,16.42,0.1128220670400659
3,mixed_reset2,16.44,0.11282206704006581
3,mixed_reset2,16.46,0.11282206704006584
3,mixed_reset2,16.48,0.11282206704006581
3,mixed_reset2,16.5,0.11282206704006581
3,mixed_reset2,16.52,0.11282206704006584
3,mixed_reset2,16.54,0.11282206704006584
3,mixed_reset2,16.56,0.1128220670400657
3,mixed_reset2,16.580000000000002,0.11282206704006592
3,mixed_reset2,16.6,0.11282206704006584
3,mixed_reset2,16.62,0.11282206704006578
3,mixed_reset2,16.64,0.11282206704006592
3,mixed_reset2,16.66,0.1128220670400658
3,mixed_reset2,16.68,0.11282206704006584
3,mixed_reset2,16.7,0.11282206704006578
3,mixed_reset2,16.72,0.11282206704006573
3,mixed_reset2,16.740000000000002,0.11282206704006566
3,mixed_reset2,16.76,0.11282206704006573
3,mixed_reset2,16.78,0.11282206704006592
3,mixed_reset2,16.8,0.11282206704006593
3,mixed_reset2,16.82,0.1128220670400658
3,mixed_reset2,16.84,0.11282206704006595
3,mixed_reset2,16.86,0.1128220670400659
3,mixed_reset2,16.88,0.1128220670400657
3,mixed_reset2,16.9,0.11282206704006575
3,mixed_reset2,16.92,0.11282206704006581
3,mixed_reset2,16.94,0.11282206704006587
3,mixed_reset2,16.96,0.11282206704006592
3,mixed_reset2,16.98,0.11282206704006573
3,mixed_reset2,17.0,0.11282206704006575
3,mixed_reset2,17.02,0.11282206704006573
3,mixed_reset2,17.04,0.1128220670400659
3,mixed_reset2,17.06,0.1128220670400659
3,mixed_reset2,17.080000000000002,0.11282206704006588
3,mixed_reset2,17.1,0.11282206704006587
3,mixed_reset2,17.12,0.11282206704006596
3,mixed_reset2,17.14,0.1128220670400659
3,mixed_reset2,17.16,0.11282206704006591
3,mixed_reset2,17.18,0.11282206704006592
3,mixed_reset2,17.2,0.11282206704006598
3,mixed_reset2,17.22,0.11282206704006587
3,mixed_reset2,17.240000000000002,0.1128220670400659
3,mixed_reset2,17.26,0.1128220670400659
3,mixed_reset2,17.28,0.112822067040066
3,mixed_reset2,17.3,0.11282206704006592
3,mixed_reset2,17.32,0.11282206704006598
3,mixed_reset2,17.34,0.11282206704006593
3,mixed_reset2,17.36,0.11282206704006587
3,mixed_reset2,17.38,0.1128220670400659
3,mixed_reset2,17.400000000000002,0.11282206704006595
3,mixed_reset2,17.42,0.11282206704006592
3,mixed_reset2,17.44,0.11282206704006591
3,mixed_reset2,17.46,0.112822067040066
3,mixed_reset2,17.48,0.1128220670400659
3,mixed_reset2,17.5,0.11282206704006592
3,mixed_reset2,17.52,0.11282206704006598
3,mixed_reset2,17.54,0.11282206704006592
3,mixed_reset2,17.56,0.112822067040066
3,mixed_reset2,17.580000000000002,0.11282206704006588
3,mixed_reset2,17.6,0.11282206704006587
3,mixed_reset2,17.62,0.11282206704006599
3,mixed_reset2,17.64,0.112822067040066
3,mixed_reset2,17.66,0.11282206704006603
3,mixed_reset2,17.68,0.11282206704006592
3,mixed_reset2,17.7,0.11282206704006598
3,mixed_reset2,17.72,0.11282206704006591
3,mixed_reset2,17.740000000000002,0.112822067040066
3,mixed_reset2,17.76,0.112822067040066
3,mixed_reset2,17.78,0.112822067040066
3,mixed_reset2,17.8,0.112822067040066
3,mixed_reset2,17.82,0.11282206704006591
3,mixed_reset2,17.84,0.11282206704006599
3,mixed_reset2,17.86,0.11282206704006592
3,mixed_reset2,17.88,0.11282206704006598
3,mixed_reset2,17.900000000000002,0.112822067040066
3,mixed_reset2,17.92,0.11282206704006592
3,mixed_reset2,17.94,0.11282206704006598
3,mixed_reset2,17.96,0.11282206704006598
3,mixed_reset2,17.98,0.11282206704006587
3,mixed_reset2,18.0,0.11282206704006603
3,mixed_reset2,18.02,0.11282206704006593
3,mixed_reset2,18.04,0.11282206704006595
3,mixed_reset2,18.06,0.11282206704006603
3,mixed_reset2,18.080000000000002,0.11282206704006595
3,mixed_reset2,18.1,0.11282206704006598
3,mixed_reset2,18.12,0.11282206704006587
3,mixed_reset2,18.14,0.11282206704006584
3,mixed_reset2,18.16,0.11282206704006578
3,mixed_reset2,18.18,0.11282206704006585
3,mixed_reset2,18.2,0.11282206704006605
3,mixed_reset2,18.22,0.11282206704006603
3,mixed_reset2,18.240000000000002,0.11282206704006587
3,mixed_reset2,18.26,0.11282206704006603
3,mixed_reset2,18.28,0.11282206704006598
3,mixed_reset2,18.3,0.11282206704006584
3,mixed_reset2,18.32,0.11282206704006588
3,mixed_reset2,18.34,0.11282206704006591
3,mixed_reset2,18.36,0.11282206704006599
3,mixed_reset2,18.38,0.11282206704006595
3,mixed_reset2,18.400000000000002,0.11282206704006581
3,mixed_reset2,18.42,0.11282206704006588
3,mixed_reset2,18.44,0.11282206704006584
3,mixed_reset2,18.46,0.11282206704006603
3,mixed_reset2,18.48,0.11282206704006603
3,mixed_reset2,18.5,0.11282206704006602
3,mixed_reset2,18.52,0.112822067040066
3,mixed_reset2,18.54,0.11282206704006607
3,mixed_reset2,18.56,0.11282206704006603
3,mixed_reset2,18.580000000000002,0.11282206704006612
3,mixed_reset2,18.6,0.11282206704006606
3,mixed_reset2,18.62,0.11282206704006605
3,mixed_reset2,18.64,0.11282206704006602
3,mixed_reset2,18.66,0.11282206704006602
3,mixed_reset2,18.68,0.112822067040066
3,mixed_reset2,18.7,0.11282206704006609
3,mixed_reset2,18.72,0.11282206704006609
3,mixed_reset2,18.740000000000002,0.11282206704006612
3,mixed_reset2,18.76,0.11282206704006609
3,mixed_reset2,18.78,0.11282206704006598
3,mixed_reset2,18.8,0.112822067040066
3,mixed_reset2,18.82,0.11282206704006607
3,mixed_reset2,18.84,0.11282206704006606
3,mixed_reset2,18.86,0.11282206704006609
3,mixed_reset2,18.88,0.11282206704006609
3,mixed_reset2,18.900000000000002,0.11282206704006602
3,mixed_reset2,18.92,0.11282206704006605
3,mixed_reset2,18.94,0.11282206704006609
3,mixed_reset2,18.96,0.11282206704006606
3,mixed_reset2,18.98,0.11282206704006612
3,mixed_reset2,19.0,0.11282206704006603
3,mixed_reset2,19.02,0.11282206704006603
3,mixed_reset2,19.04,0.11282206704006609
3,mixed_reset2,19.06,0.11282206704006606
3,mixed_reset2,19.080000000000002,0.11282206704006618
3,mixed_reset2,19.1,0.11282206704006602
3,mixed_reset2,19.12,0.1128220670400661
3,mixed_reset2,19.14,0.112822067040066
3,mixed_reset2,19.16,0.11282206704006612
3,mixed_reset2,19.18,0.11282206704006614
3,mixed_reset2,19.2,0.11282206704006606
3,mixed_reset2,19.22,0.1128220670400661
3,mixed_reset2,19.240000000000002,0.11282206704006599
3,mixed_reset2,19.26,0.11282206704006612
3,mixed_reset2,19.28,0.11282206704006605
3,mixed_reset2,19.3,0.11282206704006609
3,mixed_reset2,19.32,0.11282206704006606
3,mixed_reset2,19.34,0.11282206704006603
3,mixed_reset2,19.36,0.11282206704006603
3,mixed_reset2,19.38,0.11282206704006609
3,mixed_reset2,19.400000000000002,0.11282206704006592
3,mixed_reset2,19.42,0.11282206704006614
3,mixed_reset2,19.44,0.11282206704006609
3,mixed_reset2,19.46,0.112822067040066
3,mixed_reset2,19.48,0.11282206704006612
3,mixed_reset2,19.5,0.11282206704006603
3,mixed_reset2,19.52,0.11282206704006607
3,mixed_reset2,19.54,0.11282206704006598
3,mixed_reset2,19.56,0.11282206704006595
3,mixed_reset2,19.580000000000002,0.11282206704006598
3,mixed_reset2,19.6,0.11282206704006595
3,mixed_reset2,19.62,0.11282206704006618
3,mixed_reset2,19.64,0.11282206704006613
3,mixed_reset2,19.66,0.11282206704006599
3,mixed_reset2,19.68,0.11282206704006617
3,mixed_reset2,19.7,0.11282206704006614
3,mixed_reset2,19.72,0.11282206704006592
3,mixed_reset2,19.740000000000002,0.11282206704006598
3,mixed_reset2,19.76,0.11282206704006606
3,mixed_reset2,19.78,0.11282206704006614
3,mixed_reset2,19.8,0.11282206704006618
3,mixed_reset2,19.82,0.11282206704006592
3,mixed_reset2,19.84,0.11282206704006595
3,mixed_reset2,19.86,0.11282206704006598
3,mixed_reset2,19.88,0.11282206704006616
3,mixed_reset2,19.900000000000002,0.11282206704006616
3,mixed_reset2,19.92,0.11282206704006612
3,mixed_reset2,19.94,0.11282206704006614
3,mixed_reset2,19.96,0.1128220670400662
3,mixed_reset2,19.98,0.11282206704006612
3,mixed_reset2,20.0,0.11282206704006617
3,zero_reset2,0.0,0.0
3,zero_reset2,0.02,0.05043118335457335
3,zero_reset2,0.04,0.08990238943605403
3,zero_reset2,0.06,0.1201773149791816
3,zero_reset2,0.08,0.14287740271810945
3,zero_reset2,0.1,0.16009327190184888
3,zero_reset2,0.12,0.172615951955497
3,zero_reset2,0.14,0.1813876387052066
3,zero_reset2,0.16,0.18717880089831818
3,zero_reset2,0.18,0.19061808443273273
3,zero_reset2,0.2,0.19221715903585254
3,zero_reset2,0.22,0.19239134235670363
3,zero_reset2,0.24,0.19147670180331805
3,zero_reset2,0.26,0.18974422098895527
3,zero_reset2,0.28,0.18741152211439505
3,zero_reset2,0.3,0.1846525552544504
3,zero_reset2,0.32,0.18160559798933124
3,zero_reset2,0.34,0.1783798521306566
3,zero_reset2,0.36,0.17506087674347418
3,zero_reset2,0.38,0.17171505682224356
3,zero_reset2,0.4,0.1683932736225051
3,zero_reset2,0.42,0.16513391475006312
3,zero_reset2,0.44,0.16196533879453323
3,zero_reset2,0.46,0.15890788982805154
3,zero_reset2,0.48,0.15597554085195564
3,zero_reset2,0.5,0.15317723174107764
3,zero_reset2,0.52,0.1505179559664157
3,zero_reset2,0.54,0.14799964100188062
3,zero_reset2,0.56,0.14562185952823642
3,zero_reset2,0.58,0.1433824020759407
3,zero_reset2,0.6,0.1412777363792049
3,zero_reset2,0.62,0.13930337426260517
3,zero_reset2,0.64,0.13745416319529172
3,zero_reset2,0.66,0.13572451659772772
3,zero_reset2,0.68,0.13410859446453047
3,zero_reset2,0.7000000000000001,0.1326004437847427
3,zero_reset2,0.72,0.13119410652293048
3,zero_reset2,0.74,0.12988370150860296
3,zero_reset2,0.76,0.12866348541566072
3,zero_reset2,0.78,0.1275278970547801
3,zero_reset2,0.8,0.12647158841394074
3,zero_reset2,0.8200000000000001,0.12548944523592653
3,zero_reset2,0.84,0.12457659939187937
3,zero_reset2,0.86,0.12372843487634065
3,zero_reset2,0.88,0.12294058889477189
3,zero_reset2,0.9,0.12220894922520975
3,zero_reset2,0.92,0.12152964879991704
3,zero_reset2,0.9400000000000001,0.12089905826104932
3,zero_reset2,0.96,0.12031377708854069
3,zero_reset2,0.98,0.11977062377212921
3,zero_reset2,1.0,0.11926662539731038
3,zero_reset2,1.02,0.11879900693258953
3,zero_reset2,1.04,0.11836518043911959
3,zero_reset2,1.06,0.11796273437061466
3,zero_reset2,1.08,0.11758942308892255
3,zero_reset2,1.1,0.11724315668680284
3,zero_reset2,1.12,0.11692199118263305
3,zero_reset2,1.1400000000000001,0.11662411913064374
3,zero_reset2,1.16,0.11634786067374234
3,zero_reset2,1.18,0.11609165505314165
3,zero_reset2,1.2,0.11585405257914463
3,zero_reset2,1.22,0.11563370705993445
3,zero_reset2,1.24,0.11542936867963015
3,zero_reset2,1.26,0.11523987731277956
3,zero_reset2,1.28,0.11506415625956598
3,zero_reset2,1.3,0.11490120638404856
3,zero_reset2,1.32,0.11475010063654172
3,zero_reset2,1.34,0.11460997894057631
3,zero_reset2,1.36,0.11448004342468136
3,zero_reset2,1.3800000000000001,0.11435955397933117
3,zero_reset2,1.4000000000000001,0.11424782411976864
3,zero_reset2,1.42,0.1141442171359643
3,zero_reset2,1.44,0.11404814251163013
3,zero_reset2,1.46,0.11395905259497649
3,zero_reset2,1.48,0.11387643950470015
3,zero_reset2,1.5,0.11379983225554069
3,zero_reset2,1.52,0.11372879408858583
3,zero_reset2,1.54,0.11366291999235502
3,zero_reset2,1.56,0.11360183440151855
3,zero_reset2,1.58,0.11354518906091579
3,zero_reset2,1.6,0.1134926610433142
3,zero_reset2,1.62,0.1134439509100954
3,zero_reset2,1.6400000000000001,0.1133987810047631
3,zero_reset2,1.6600000000000001,0.11335689386984432
3,zero_reset2,1.68,0.11331805077838716
3,zero_reset2,1.7,0.1132820303718666
3,zero_reset2,1.72,0.1132486273968647
3,zero_reset2,1.74,0.11321765153343197
3,zero_reset2,1.76,0.1131889263085252
3,zero_reset2,1.78,0.11316228808838699
3,zero_reset2,1.8,0.11313758514416158
3,zero_reset2,1.82,0.11311467678545285
3,zero_reset2,1.84,0.11309343255690107
3,zero_reset2,1.86,0.11307373149321125
3,zero_reset2,1.8800000000000001,0.11305546142839504
3,zero_reset2,1.9000000000000001,0.11303851835528529
3,zero_reset2,1.92,0.1130228058316763
3,zero_reset2,1.94,0.11300823442969807
3,zero_reset2,1.96,0.11299472122528118
3,zero_reset2,1.98,0.11298218932479631
3,zero_reset2,2.0,0.11297056742616388
3,zero_reset2,2.02,0.11295978941192254
3,zero_reset2,2.04,0.11294979397193383
3,zero_reset2,2.06,0.11294052425355999
3,zero_reset2,2.08,0.1129319275373189
3,zero_reset2,2.1,0.11292395493615617
3,zero_reset2,2.12,0.11291656111661756
3,zero_reset2,2.14,0.11290970404032363
3,zero_reset2,2.16,0.11290334472426845
3,zero_reset2,2.18,0.11289744701857213
3,zero_reset2,2.2,0.11289197740041254
3,zero_reset2,2.22,0.11288690478296048
3,zero_reset2,2.24,0.11288220033822263
3,zero_reset2,2.2600000000000002,0.11287783733278164
3,zero_reset2,2.2800000000000002,0.11287379097549023
3,zero_reset2,2.3000000000000003,0.11287003827625193
3,zero_reset2,2.32,0.11286655791507869
3,zero_reset2,2.34,0.11286333012067659
3,zero_reset2,2.36,0.11286033655786729
3,zero_reset2,2.38,0.11285756022320026
3,zero_reset2,2.4,0.11285498534815813
3,zero_reset2,2.42,0.11285259730940658
3,zero_reset2,2.44,0.11285038254556942
3,zero_reset2,2.46,0.11284832848005896
3,zero_reset2,2.48,0.11284642344951962
3,zero_reset2,2.5,0.11284465663747201
3,zero_reset2,2.52,0.11284301801278682
3,zero_reset2,2.54,0.11284149827262877
3,zero_reset2,2.56,0.11284008878955007
3,zero_reset2,2.58,0.11283878156243099
3,zero_reset2,2.6,0.11283756917098477
3,zero_reset2,2.62,0.11283644473357257
3,zero_reset2,2.64,0.11283540186808186
3,zero_reset2,2.66,0.11283443465564852
3,zero_reset2,2.68,0.11283353760701681
3,zero_reset2,2.7,0.1128327056313429
3,zero_reset2,2.72,0.11283193400726454
3,zero_reset2,2.74,0.1128312183560743
3,zero_reset2,2.7600000000000002,0.1128305546168405
3,zero_reset2,2.7800000000000002,0.11282993902333593
3,zero_reset2,2.8000000000000003,0.11282936808264421
3,zero_reset2,2.82,0.11282883855531611
3,zero_reset2,2.84,0.11282834743697225
3,zero_reset2,2.86,0.11282789194123716
3,zero_reset2,2.88,0.11282746948391724
3,zero_reset2,2.9,0.11282707766832448
3,zero_reset2,2.92,0.11282671427166718
3,zero_reset2,2.94,0.11282637723242882
3,zero_reset2,2.96,0.11282606463866356
3,zero_reset2,2.98,0.11282577471714106
3,zero_reset2,3.0,0.1128255058232799
3,zero_reset2,3.02,0.11282525643181154
3,zero_reset2,3.04,0.1128250251281221
3,zero_reset2,3.06,0.11282481060022286
3,zero_reset2,3.08,0.11282461163130328
3,zero_reset2,3.1,0.11282442709282481
3,zero_reset2,3.12,0.1128242559381164
3,zero_reset2,3.14,0.11282409719643383
3,zero_reset2,3.16,0.11282394996745079
3,zero_reset2,3.18,0.11282381341615039
3,zero_reset2,3.2,0.11282368676808625
3,zero_reset2,3.22,0.11282356930498816
3,zero_reset2,3.24,0.11282346036068672
3,zero_reset2,3.2600000000000002,0.11282335931733364
3,zero_reset2,3.2800000000000002,0.11282326560189543
3,zero_reset2,3.3000000000000003,0.11282317868290356
3,zero_reset2,3.3200000000000003,0.112823098067438
3,zero_reset2,3.34,0.11282302329833152
3,zero_reset2,3.36,0.11282295395157595
3,zero_reset2,3.38,0.11282288963391639
3,zero_reset2,3.4,0.1128228299806213
3,zero_reset2,3.42,0.1128227746534128
3,zero_reset2,3.44,0.11282272333854743
3,zero_reset2,3.46,0.11282267574503749
3,zero_reset2,3.48,0.11282263160299977
3,zero_reset2,3.5,0.11282259066212505
3,zero_reset2,3.52,0.11282255269025787
3,zero_reset2,3.54,0.11282251747208055
3,zero_reset2,3.56,0.11282248480789114
3,zero_reset2,3.58,0.11282245451247119
3,zero_reset2,3.6,0.11282242641403506
3,zero_reset2,3.62,0.11282240035325605
3,zero_reset2,3.64,0.11282237618236227
3,zero_reset2,3.66,0.11282235376429861
3,zero_reset2,3.68,0.11282233297195
3,zero_reset2,3.7,0.11282231368741967
3,zero_reset2,3.72,0.11282229580136141
3,zero_reset2,3.74,0.11282227921235895
3,zero_reset2,3.7600000000000002,0.11282226382635063
3,zero_reset2,3.7800000000000002,0.1128222495560965
3,zero_reset2,3.8000000000000003,0.11282223632068379
3,zero_reset2,3.8200000000000003,0.11282222404506664
3,zero_reset2,3.84,0.11282221265964229
3,zero_reset2,3.86,0.1128222020998555
3,zero_reset2,3.88,0.1128221923058323
3,zero_reset2,3.9,0.1128221832220413
3,zero_reset2,3.92,0.11282217479697751
3,zero_reset2,3.94,0.11282216698287179
3,zero_reset2,3.96,0.11282215973541886
3,zero_reset2,3.98,0.11282215301352647
3,zero_reset2,4.0,0.11282214677908227
3,zero_reset2,4.0200000000000005,0.11282214099673762
3,zero_reset2,4.04,0.11282213563370751
3,zero_reset2,4.0600000000000005,0.11282213065958471
3,zero_reset2,4.08,0.1128221260461667
3,zero_reset2,4.1,0.11282212176729595
3,zero_reset2,4.12,0.11282211779871268
3,zero_reset2,4.14,0.11282211411791558
3,zero_reset2,4.16,0.11282211070403528
3,zero_reset2,4.18,0.11282210753771595
3,zero_reset2,4.2,0.11282210460100503
3,zero_reset2,4.22,0.11282210187725274
3,zero_reset2,4.24,0.1128220993510155
3,zero_reset2,4.26,0.11282209700797083
3,zero_reset2,4.28,0.11282209483483367
3,zero_reset2,4.3,0.11282209281928318
3,zero_reset2,4.32,0.11282209094989182
3,zero_reset2,4.34,0.11282208921606071
3,zero_reset2,4.36,0.11282208760795939
3,zero_reset2,4.38,0.11282208611647075
3,zero_reset2,4.4,0.1128220847331382
3,zero_reset2,4.42,0.11282208345011878
3,zero_reset2,4.44,0.11282208226013822
3,zero_reset2,4.46,0.11282208115644984
3,zero_reset2,4.48,0.1128220801327959
3,zero_reset2,4.5,0.11282207918337281
3,zero_reset2,4.5200000000000005,0.11282207830279742
3,zero_reset2,4.54,0.11282207748607745
3,zero_reset2,4.5600000000000005,0.11282207672858219
3,zero_reset2,4.58,0.11282207602601699
3,zero_reset2,4.6000000000000005,0.11282207537439866
3,zero_reset2,4.62,0.11282207477003271
3,zero_reset2,4.64,0.11282207420949245
3,zero_reset2,4.66,0.11282207368960001
3,zero_reset2,4.68,0.11282207320740786
3,zero_reset2,4.7,0.11282207276018175
3,zero_reset2,4.72,0.11282207234538656
3,zero_reset2,4.74,0.11282207196067033
3,zero_reset2,4.76,0.11282207160385185
3,zero_reset2,4.78,0.11282207127290825
3,zero_reset2,4.8,0.11282207096596293
3,zero_reset2,4.82,0.11282207068127595
3,zero_reset2,4.84,0.1128220704172331
3,zero_reset2,4.86,0.11282207017233734
3,zero_reset2,4.88,0.11282206994520033
3,zero_reset2,4.9,0.11282206973453408
3,zero_reset2,4.92,0.1128220695391444
3,zero_reset2,4.94,0.11282206935792337
3,zero_reset2,4.96,0.1128220691898437
3,zero_reset2,4.98,0.1128220690339524
3,zero_reset2,5.0,0.11282206888936545
3,zero_reset2,5.0200000000000005,0.11282206875526332
3,zero_reset2,5.04,0.11282206863088548
3,zero_reset2,5.0600000000000005,0.11282206851552713
3,zero_reset2,5.08,0.11282206840853384
3,zero_reset2,5.1000000000000005,0.11282206830929925
3,zero_reset2,5.12,0.11282206821726067
3,zero_reset2,5.14,0.11282206813189626
3,zero_reset2,5.16,0.11282206805272205
3,zero_reset2,5.18,0.11282206797928926
3,zero_reset2,5.2,0.11282206791118121
3,zero_reset2,5.22,0.11282206784801238
3,zero_reset2,5.24,0.11282206778942398
3,zero_reset2,5.26,0.1128220677350841
3,zero_reset2,5.28,0.11282206768468492
3,zero_reset2,5.3,0.1128220676379402
3,zero_reset2,5.32,0.11282206759458538
3,zero_reset2,5.34,0.11282206755437413
3,zero_reset2,5.36,0.11282206751707893
3,zero_reset2,5.38,0.1128220674824883
3,zero_reset2,5.4,0.11282206745040599
3,zero_reset2,5.42,0.11282206742065029
3,zero_reset2,5.44,0.11282206739305214
3,zero_reset2,5.46,0.11282206736745512
3,zero_reset2,5.48,0.11282206734371461
3,zero_reset2,5.5,0.11282206732169545
3,zero_reset2,5.5200000000000005,0.11282206730127281
3,zero_reset2,5.54,0.11282206728233135
3,zero_reset2,5.5600000000000005,0.11282206726476346
3,zero_reset2,5.58,0.11282206724846952
3,zero_reset2,5.6000000000000005,0.11282206723335714
3,zero_reset2,5.62,0.11282206721934034
3,zero_reset2,5.64,0.11282206720634023
3,zero_reset2,5.66,0.11282206719428275
3,zero_reset2,5.68,0.11282206718309984
3,zero_reset2,5.7,0.11282206717272764
3,zero_reset2,5.72,0.11282206716310768
3,zero_reset2,5.74,0.11282206715418522
3,zero_reset2,5.76,0.11282206714590987
3,zero_reset2,5.78,0.11282206713823448
3,zero_reset2,5.8,0.11282206713111574
3,zero_reset2,5.82,0.11282206712451326
3,zero_reset2,5.84,0.11282206711838949
3,zero_reset2,5.86,0.1128220671127097
3,zero_reset2,5.88,0.11282206710744197
3,zero_reset2,5.9,0.11282206710255613
3,zero_reset2,5.92,0.1128220670980247
3,zero_reset2,5.94,0.1128220670938217
3,zero_reset2,5.96,0.11282206708992357
3,zero_reset2,5.98,0.11282206708630813
3,zero_reset2,6.0,0.11282206708295475
3,zero_reset2,6.0200000000000005,0.11282206707984457
3,zero_reset2,6.04,0.11282206707696003
3,zero_reset2,6.0600000000000005,0.11282206707428459
3,zero_reset2,6.08,0.11282206707180326
3,zero_reset2,6.1000000000000005,0.11282206706950176
3,zero_reset2,6.12,0.11282206706736705
3,zero_reset2,6.140000000000001,0.11282206706538733
3,zero_reset2,6.16,0.1128220670635511
3,zero_reset2,6.18,0.112822067061848
3,zero_reset2,6.2,0.11282206706026852
3,zero_reset2,6.22,0.11282206705880335
3,zero_reset2,6.24,0.11282206705744456
3,zero_reset2,6.26,0.11282206705618436
3,zero_reset2,6.28,0.11282206705501548
3,zero_reset2,6.3,0.11282206705393141
3,zero_reset2,6.32,0.11282206705292583
3,zero_reset2,6.34,0.1128220670519933
3,zero_reset2,6.36,0.11282206705112822
3,zero_reset2,6.38,0.11282206705032607
3,zero_reset2,6.4,0.112822067049582
3,zero_reset2,6.42,0.11282206704889193
3,zero_reset2,6.44,0.11282206704825183
3,zero_reset2,6.46,0.11282206704765813
3,zero_reset2,6.48,0.11282206704710762
3,zero_reset2,6.5,0.11282206704659689
3,zero_reset2,6.5200000000000005,0.11282206704612327
3,zero_reset2,6.54,0.11282206704568395
3,zero_reset2,6.5600000000000005,0.11282206704527648
3,zero_reset2,6.58,0.11282206704489864
3,zero_reset2,6.6000000000000005,0.11282206704454814
3,zero_reset2,6.62,0.11282206704422287
3,zero_reset2,6.640000000000001,0.11282206704392164
3,zero_reset2,6.66,0.11282206704364191
3,zero_reset2,6.68,0.11282206704338248
3,zero_reset2,6.7,0.11282206704314199
3,zero_reset2,6.72,0.11282206704291883
3,zero_reset2,6.74,0.11282206704271189
3,zero_reset2,6.76,0.1128220670425199
3,zero_reset2,6.78,0.11282206704234185
3,zero_reset2,6.8,0.11282206704217672
3,zero_reset2,6.82,0.11282206704202363
3,zero_reset2,6.84,0.11282206704188183
3,zero_reset2,6.86,0.11282206704175007
3,zero_reset2,6.88,0.11282206704162781
3,zero_reset2,6.9,0.11282206704151457
3,zero_reset2,6.92,0.11282206704140949
3,zero_reset2,6.94,0.11282206704131183
3,zero_reset2,6.96,0.11282206704122139
3,zero_reset2,6.98,0.1128220670411377
3,zero_reset2,7.0,0.11282206704105993
3,zero_reset2,7.0200000000000005,0.11282206704098788
3,zero_reset2,7.04,0.11282206704092072
3,zero_reset2,7.0600000000000005,0.11282206704085873
3,zero_reset2,7.08,0.11282206704080115
3,zero_reset2,7.1000000000000005,0.11282206704074799
3,zero_reset2,7.12,0.11282206704069846
3,zero_reset2,7.140000000000001,0.11282206704065255
3,zero_reset2,7.16,0.11282206704060996
3,zero_reset2,7.18,0.11282206704057052
3,zero_reset2,7.2,0.1128220670405338
3,zero_reset2,7.22,0.11282206704049987
3,zero_reset2,7.24,0.11282206704046834
3,zero_reset2,7.26,0.11282206704043912
3,zero_reset2,7.28,0.11282206704041192
3,zero_reset2,7.3,0.11282206704038689
3,zero_reset2,7.32,0.11282206704036353
3,zero_reset2,7.34,0.112822067040342
3,zero_reset2,7.36,0.11282206704032192
3,zero_reset2,7.38,0.11282206704030326
3,zero_reset2,7.4,0.11282206704028605
3,zero_reset2,7.42,0.11282206704026995
3,zero_reset2,7.44,0.11282206704025512
3,zero_reset2,7.46,0.11282206704024139
3,zero_reset2,7.48,0.11282206704022857
3,zero_reset2,7.5,0.11282206704021677
3,zero_reset2,7.5200000000000005,0.11282206704020584
3,zero_reset2,7.54,0.11282206704019554
3,zero_reset2,7.5600000000000005,0.11282206704018616
3,zero_reset2,7.58,0.1128220670401774
3,zero_reset2,7.6000000000000005,0.11282206704016925
3,zero_reset2,7.62,0.11282206704016177
3,zero_reset2,7.640000000000001,0.11282206704015468
3,zero_reset2,7.66,0.11282206704014824
3,zero_reset2,7.68,0.11282206704014222
3,zero_reset2,7.7,0.11282206704013667
3,zero_reset2,7.72,0.1128220670401315
3,zero_reset2,7.74,0.11282206704012666
3,zero_reset2,7.76,0.11282206704012226
3,zero_reset2,7.78,0.11282206704011803
3,zero_reset2,7.8,0.11282206704011431
3,zero_reset2,7.82,0.11282206704011073
3,zero_reset2,7.84,0.11282206704010744
3,zero_reset2,7.86,0.1128220670401044
3,zero_reset2,7.88,0.1128220670401015
3,zero_reset2,7.9,0.11282206704009895
3,zero_reset2,7.92,0.11282206704009642
3,zero_reset2,7.94,0.11282206704009426
3,zero_reset2,7.96,0.11282206704009215
3,zero_reset2,7.98,0.11282206704009014
3,zero_reset2,8.0,0.11282206704008835
3,zero_reset2,8.02,0.11282206704008672
3,zero_reset2,8.040000000000001,0.11282206704008496
3,zero_reset2,8.06,0.1128220670400838
3,zero_reset2,8.08,0.11282206704008235
3,zero_reset2,8.1,0.11282206704008108
3,zero_reset2,8.120000000000001,0.11282206704008005
3,zero_reset2,8.14,0.11282206704007891
3,zero_reset2,8.16,0.11282206704007791
3,zero_reset2,8.18,0.11282206704007693
3,zero_reset2,8.2,0.11282206704007597
3,zero_reset2,8.22,0.11282206704007519
3,zero_reset2,8.24,0.11282206704007453
3,zero_reset2,8.26,0.11282206704007401
3,zero_reset2,8.28,0.11282206704007344
3,zero_reset2,8.3,0.11282206704007272
3,zero_reset2,8.32,0.11282206704007225
3,zero_reset2,8.34,0.11282206704007175
3,zero_reset2,8.36,0.11282206704007111
3,zero_reset2,8.38,0.11282206704007074
3,zero_reset2,8.4,0.11282206704007038
3,zero_reset2,8.42,0.11282206704007
3,zero_reset2,8.44,0.11282206704006978
3,zero_reset2,8.46,0.11282206704006921
3,zero_reset2,8.48,0.11282206704006895
3,zero_reset2,8.5,0.11282206704006868
3,zero_reset2,8.52,0.11282206704006861
3,zero_reset2,8.540000000000001,0.11282206704006836
3,zero_reset2,8.56,0.11282206704006814
3,zero_reset2,8.58,0.11282206704006788
3,zero_reset2,8.6,0.11282206704006775
3,zero_reset2,8.620000000000001,0.1128220670400675
3,zero_reset2,8.64,0.11282206704006739
3,zero_reset2,8.66,0.11282206704006727
3,zero_reset2,8.68,0.11282206704006714
3,zero_reset2,8.700000000000001,0.11282206704006695
3,zero_reset2,8.72,0.11282206704006684
3,zero_reset2,8.74,0.1128220670400667
3,zero_reset2,8.76,0.1128220670400667
3,zero_reset2,8.78,0.11282206704006653
3,zero_reset2,8.8,0.11282206704006649
3,zero_reset2,8.82,0.11282206704006636
3,zero_reset2,8.84,0.11282206704006621
3,zero_reset2,8.86,0.1128220670400662
3,zero_reset2,8.88,0.11282206704006616
3,zero_reset2,8.9,0.11282206704006606
3,zero_reset2,8.92,0.11282206704006598
3,zero_reset2,8.94,0.11282206704006606
3,zero_reset2,8.96,0.11282206704006592
3,zero_reset2,8.98,0.11282206704006593
3,zero_reset2,9.0,0.1128220670400659
3,zero_reset2,9.02,0.1128220670400658
3,zero_reset2,9.040000000000001,0.11282206704006587
3,zero_reset2,9.06,0.11282206704006571
3,zero_reset2,9.08,0.11282206704006573
3,zero_reset2,9.1,0.1128220670400657
3,zero_reset2,9.120000000000001,0.11282206704006567
3,zero_reset2,9.14,0.11282206704006571
3,zero_reset2,9.16,0.11282206704006562
3,zero_reset2,9.18,0.11282206704006563
3,zero_reset2,9.200000000000001,0.11282206704006553
3,zero_reset2,9.22,0.11282206704006562
3,zero_reset2,9.24,0.11282206704006559
3,zero_reset2,9.26,0.11282206704006556
3,zero_reset2,9.28,0.11282206704006555
3,zero_reset2,9.3,0.1128220670400655
3,zero_reset2,9.32,0.11282206704006556
3,zero_reset2,9.34,0.1128220670400655
3,zero_reset2,9.36,0.1128220670400655
3,zero_reset2,9.38,0.11282206704006545
3,zero_reset2,9.4,0.11282206704006546
3,zero_reset2,9.42,0.11282206704006545
3,zero_reset2,9.44,0.1128220670400655
3,zero_reset2,9.46,0.11282206704006534
3,zero_reset2,9.48,0.11282206704006557
3,zero_reset2,9.5,0.11282206704006542
3,zero_reset2,9.52,0.1128220670400654
3,zero_reset2,9.540000000000001,0.11282206704006553
3,zero_reset2,9.56,0.11282206704006538
3,zero_reset2,9.58,0.11282206704006545
3,zero_reset2,9.6,0.11282206704006534
3,zero_reset2,9.620000000000001,0.1128220670400652
3,zero_reset2,9.64,0.11282206704006528
3,zero_reset2,9.66,0.11282206704006524
3,zero_reset2,9.68,0.11282206704006545
3,zero_reset2,9.700000000000001,0.11282206704006548
3,zero_reset2,9.72,0.11282206704006534
3,zero_reset2,9.74,0.11282206704006541
3,zero_reset2,9.76,0.11282206704006544
3,zero_reset2,9.78,0.11282206704006521
3,zero_reset2,9.8,0.1128220670400653
3,zero_reset2,9.82,0.11282206704006537
3,zero_reset2,9.84,0.11282206704006537
3,zero_reset2,9.86,0.11282206704006544
3,zero_reset2,9.88,0.11282206704006517
3,zero_reset2,9.9,0.11282206704006523
3,zero_reset2,9.92,0.11282206704006525
3,zero_reset2,9.94,0.1128220670400654
3,zero_reset2,9.96,0.11282206704006542
3,zero_reset2,9.98,0.11282206704006538
3,zero_reset2,10.0,0.11282206704006534
3,zero_reset2,10.02,0.11282206704006538
3,zero_reset2,10.040000000000001,0.11282206704006537
3,zero_reset2,10.06,0.1128220670400654
3,zero_reset2,10.08,0.11282206704006537
3,zero_reset2,10.1,0.1128220670400654
3,zero_reset2,10.120000000000001,0.11282206704006534
3,zero_reset2,10.14,0.11282206704006537
3,zero_reset2,10.16,0.11282206704006534
3,zero_reset2,10.18,0.11282206704006545
3,zero_reset2,10.200000000000001,0.1128220670400654
3,zero_reset2,10.22,0.1128220670400654
3,zero_reset2,10.24,0.1128220670400654
3,zero_reset2,10.26,0.11282206704006528
3,zero_reset2,10.28,0.11282206704006537
3,zero_reset2,10.3,0.11282206704006534
3,zero_reset2,10.32,0.11282206704006535
3,zero_reset2,10.34,0.11282206704006532
3,zero_reset2,10.36,0.1128220670400654
3,zero_reset2,10.38,0.11282206704006532
3,zero_reset2,10.4,0.11282206704006537
3,zero_reset2,10.42,0.11282206704006537
3,zero_reset2,10.44,0.11282206704006534
3,zero_reset2,10.46,0.11282206704006542
3,zero_reset2,10.48,0.11282206704006528
3,zero_reset2,10.5,0.11282206704006531
3,zero_reset2,10.52,0.1128220670400654
3,zero_reset2,10.540000000000001,0.11282206704006535
3,zero_reset2,10.56,0.1128220670400654
3,zero_reset2,10.58,0.11282206704006534
3,zero_reset2,10.6,0.1128220670400654
3,zero_reset2,10.620000000000001,0.1128220670400653
3,zero_reset2,10.64,0.11282206704006534
3,zero_reset2,10.66,0.11282206704006537
3,zero_reset2,10.68,0.11282206704006537
3,zero_reset2,10.700000000000001,0.11282206704006538
3,zero_reset2,10.72,0.11282206704006531
3,zero_reset2,10.74,0.11282206704006537
3,zero_reset2,10.76,0.11282206704006534
3,zero_reset2,10.78,0.11282206704006534
3,zero_reset2,10.8,0.11282206704006532
3,zero_reset2,10.82,0.1128220670400653
3,zero_reset2,10.84,0.11282206704006531
3,zero_reset2,10.86,0.11282206704006538
3,zero_reset2,10.88,0.1128220670400652
3,zero_reset2,10.9,0.11282206704006542
3,zero_reset2,10.92,0.11282206704006534
3,zero_reset2,10.94,0.1128220670400653
3,zero_reset2,10.96,0.11282206704006544
3,zero_reset2,10.98,0.11282206704006528
3,zero_reset2,11.0,0.11282206704006535
3,zero_reset2,11.02,0.11282206704006525
3,zero_reset2,11.040000000000001,0.11282206704006517
3,zero_reset2,11.06,0.11282206704006521
3,zero_reset2,11.08,0.1128220670400652
3,zero_reset2,11.1,0.1128220670400654
3,zero_reset2,11.120000000000001,0.1128220670400654
3,zero_reset2,11.14,0.11282206704006527
3,zero_reset2,11.16,0.11282206704006537
3,zero_reset2,11.18,0.1128220670400654
3,zero_reset2,11.200000000000001,0.1128220670400652
3,zero_reset2,11.22,0.11282206704006525
3,zero_reset2,11.24,0.11282206704006528
3,zero_reset2,11.26,0.11282206704006528
3,zero_reset2,11.28,0.11282206704006541
3,zero_reset2,11.3,0.11282206704006517
3,zero_reset2,11.32,0.1128220670400652
3,zero_reset2,11.34,0.1128220670400652
3,zero_reset2,11.36,0.11282206704006541
3,zero_reset2,11.38,0.11282206704006544
3,zero_reset2,11.4,0.1128220670400654
3,zero_reset2,11.42,0.11282206704006534
3,zero_reset2,11.44,0.1128220670400654
3,zero_reset2,11.46,0.11282206704006534
3,zero_reset2,11.48,0.11282206704006537
3,zero_reset2,11.5,0.11282206704006541
3,zero_reset2,11.52,0.11282206704006537
3,zero_reset2,11.540000000000001,0.11282206704006531
3,zero_reset2,11.56,0.11282206704006534
3,zero_reset2,11.58,0.11282206704006534
3,zero_reset2,11.6,0.11282206704006545
3,zero_reset2,11.620000000000001,0.11282206704006537
3,zero_reset2,11.64,0.1128220670400654
3,zero_reset2,11.66,0.11282206704006538
3,zero_reset2,11.68,0.11282206704006528
3,zero_reset2,11.700000000000001,0.11282206704006531
3,zero_reset2,11.72,0.11282206704006535
3,zero_reset2,11.74,0.11282206704006535
3,zero_reset2,11.76,0.11282206704006532
3,zero_reset2,11.78,0.1128220670400654
3,zero_reset2,11.8,0.1128220670400653
3,zero_reset2,11.82,0.11282206704006537
3,zero_reset2,11.84,0.11282206704006537
3,zero_reset2,11.86,0.11282206704006534
3,zero_reset2,11.88,0.11282206704006542
3,zero_reset2,11.9,0.11282206704006528
3,zero_reset2,11.92,0.11282206704006531
3,zero_reset2,11.94,0.11282206704006537
3,zero_reset2,11.96,0.11282206704006535
3,zero_reset2,11.98,0.1128220670400654
3,zero_reset2,12.0,0.11282206704006531
3,zero_reset2,12.02,0.1128220670400654
3,zero_reset2,12.040000000000001,0.1128220670400653
3,zero_reset2,12.06,0.11282206704006534
3,zero_reset2,12.08,0.11282206704006537
3,zero_reset2,12.1,0.11282206704006537
3,zero_reset2,12.120000000000001,0.11282206704006538
3,zero_reset2,12.14,0.11282206704006531
3,zero_reset2,12.16,0.11282206704006537
3,zero_reset2,12.18,0.11282206704006534
3,zero_reset2,12.200000000000001,0.11282206704006534
3,zero_reset2,12.22,0.11282206704006532
3,zero_reset2,12.24,0.1128220670400653
3,zero_reset2,12.26,0.11282206704006531
3,zero_reset2,12.280000000000001,0.11282206704006538
3,zero_reset2,12.3,0.1128220670400652
3,zero_reset2,12.32,0.11282206704006542
3,zero_reset2,12.34,0.11282206704006534
3,zero_reset2,12.36,0.1128220670400653
3,zero_reset2,12.38,0.11282206704006544
3,zero_reset2,12.4,0.11282206704006528
3,zero_reset2,12.42,0.11282206704006535
3,zero_reset2,12.44,0.11282206704006525
3,zero_reset2,12.46,0.11282206704006517
3,zero_reset2,12.48,0.11282206704006521
3,zero_reset2,12.5,0.1128220670400652
3,zero_reset2,12.52,0.1128220670400654
3,zero_reset2,12.540000000000001,0.1128220670400654
3,zero_reset2,12.56,0.11282206704006527
3,zero_reset2,12.58,0.11282206704006537
3,zero_reset2,12.6,0.1128220670400654
3,zero_reset2,12.620000000000001,0.1128220670400652
3,zero_reset2,12.64,0.11282206704006525
3,zero_reset2,12.66,0.11282206704006528
3,zero_reset2,12.68,0.11282206704006528
3,zero_reset2,12.700000000000001,0.11282206704006541
3,zero_reset2,12.72,0.11282206704006517
3,zero_reset2,12.74,0.1128220670400652
3,zero_reset2,12.76,0.1128220670400652
3,zero_reset2,12.780000000000001,0.11282206704006541
3,zero_reset2,12.8,0.11282206704006544
3,zero_reset2,12.82,0.1128220670400654
3,zero_reset2,12.84,0.11282206704006534
3,zero_reset2,12.86,0.1128220670400654
3,zero_reset2,12.88,0.11282206704006534
3,zero_reset2,12.9,0.11282206704006537
3,zero_reset2,12.92,0.11282206704006541
3,zero_reset2,12.94,0.11282206704006537
3,zero_reset2,12.96,0.11282206704006531
3,zero_reset2,12.98,0.11282206704006534
3,zero_reset2,13.0,0.11282206704006534
3,zero_reset2,13.02,0.11282206704006545
3,zero_reset2,13.040000000000001,0.11282206704006537
3,zero_reset2,13.06,0.1128220670400654
3,zero_reset2,13.08,0.11282206704006538
3,zero_reset2,13.1,0.11282206704006528
3,zero_reset2,13.120000000000001,0.11282206704006531
3,zero_reset2,13.14,0.11282206704006535
3,zero_reset2,13.16,0.11282206704006535
3,zero_reset2,13.18,0.11282206704006532
3,zero_reset2,13.200000000000001,0.1128220670400654
3,zero_reset2,13.22,0.1128220670400653
3,zero_reset2,13.24,0.11282206704006537
3,zero_reset2,13.26,0.11282206704006537
3,zero_reset2,13.280000000000001,0.11282206704006534
3,zero_reset2,13.3,0.11282206704006542
3,zero_reset2,13.32,0.11282206704006528
3,zero_reset2,13.34,0.11282206704006531
3,zero_reset2,13.36,0.11282206704006537
3,zero_reset2,13.38,0.11282206704006535
3,zero_reset2,13.4,0.1128220670400654
3,zero_reset2,13.42,0.11282206704006531
3,zero_reset2,13.44,0.1128220670400654
3,zero_reset2,13.46,0.1128220670400653
3,zero_reset2,13.48,0.11282206704006534
3,zero_reset2,13.5,0.11282206704006537
3,zero_reset2,13.52,0.11282206704006537
3,zero_reset2,13.540000000000001,0.11282206704006538
3,zero_reset2,13.56,0.11282206704006531
3,zero_reset2,13.58,0.11282206704006537
3,zero_reset2,13.6,0.11282206704006534
3,zero_reset2,13.620000000000001,0.11282206704006534
3,zero_reset2,13.64,0.11282206704006532
3,zero_reset2,13.66,0.1128220670400653
3,zero_reset2,13.68,0.11282206704006531
3,zero_reset2,13.700000000000001,0.11282206704006538
3,zero_reset2,13.72,0.1128220670400652
3,zero_reset2,13.74,0.11282206704006542
3,zero_reset2,13.76,0.11282206704006534
3,zero_reset2,13.780000000000001,0.1128220670400653
3,zero_reset2,13.8,0.11282206704006544
3,zero_reset2,13.82,0.11282206704006528
3,zero_reset2,13.84,0.11282206704006535
3,zero_reset2,13.86,0.11282206704006525
3,zero_reset2,13.88,0.11282206704006517
3,zero_reset2,13.9,0.11282206704006521
3,zero_reset2,13.92,0.1128220670400652
3,zero_reset2,13.94,0.1128220670400654
3,zero_reset2,13.96,0.1128220670400654
3,zero_reset2,13.98,0.11282206704006527
3,zero_reset2,14.0,0.11282206704006537
3,zero_reset2,14.02,0.1128220670400654
3,zero_reset2,14.040000000000001,0.1128220670400652
3,zero_reset2,14.06,0.11282206704006525
3,zero_reset2,14.08,0.11282206704006528
3,zero_reset2,14.1,0.11282206704006528
3,zero_reset2,14.120000000000001,0.11282206704006541
3,zero_reset2,14.14,0.11282206704006517
3,zero_reset2,14.16,0.1128220670400652
3,zero_reset2,14.18,0.1128220670400652
3,zero_reset2,14.200000000000001,0.11282206704006541
3,zero_reset2,14.22,0.11282206704006544
3,zero_reset2,14.24,0.1128220670400654
3,zero_reset2,14.26,0.11282206704006534
3,zero_reset2,14.280000000000001,0.1128220670400654
3,zero_reset2,14.3,0.11282206704006534
3,zero_reset2,14.32,0.11282206704006537
3,zero_reset2,14.34,0.11282206704006541
3,zero_reset2,14.36,0.11282206704006537
3,zero_reset2,14.38,0.11282206704006531
3,zero_reset2,14.4,0.11282206704006534
3,zero_reset2,14.42,0.11282206704006534
3,zero_reset2,14.44,0.11282206704006545
3,zero_reset2,14.46,0.11282206704006537
3,zero_reset2,14.48,0.1128220670400654
3,zero_reset2,14.5,0.11282206704006538
3,zero_reset2,14.52,0.11282206704006528
3,zero_reset2,14.540000000000001,0.11282206704006531
3,zero_reset2,14.56,0.11282206704006535
3,zero_reset2,14.58,0.11282206704006535
3,zero_reset2,14.6,0.11282206704006532
3,zero_reset2,14.620000000000001,0.1128220670400654
3,zero_reset2,14.64,0.1128220670400653
3,zero_reset2,14.66,0.11282206704006537
3,zero_reset2,14.68,0.11282206704006537
3,zero_reset2,14.700000000000001,0.11282206704006534
3,zero_reset2,14.72,0.11282206704006542
3,zero_reset2,14.74,0.11282206704006528
3,zero_reset2,14.76,0.11282206704006531
3,zero_reset2,14.780000000000001,0.11282206704006537
3,zero_reset2,14.8,0.11282206704006535
3,zero_reset2,14.82,0.1128220670400654
3,zero_reset2,14.84,0.11282206704006531
3,zero_reset2,14.86,0.1128220670400654
3,zero_reset2,14.88,0.1128220670400653
3,zero_reset2,14.9,0.11282206704006534
3,zero_reset2,14.92,0.11282206704006537
3,zero_reset2,14.94,0.11282206704006537
3,zero_reset2,14.96,0.11282206704006538
3,zero_reset2,14.98,0.11282206704006531
3,zero_reset2,15.0,0.11282206704006537
3,zero_reset2,15.02,0.11282206704006534
3,zero_reset2,15.040000000000001,0.11282206704006534
3,zero_reset2,15.06,0.11282206704006532
3,zero_reset2,15.08,0.1128220670400653
3,zero_reset2,15.1,0.11282206704006531
3,zero_reset2,15.120000000000001,0.11282206704006538
3,zero_reset2,15.14,0.1128220670400652
3,zero_reset2,15.16,0.11282206704006542
3,zero_reset2,15.18,0.11282206704006534
3,zero_reset2,15.200000000000001,0.1128220670400653
3,zero_reset2,15.22,0.11282206704006544
3,zero_reset2,15.24,0.11282206704006528
3,zero_reset2,15.26,0.11282206704006535
3,zero_reset2,15.280000000000001,0.11282206704006525
3,zero_reset2,15.3,0.11282206704006517
3,zero_reset2,15.32,0.11282206704006521
3,zero_reset2,15.34,0.1128220670400652
3,zero_reset2,15.36,0.1128220670400654
3,zero_reset2,15.38,0.1128220670400654
3,zero_reset2,15.4,0.11282206704006527
3,zero_reset2,15.42,0.11282206704006537
3,zero_reset2,15.44,0.1128220670400654
3,zero_reset2,15.46,0.1128220670400652
3,zero_reset2,15.48,0.11282206704006525
3,zero_reset2,15.5,0.11282206704006528
3,zero_reset2,15.52,0.11282206704006528
3,zero_reset2,15.540000000000001,0.11282206704006541
3,zero_reset2,15.56,0.11282206704006517
3,zero_reset2,15.58,0.1128220670400652
3,zero_reset2,15.6,0.1128220670400652
3,zero_reset2,15.620000000000001,0.11282206704006541
3,zero_reset2,15.64,0.11282206704006544
3,zero_reset2,15.66,0.1128220670400654
3,zero_reset2,15.68,0.11282206704006534
3,zero_reset2,15.700000000000001,0.1128220670400654
3,zero_reset2,15.72,0.11282206704006534
3,zero_reset2,15.74,0.11282206704006537
3,zero_reset2,15.76,0.11282206704006541
3,zero_reset2,15.780000000000001,0.11282206704006537
3,zero_reset2,15.8,0.11282206704006531
3,zero_reset2,15.82,0.11282206704006534
3,zero_reset2,15.84,0.11282206704006534
3,zero_reset2,15.860000000000001,0.11282206704006545
3,zero_reset2,15.88,0.11282206704006537
3,zero_reset2,15.9,0.1128220670400654
3,zero_reset2,15.92,0.11282206704006538
3,zero_reset2,15.94,0.11282206704006528
3,zero_reset2,15.96,0.11282206704006531
3,zero_reset2,15.98,0.11282206704006535
3,zero_reset2,16.0,0.11282206704006535
3,zero_reset2,16.02,0.11282206704006532
3,zero_reset2,16.04,0.1128220670400654
3,zero_reset2,16.06,0.1128220670400653
3,zero_reset2,16.080000000000002,0.11282206704006537
3,zero_reset2,16.1,0.11282206704006537
3,zero_reset2,16.12,0.11282206704006534
3,zero_reset2,16.14,0.11282206704006542
3,zero_reset2,16.16,0.11282206704006528
3,zero_reset2,16.18,0.11282206704006531
3,zero_reset2,16.2,0.11282206704006537
3,zero_reset2,16.22,0.11282206704006535
3,zero_reset2,16.240000000000002,0.1128220670400654
3,zero_reset2,16.26,0.11282206704006531
3,zero_reset2,16.28,0.1128220670400654
3,zero_reset2,16.3,0.1128220670400653
3,zero_reset2,16.32,0.11282206704006534
3,zero_reset2,16.34,0.11282206704006537
3,zero_reset2,16.36,0.11282206704006537
3,zero_reset2,16.38,0.11282206704006538
3,zero_reset2,16.4,0.11282206704006531
3,zero_reset2,16.42,0.11282206704006537
3,zero_reset2,16.44,0.11282206704006534
3,zero_reset2,16.46,0.11282206704006534
3,zero_reset2,16.48,0.11282206704006532
3,zero_reset2,16.5,0.1128220670400653
3,zero_reset2,16.52,0.11282206704006531
3,zero_reset2,16.54,0.11282206704006538
3,zero_reset2,16.56,0.1128220670400652
3,zero_reset2,16.580000000000002,0.11282206704006542
3,zero_reset2,16.6,0.11282206704006534
3,zero_reset2,16.62,0.1128220670400653
3,zero_reset2,16.64,0.11282206704006544
3,zero_reset2,16.66,0.11282206704006528
3,zero_reset2,16.68,0.11282206704006535
3,zero_reset2,16.7,0.11282206704006525
3,zero_reset2,16.72,0.11282206704006517
3,zero_reset2,16.740000000000002,0.11282206704006521
3,zero_reset2,16.76,0.1128220670400652
3,zero_reset2,16.78,0.1128220670400654
3,zero_reset2,16.8,0.1128220670400654
3,zero_reset2,16.82,0.11282206704006527
3,zero_reset2,16.84,0.11282206704006537
3,zero_reset2,16.86,0.1128220670400654
3,zero_reset2,16.88,0.1128220670400652
3,zero_reset2,16.9,0.11282206704006525
3,zero_reset2,16.92,0.11282206704006528
3,zero_reset2,16.94,0.11282206704006528
3,zero_reset2,16.96,0.11282206704006541
3,zero_reset2,16.98,0.11282206704006517
3,zero_reset2,17.0,0.1128220670400652
3,zero_reset2,17.02,0.1128220670400652
3,zero_reset2,17.04,0.11282206704006541
3,zero_reset2,17.06,0.11282206704006544
3,zero_reset2,17.080000000000002,0.1128220670400654
3,zero_reset2,17.1,0.11282206704006534
3,zero_reset2,17.12,0.1128220670400654
3,zero_reset2,17.14,0.11282206704006534
3,zero_reset2,17.16,0.11282206704006537
3,zero_reset2,17.18,0.11282206704006541
3,zero_reset2,17.2,0.11282206704006537
3,zero_reset2,17.22,0.11282206704006531
3,zero_reset2,17.240000000000002,0.11282206704006534
3,zero_reset2,17.26,0.11282206704006534
3,zero_reset2,17.28,0.11282206704006545
3,zero_reset2,17.3,0.11282206704006537
3,zero_reset2,17.32,0.1128220670400654
3,zero_reset2,17.34,0.11282206704006538
3,zero_reset2,17.36,0.11282206704006528
3,zero_reset2,17.38,0.11282206704006531
3,zero_reset2,17.400000000000002,0.11282206704006535
3,zero_reset2,17.42,0.11282206704006535
3,zero_reset2,17.44,0.11282206704006532
3,zero_reset2,17.46,0.1128220670400654
3,zero_reset2,17.48,0.1128220670400653
3,zero_reset2,17.5,0.11282206704006537
3,zero_reset2,17.52,0.11282206704006537
3,zero_reset2,17.54,0.11282206704006534
3,zero_reset2,17.56,0.11282206704006542
3,zero_reset2,17.580000000000002,0.11282206704006528
3,zero_reset2,17.6,0.11282206704006531
3,zero_reset2,17.62,0.11282206704006537
3,zero_reset2,17.64,0.11282206704006535
3,zero_reset2,17.66,0.1128220670400654
3,zero_reset2,17.68,0.11282206704006531
3,zero_reset2,17.7,0.1128220670400654
3,zero_reset2,17.72,0.1128220670400653
3,zero_reset2,17.740000000000002,0.11282206704006534
3,zero_reset2,17.76,0.11282206704006537
3,zero_reset2,17.78,0.11282206704006537
3,zero_reset2,17.8,0.11282206704006538
3,zero_reset2,17.82,0.11282206704006531
3,zero_reset2,17.84,0.11282206704006537
3,zero_reset2,17.86,0.11282206704006534
3,zero_reset2,17.88,0.11282206704006534
3,zero_reset2,17.900000000000002,0.11282206704006532
3,zero_reset2,17.92,0.1128220670400653
3,zero_reset2,17.94,0.11282206704006531
3,zero_reset2,17.96,0.11282206704006538
3,zero_reset2,17.98,0.1128220670400652
3,zero_reset2,18.0,0.11282206704006542
3,zero_reset2,18.02,0.11282206704006534
3,zero_reset2,18.04,0.1128220670400653
3,zero_reset2,18.06,0.11282206704006544
3,zero_reset2,18.080000000000002,0.11282206704006528
3,zero_reset2,18.1,0.11282206704006535
3,zero_reset2,18.12,0.11282206704006525
3,zero_reset2,18.14,0.11282206704006517
3,zero_reset2,18.16,0.11282206704006521
3,zero_reset2,18.18,0.1128220670400652
3,zero_reset2,18.2,0.1128220670400654
3,zero_reset2,18.22,0.1128220670400654
3,zero_reset2,18.240000000000002,0.11282206704006527
3,zero_reset2,18.26,0.11282206704006537
3,zero_reset2,18.28,0.1128220670400654
3,zero_reset2,18.3,0.1128220670400652
3,zero_reset2,18.32,0.11282206704006525
3,zero_reset2,18.34,0.11282206704006528
3,zero_reset2,18.36,0.11282206704006528
3,zero_reset2,18.38,0.11282206704006541
3,zero_reset2,18.400000000000002,0.11282206704006517
3,zero_reset2,18.42,0.1128220670400652
3,zero_reset2,18.44,0.1128220670400652
3,zero_reset2,18.46,0.11282206704006541
3,zero_reset2,18.48,0.11282206704006544
3,zero_reset2,18.5,0.1128220670400654
3,zero_reset2,18.52,0.11282206704006534
3,zero_reset2,18.54,0.1128220670400654
3,zero_reset2,18.56,0.11282206704006534
3,zero_reset2,18.580000000000002,0.11282206704006537
3,zero_reset2,18.6,0.11282206704006541
3,zero_reset2,18.62,0.11282206704006537
3,zero_reset2,18.64,0.11282206704006531
3,zero_reset2,18.66,0.11282206704006534
3,zero_reset2,18.68,0.11282206704006534
3,zero_reset2,18.7,0.11282206704006545
3,zero_reset2,18.72,0.11282206704006537
3,zero_reset2,18.740000000000002,0.1128220670400654
3,zero_reset2,18.76,0.11282206704006538
3,zero_reset2,18.78,0.11282206704006528
3,zero_reset2,18.8,0.11282206704006531
3,zero_reset2,18.82,0.11282206704006535
3,zero_reset2,18.84,0.11282206704006535
3,zero_reset2,18.86,0.11282206704006532
3,zero_reset2,18.88,0.1128220670400654
3,zero_reset2,18.900000000000002,0.1128220670400653
3,zero_reset2,18.92,0.11282206704006537
3,zero_reset2,18.94,0.11282206704006537
3,zero_reset2,18.96,0.11282206704006534
3,zero_reset2,18.98,0.11282206704006542
3,zero_reset2,19.0,0.11282206704006528
3,zero_reset2,19.02,0.11282206704006531
3,zero_reset2,19.04,0.11282206704006537
3,zero_reset2,19.06,0.11282206704006535
3,zero_reset2,19.080000000000002,0.1128220670400654
3,zero_reset2,19.1,0.11282206704006531
3,zero_reset2,19.12,0.1128220670400654
3,zero_reset2,19.14,0.1128220670400653
3,zero_reset2,19.16,0.11282206704006534
3,zero_reset2,19.18,0.11282206704006537
3,zero_reset2,19.2,0.11282206704006537
3,zero_reset2,19.22,0.11282206704006538
3,zero_reset2,19.240000000000002,0.11282206704006531
3,zero_reset2,19.26,0.11282206704006537
3,zero_reset2,19.28,0.11282206704006534
3,zero_reset2,19.3,0.11282206704006534
3,zero_reset2,19.32,0.11282206704006532
3,zero_reset2,19.34,0.1128220670400653
3,zero_reset2,19.36,0.11282206704006531
3,zero_reset2,19.38,0.11282206704006538
3,zero_reset2,19.400000000000002,0.1128220670400652
3,zero_reset2,19.42,0.11282206704006542
3,zero_reset2,19.44,0.11282206704006534
3,zero_reset2,19.46,0.1128220670400653
3,zero_reset2,19.48,0.11282206704006544
3,zero_reset2,19.5,0.11282206704006528
3,zero_reset2,19.52,0.11282206704006535
3,zero_reset2,19.54,0.11282206704006525
3,zero_reset2,19.56,0.11282206704006517
3,zero_reset2,19.580000000000002,0.11282206704006521
3,zero_reset2,19.6,0.1128220670400652
3,zero_reset2,19.62,0.1128220670400654
3,zero_reset2,19.64,0.1128220670400654
3,zero_reset2,19.66,0.11282206704006527
3,zero_reset2,19.68,0.11282206704006537
3,zero_reset2,19.7,0.1128220670400654
3,zero_reset2,19.72,0.1128220670400652
3,zero_reset2,19.740000000000002,0.11282206704006525
3,zero_reset2,19.76,0.11282206704006528
3,zero_reset2,19.78,0.11282206704006528
3,zero_reset2,19.8,0.11282206704006541
3,zero_reset2,19.82,0.11282206704006517
3,zero_reset2,19.84,0.1128220670400652
3,zero_reset2,19.86,0.1128220670400652
3,zero_reset2,19.88,0.11282206704006541
3,zero_reset2,19.900000000000002,0.11282206704006544
3,zero_reset2,19.92,0.1128220670400654
3,zero_reset2,19.94,0.11282206704006534
3,zero_reset2,19.96,0.1128220670400654
3,zero_reset2,19.98,0.11282206704006534
3,zero_reset2,20.0,0.11282206704006537
3,zero_reset0,0.0,0.0
3,zero_reset0,0.02,0.05351120459361737
3,zero_reset0,0.04,0.10106785479727531
3,zero_reset0,0.06,0.14291242071267324
3,zero_reset0,0.08,0.17928954061831384
3,zero_reset0,0.1,0.21044498204219766
3,zero_reset0,0.12,0.23662467827011618
3,zero_reset0,0.14,0.25807383829593483
3,zero_reset0,0.16,0.2750361280395845
3,zero_reset0,0.18,0.28847530172585034
3,zero_reset0,0.2,0.29935673173702004
3,zero_reset0,0.22,0.3071514448418099
3,zero_reset0,0.24,0.3121215633148106
3,zero_reset0,0.26,0.3145139885636287
3,zero_reset0,0.28,0.31456103868615115
3,zero_reset0,0.3,0.31248107217272697
3,zero_reset0,0.32,0.3084790970396575
3,zero_reset0,0.34,0.3027473648038089
3,zero_reset0,0.36,0.29546594882080957
3,zero_reset0,0.38,0.2868033066118796
3,zero_reset0,0.4,0.27691682589756283
3,zero_reset0,0.42,0.26595335414110133
3,zero_reset0,0.44,0.25404971148055694
3,zero_reset0,0.46,0.2413331869975959
3,zero_reset0,0.48,0.22792201833266765
3,zero_reset0,0.5,0.21392585471163822
3,zero_reset0,0.52,0.19944620349826547
3,zero_reset0,0.54,0.1845768604306908
3,zero_reset0,0.56,0.1694043237387871
3,zero_reset0,0.58,0.15400819237316227
3,zero_reset0,0.6,0.13846154860623003
3,zero_reset0,0.62,0.12283132529140653
3,zero_reset0,0.64,0.10717865808846799
3,zero_reset0,0.66,0.09155922298175295
3,zero_reset0,0.68,0.07602355943348177
3,zero_reset0,0.7000000000000001,0.06061737952726881
3,zero_reset0,0.72,0.04538186346717732
3,zero_reset0,0.74,0.030353941805634943
3,zero_reset0,0.76,0.015566564779410874
3,zero_reset0,0.78,0.0010489591368679219
3,zero_reset0,0.8,0.0
3,zero_reset0,0.8200000000000001,0.0
3,zero_reset0,0.84,0.0
3,zero_reset0,0.86,0.0
3,zero_reset0,0.88,0.0
3,zero_reset0,0.9,0.0
3,zero_reset0,0.92,0.0
3,zero_reset0,0.9400000000000001,0.0
3,zero_reset0,0.96,0.0
3,zero_reset0,0.98,0.0
3,zero_reset0,1.0,0.0
3,zero_reset0,1.02,0.0
3,zero_reset0,1.04,0.0
3,zero_reset0,1.06,0.0
3,zero_reset0,1.08,0.0
3,zero_reset0,1.1,0.0
3,zero_reset0,1.12,0.0
3,zero_reset0,1.1400000000000001,0.0
3,zero_reset0,1.16,0.0
3,zero_reset0,1.18,0.0
3,zero_reset0,1.2,0.0
3,zero_reset0,1.22,0.0
3,zero_reset0,1.24,0.0
3,zero_reset0,1.26,0.0
3,zero_reset0,1.28,0.0
3,zero_reset0,1.3,0.0
3,zero_reset0,1.32,0.0
3,zero_reset0,1.34,0.0
3,zero_reset0,1.36,0.0
3,zero_reset0,1.3800000000000001,0.0
3,zero_reset0,1.4000000000000001,0.0
3,zero_reset0,1.42,0.0
3,zero_reset0,1.44,0.0
3,zero_reset0,1.46,0.0
3,zero_reset0,1.48,0.0
3,zero_reset0,1.5,0.0
3,zero_reset0,1.52,0.0
3,zero_reset0,1.54,0.0
3,zero_reset0,1.56,0.0
3,zero_reset0,1.58,0.0
3,zero_reset0,1.6,0.0
3,zero_reset0,1.62,0.0
3,zero_reset0,1.6400000000000001,0.0
3,zero_reset0,1.6600000000000001,0.0
3,zero_reset0,1.68,0.0
3,zero_reset0,1.7,0.0
3,zero_reset0,1.72,0.0
3,zero_reset0,1.74,0.0
3,zero_reset0,1.76,0.0
3,zero_reset0,1.78,0.0
3,zero_reset0,1.8,0.0
3,zero_reset0,1.82,0.0
3,zero_reset0,1.84,0.0
3,zero_reset0,1.86,0.0
3,zero_reset0,1.8800000000000001,0.0
3,zero_reset0,1.9000000000000001,0.0
3,zero_reset0,1.92,0.0
3,zero_reset0,1.94,0.0
3,zero_reset0,1.96,0.0
3,zero_reset0,1.98,0.0
3,zero_reset0,2.0,0.0
3,zero_reset0,2.02,0.0
3,zero_reset0,2.04,0.0
3,zero_reset0,2.06,0.0
3,zero_reset0,2.08,0.0
3,zero_reset0,2.1,0.0
3,zero_reset0,2.12,0.0
3,zero_reset0,2.14,0.0
3,zero_reset0,2.16,0.0
3,zero_reset0,2.18,0.0
3,zero_reset0,2.2,0.0
3,zero_reset0,2.22,0.0
3,zero_reset0,2.24,0.0
3,zero_reset0,2.2600000000000002,0.0
3,zero_reset0,2.2800000000000002,0.0
3,zero_reset0,2.3000000000000003,0.0
3,zero_reset0,2.32,0.0
3,zero_reset0,2.34,0.0
3,zero_reset0,2.36,0.0
3,zero_reset0,2.38,0.0
3,zero_reset0,2.4,0.0
3,zero_reset0,2.42,0.0
3,zero_reset0,2.44,0.0
3,zero_reset0,2.46,0.0
3,zero_reset0,2.48,0.0
3,zero_reset0,2.5,0.0
3,zero_reset0,2.52,0.0
3,zero_reset0,2.54,0.0
3,zero_reset0,2.56,0.0
3,zero_reset0,2.58,0.0
3,zero_reset0,2.6,0.0
3,zero_reset0,2.62,0.0
3,zero_reset0,2.64,0.0
3,zero_reset0,2.66,0.0
3,zero_reset0,2.68,0.0
3,zero_reset0,2.7,0.0
3,zero_reset0,2.72,0.0
3,zero_reset0,2.74,0.0
3,zero_reset0,2.7600000000000002,0.0
3,zero_reset0,2.7800000000000002,0.0
3,zero_reset0,2.8000000000000003,0.0
3,zero_reset0,2.82,0.0
3,zero_reset0,2.84,0.0
3,zero_reset0,2.86,0.0
3,zero_reset0,2.88,0.0
3,zero_reset0,2.9,0.0
3,zero_reset0,2.92,0.0
3,zero_reset0,2.94,0.0
3,zero_reset0,2.96,0.0
3,zero_reset0,2.98,0.0
3,zero_reset0,3.0,0.0
3,zero_reset0,3.02,0.0
3,zero_reset0,3.04,0.0
3,zero_reset0,3.06,0.0
3,zero_reset0,3.08,0.0
3,zero_reset0,3.1,0.0
3,zero_reset0,3.12,0.0
3,zero_reset0,3.14,0.0
3,zero_reset0,3.16,0.0
3,zero_reset0,3.18,0.0
3,zero_reset0,3.2,0.0
3,zero_reset0,3.22,0.0
3,zero_reset0,3.24,0.0
3,zero_reset0,3.2600000000000002,0.0
3,zero_reset0,3.2800000000000002,0.0
3,zero_reset0,3.3000000000000003,0.0
3,zero_reset0,3.3200000000000003,0.0
3,zero_reset0,3.34,0.0
3,zero_reset0,3.36,0.0
3,zero_reset0,3.38,0.0
3,zero_reset0,3.4,0.0
3,zero_reset0,3.42,0.0
3,zero_reset0,3.44,0.0
3,zero_reset0,3.46,0.0
3,zero_reset0,3.48,0.0
3,zero_reset0,3.5,0.0
3,zero_reset0,3.52,0.0
3,zero_reset0,3.54,0.0
3,zero_reset0,3.56,0.0
3,zero_reset0,3.58,0.0
3,zero_reset0,3.6,0.0
3,zero_reset0,3.62,0.0
3,zero_reset0,3.64,0.0
3,zero_reset0,3.66,0.0
3,zero_reset0,3.68,0.0
3,zero_reset0,3.7,0.0
3,zero_reset0,3.72,0.0
3,zero_reset0,3.74,0.0
3,zero_reset0,3.7600000000000002,0.0
3,zero_reset0,3.7800000000000002,0.0
3,zero_reset0,3.8000000000000003,0.0
3,zero_reset0,3.8200000000000003,0.0
3,zero_reset0,3.84,0.0
3,zero_reset0,3.86,0.0
3,zero_reset0,3.88,0.0
3,zero_reset0,3.9,0.0
3,zero_reset0,3.92,0.0
3,zero_reset0,3.94,0.0
3,zero_reset0,3.96,0.0
3,zero_reset0,3.98,0.0
3,zero_reset0,4.0,0.0
3,zero_reset0,4.0200000000000005,0.0
3,zero_reset0,4.04,0.0
3,zero_reset0,4.0600000000000005,0.0
3,zero_reset0,4.08,0.0
3,zero_reset0,4.1,0.0
3,zero_reset0,4.12,0.0
3,zero_reset0,4.14,0.0
3,zero_reset0,4.16,0.0
3,zero_reset0,4.18,0.0
3,zero_reset0,4.2,0.0
3,zero_reset0,4.22,0.0
3,zero_reset0,4.24,0.0
3,zero_reset0,4.26,0.0
3,zero_reset0,4.28,0.0
3,zero_reset0,4.3,0.0
3,zero_reset0,4.32,0.0
3,zero_reset0,4.34,0.0
3,zero_reset0,4.36,0.0
3,zero_reset0,4.38,0.0
3,zero_reset0,4.4,0.0
3,zero_reset0,4.42,0.0
3,zero_reset0,4.44,0.0
3,zero_reset0,4.46,0.0
3,zero_reset0,4.48,0.0
3,zero_reset0,4.5,0.0
3,zero_reset0,4.5200000000000005,0.0
3,zero_reset0,4.54,0.0
3,zero_reset0,4.5600000000000005,0.0
3,zero_reset0,4.58,0.0
3,zero_reset0,4.6000000000000005,0.0
3,zero_reset0,4.62,0.0
3,zero_reset0,4.64,0.0
3,zero_reset0,4.66,0.0
3,zero_reset0,4.68,0.0
3,zero_reset0,4.7,0.0
3,zero_reset0,4.72,0.0
3,zero_reset0,4.74,0.0
3,zero_reset0,4.76,0.0
3,zero_reset0,4.78,0.0
3,zero_reset0,4.8,0.0
3,zero_reset0,4.82,0.0
3,zero_reset0,4.84,0.0
3,zero_reset0,4.86,0.0
3,zero_reset0,4.88,0.0
3,zero_reset0,4.9,0.0
3,zero_reset0,4.92,0.0
3,zero_reset0,4.94,0.0
3,zero_reset0,4.96,0.0
3,zero_reset0,4.98,0.0
3,zero_reset0,5.0,0.0
3,zero_reset0,5.0200000000000005,0.0
3,zero_reset0,5.04,0.0
3,zero_reset0,5.0600000000000005,0.0
3,zero_reset0,5.08,0.0
3,zero_reset0,5.1000000000000005,0.0
3,zero_reset0,5.12,0.0
3,zero_reset0,5.14,0.0
3,zero_reset0,5.16,0.0
3,zero_reset0,5.18,0.0
3,zero_reset0,5.2,0.0
3,zero_reset0,5.22,0.0
3,zero_reset0,5.24,0.0
3,zero_reset0,5.26,0.0
3,zero_reset0,5.28,0.0
3,zero_reset0,5.3,0.0
3,zero_reset0,5.32,0.0
3,zero_reset0,5.34,0.0
3,zero_reset0,5.36,0.0
3,zero_reset0,5.38,0.0
3,zero_reset0,5.4,0.0
3,zero_reset0,5.42,0.0
3,zero_reset0,5.44,0.0
3,zero_reset0,5.46,0.0
3,zero_reset0,5.48,0.0
3,zero_reset0,5.5,0.0
3,zero_reset0,5.5200000000000005,0.0
3,zero_reset0,5.54,0.0
3,zero_reset0,5.5600000000000005,0.0
3,zero_reset0,5.58,0.0
3,zero_reset0,5.6000000000000005,0.0
3,zero_reset0,5.62,0.0
3,zero_reset0,5.64,0.0
3,zero_reset0,5.66,0.0
3,zero_reset0,5.68,0.0
3,zero_reset0,5.7,0.0
3,zero_reset0,5.72,0.0
3,zero_reset0,5.74,0.0
3,zero_reset0,5.76,0.0
3,zero_reset0,5.78,0.0
3,zero_reset0,5.8,0.0
3,zero_reset0,5.82,0.0
3,zero_reset0,5.84,0.0
3,zero_reset0,5.86,0.0
3,zero_reset0,5.88,0.0
3,zero_reset0,5.9,0.0
3,zero_reset0,5.92,0.0
3,zero_reset0,5.94,0.0
3,zero_reset0,5.96,0.0
3,zero_reset0,5.98,0.0
3,zero_reset0,6.0,0.0
3,zero_reset0,6.0200000000000005,0.0
3,zero_reset0,6.04,0.0
3,zero_reset0,6.0600000000000005,0.0
3,zero_reset0,6.08,0.0
3,zero_reset0,6.1000000000000005,0.0
3,zero_reset0,6.12,0.0
3,zero_reset0,6.140000000000001,0.0
3,zero_reset0,6.16,0.0
3,zero_reset0,6.18,0.0
3,zero_reset0,6.2,0.0
3,zero_reset0,6.22,0.0
3,zero_reset0,6.24,0.0
3,zero_reset0,6.26,0.0
3,zero_reset0,6.28,0.0
3,zero_reset0,6.3,0.0
3,zero_reset0,6.32,0.0
3,zero_reset0,6.34,0.0
3,zero_reset0,6.36,0.0
3,zero_reset0,6.38,0.0
3,zero_reset0,6.4,0.0
3,zero_reset0,6.42,0.0
3,zero_reset0,6.44,0.0
3,zero_reset0,6.46,0.0
3,zero_reset0,6.48,0.0
3,zero_reset0,6.5,0.0
3,zero_reset0,6.5200000000000005,0.0
3,zero_reset0,6.54,0.0
3,zero_reset0,6.5600000000000005,0.0
3,zero_reset0,6.58,0.0
3,zero_reset0,6.6000000000000005,0.0
3,zero_reset0,6.62,0.0
3,zero_reset0,6.640000000000001,0.0
3,zero_reset0,6.66,0.0
3,zero_reset0,6.68,0.0
3,zero_reset0,6.7,0.0
3,zero_reset0,6.72,0.0
3,zero_reset0,6.74,0.0
3,zero_reset0,6.76,0.0
3,zero_reset0,6.78,0.0
3,zero_reset0,6.8,0.0
3,zero_reset0,6.82,0.0
3,zero_reset0,6.84,0.0
3,zero_reset0,6.86,0.0
3,zero_reset0,6.88,0.0
3,zero_reset0,6.9,0.0
3,zero_reset0,6.92,0.0
3,zero_reset0,6.94,0.0
3,zero_reset0,6.96,0.0
3,zero_reset0,6.98,0.0
3,zero_reset0,7.0,0.0
3,zero_reset0,7.0200000000000005,0.0
3,zero_reset0,7.04,0.0
3,zero_reset0,7.0600000000000005,0.0
3,zero_reset0,7.08,0.0
3,zero_reset0,7.1000000000000005,0.0
3,zero_reset0,7.12,0.0
3,zero_reset0,7.140000000000001,0.0
3,zero_reset0,7.16,0.0
3,zero_reset0,7.18,0.0
3,zero_reset0,7.2,0.0
3,zero_reset0,7.22,0.0
3,zero_reset0,7.24,0.0
3,zero_reset0,7.26,0.0
3,zero_reset0,7.28,0.0
3,zero_reset0,7.3,0.0
3,zero_reset0,7.32,0.0
3,zero_reset0,7.34,0.0
3,zero_reset0,7.36,0.0
3,zero_reset0,7.38,0.0
3,zero_reset0,7.4,0.0
3,zero_reset0,7.42,0.0
3,zero_reset0,7.44,0.0
3,zero_reset0,7.46,0.0
3,zero_reset0,7.48,0.0
3,zero_reset0,7.5,0.0
3,zero_reset0,7.5200000000000005,0.0
3,zero_reset0,7.54,0.0
3,zero_reset0,7.5600000000000005,0.0
3,zero_reset0,7.58,0.0
3,zero_reset0,7.6000000000000005,0.0
3,zero_reset0,7.62,0.0
3,zero_reset0,7.640000000000001,0.0
3,zero_reset0,7.66,0.0
3,zero_reset0,7.68,0.0
3,zero_reset0,7.7,0.0
3,zero_reset0,7.72,0.0
3,zero_reset0,7.74,0.0
3,zero_reset0,7.76,0.0
3,zero_reset0,7.78,0.0
3,zero_reset0,7.8,0.0
3,zero_reset0,7.82,0.0
3,zero_reset0,7.84,0.0
3,zero_reset0,7.86,0.0
3,zero_reset0,7.88,0.0
3,zero_reset0,7.9,0.0
3,zero_reset0,7.92,0.0
3,zero_reset0,7.94,0.0
3,zero_reset0,7.96,0.0
3,zero_reset0,7.98,0.0
3,zero_reset0,8.0,0.0
3,zero_reset0,8.02,0.0
3,zero_reset0,8.040000000000001,0.0
3,zero_reset0,8.06,0.0
3,zero_reset0,8.08,0.0
3,zero_reset0,8.1,0.0
3,zero_reset0,8.120000000000001,0.0
3,zero_reset0,8.14,0.0
3,zero_reset0,8.16,0.0
3,zero_reset0,8.18,0.0
3,zero_reset0,8.2,0.0
3,zero_reset0,8.22,0.0
3,zero_reset0,8.24,0.0
3,zero_reset0,8.26,0.0
3,zero_reset0,8.28,0.0
3,zero_reset0,8.3,0.0
3,zero_reset0,8.32,0.0
3,zero_reset0,8.34,0.0
3,zero_reset0,8.36,0.0
3,zero_reset0,8.38,0.0
3,zero_reset0,8.4,0.0
3,zero_reset0,8.42,0.0
3,zero_reset0,8.44,0.0
3,zero_reset0,8.46,0.0
3,zero_reset0,8.48,0.0
3,zero_reset0,8.5,0.0
3,zero_reset0,8.52,0.0
3,zero_reset0,8.540000000000001,0.0
3,zero_reset0,8.56,0.0
3,zero_reset0,8.58,0.0
3,zero_reset0,8.6,0.0
3,zero_reset0,8.620000000000001,0.0
3,zero_reset0,8.64,0.0
3,zero_reset0,8.66,0.0
3,zero_reset0,8.68,0.0
3,zero_reset0,8.700000000000001,0.0
3,zero_reset0,8.72,0.0
3,zero_reset0,8.74,0.0
3,zero_reset0,8.76,0.0
3,zero_reset0,8.78,0.0
3,zero_reset0,8.8,0.0
3,zero_reset0,8.82,0.0
3,zero_reset0,8.84,0.0
3,zero_reset0,8.86,0.0
3,zero_reset0,8.88,0.0
3,zero_reset0,8.9,0.0
3,zero_reset0,8.92,0.0
3,zero_reset0,8.94,0.0
3,zero_reset0,8.96,0.0
3,zero_reset0,8.98,0.0
3,zero_reset0,9.0,0.0
3,zero_reset0,9.02,0.0
3,zero_reset0,9.040000000000001,0.0
3,zero_reset0,9.06,0.0
3,zero_reset0,9.08,0.0
3,zero_reset0,9.1,0.0
3,zero_reset0,9.120000000000001,0.0
3,zero_reset0,9.14,0.0
3,zero_reset0,9.16,0.0
3,zero_reset0,9.18,0.0
3,zero_reset0,9.200000000000001,0.0
3,zero_reset0,9.22,0.0
3,zero_reset0,9.24,0.0
3,zero_reset0,9.26,0.0
3,zero_reset0,9.28,0.0
3,zero_reset0,9.3,0.0
3,zero_reset0,9.32,0.0
3,zero_reset0,9.34,0.0
3,zero_reset0,9.36,0.0
3,zero_reset0,9.38,0.0
3,zero_reset0,9.4,0.0
3,zero_reset0,9.42,0.0
3,zero_reset0,9.44,0.0
3,zero_reset0,9.46,0.0
3,zero_reset0,9.48,0.0
3,zero_reset0,9.5,0.0
3,zero_reset0,9.52,0.0
3,zero_reset0,9.540000000000001,0.0
3,zero_reset0,9.56,0.0
3,zero_reset0,9.58,0.0
3,zero_reset0,9.6,0.0
3,zero_reset0,9.620000000000001,0.0
3,zero_reset0,9.64,0.0
3,zero_reset0,9.66,0.0
3,zero_reset0,9.68,0.0
3,zero_reset0,9.700000000000001,0.0
3,zero_reset0,9.72,0.0
3,zero_reset0,9.74,0.0
3,zero_reset0,9.76,0.0
3,zero_reset0,9.78,0.0
3,zero_reset0,9.8,0.0
3,zero_reset0,9.82,0.0
3,zero_reset0,9.84,0.0
3,zero_reset0,9.86,0.0
3,zero_reset0,9.88,0.0
3,zero_reset0,9.9,0.0
3,zero_reset0,9.92,0.0
3,zero_reset0,9.94,0.0
3,zero_reset0,9.96,0.0
3,zero_reset0,9.98,0.0
3,zero_reset0,10.0,0.0
3,zero_reset0,10.02,0.0
3,zero_reset0,10.040000000000001,0.0
3,zero_reset0,10.06,0.0
3,zero_reset0,10.08,0.0
3,zero_reset0,10.1,0.0
3,zero_reset0,10.120000000000001,0.0
3,zero_reset0,10.14,0.0
3,zero_reset0,10.16,0.0
3,zero_reset0,10.18,0.0
3,zero_reset0,10.200000000000001,0.0
3,zero_reset0,10.22,0.0
3,zero_reset0,10.24,0.0
3,zero_reset0,10.26,0.0
3,zero_reset0,10.28,0.0
3,zero_reset0,10.3,0.0
3,zero_reset0,10.32,0.0
3,zero_reset0,10.34,0.0
3,zero_reset0,10.36,0.0
3,zero_reset0,10.38,0.0
3,zero_reset0,10.4,0.0
3,zero_reset0,10.42,0.0
3,zero_reset0,10.44,0.0
3,zero_reset0,10.46,0.0
3,zero_reset0,10.48,0.0
3,zero_reset0,10.5,0.0
3,zero_reset0,10.52,0.0
3,zero_reset0,10.540000000000001,0.0
3,zero_reset0,10.56,0.0
3,zero_reset0,10.58,0.0
3,zero_reset0,10.6,0.0
3,zero_reset0,10.620000000000001,0.0
3,zero_reset0,10.64,0.0
3,zero_reset0,10.66,0.0
3,zero_reset0,10.68,0.0
3,zero_reset0,10.700000000000001,0.0
3,zero_reset0,10.72,0.0
3,zero_reset0,10.74,0.0
3,zero_reset0,10.76,0.0
3,zero_reset0,10.78,0.0
3,zero_reset0,10.8,0.0
3,zero_reset0,10.82,0.0
3,zero_reset0,10.84,0.0
3,zero_reset0,10.86,0.0
3,zero_reset0,10.88,0.0
3,zero_reset0,10.9,0.0
3,zero_reset0,10.92,0.0
3,zero_reset0,10.94,0.0
3,zero_reset0,10.96,0.0
3,zero_reset0,10.98,0.0
3,zero_reset0,11.0,0.0
3,zero_reset0,11.02,0.0
3,zero_reset0,11.040000000000001,0.0
3,zero_reset0,11.06,0.0
3,zero_reset0,11.08,0.0
3,zero_reset0,11.1,0.0
3,zero_reset0,11.120000000000001,0.0
3,zero_reset0,11.14,0.0
3,zero_reset0,11.16,0.0
3,zero_reset0,11.18,0.0
3,zero_reset0,11.200000000000001,0.0
3,zero_reset0,11.22,0.0
3,zero_reset0,11.24,0.0
3,zero_reset0,11.26,0.0
3,zero_reset0,11.28,0.0
3,zero_reset0,11.3,0.0
3,zero_reset0,11.32,0.0
3,zero_reset0,11.34,0.0
3,zero_reset0,11.36,0.0
3,zero_reset0,11.38,0.0
3,zero_reset0,11.4,0.0
3,zero_reset0,11.42,0.0
3,zero_reset0,11.44,0.0
3,zero_reset0,11.46,0.0
3,zero_reset0,11.48,0.0
3,zero_reset0,11.5,0.0
3,zero_reset0,11.52,0.0
3,zero_reset0,11.540000000000001,0.0
3,zero_reset0,11.56,0.0
3,zero_reset0,11.58,0.0
3,zero_reset0,11.6,0.0
3,zero_reset0,11.620000000000001,0.0
3,zero_reset0,11.64,0.0
3,zero_reset0,11.66,0.0
3,zero_reset0,11.68,0.0
3,zero_reset0,11.700000000000001,0.0
3,zero_reset0,11.72,0.0
3,zero_reset0,11.74,0.0
3,zero_reset0,11.76,0.0
3,zero_reset0,11.78,0.0
3,zero_reset0,11.8,0.0
3,zero_reset0,11.82,0.0
3,zero_reset0,11.84,0.0
3,zero_reset0,11.86,0.0
3,zero_reset0,11.88,0.0
3,zero_reset0,11.9,0.0
3,zero_reset0,11.92,0.0
3,zero_reset0,11.94,0.0
3,zero_reset0,11.96,0.0
3,zero_reset0,11.98,0.0
3,zero_reset0,12.0,0.0
3,zero_reset0,12.02,0.0
3,zero_reset0,12.040000000000001,0.0
3,zero_reset0,12.06,0.0
3,zero_reset0,12.08,0.0
3,zero_reset0,12.1,0.0
3,zero_reset0,12.120000000000001,0.0
3,zero_reset0,12.14,0.0
3,zero_reset0,12.16,0.0
3,zero_reset0,12.18,0.0
3,zero_reset0,12.200000000000001,0.0
3,zero_reset0,12.22,0.0
3,zero_reset0,12.24,0.0
3,zero_reset0,12.26,0.0
3,zero_reset0,12.280000000000001,0.0
3,zero_reset0,12.3,0.0
3,zero_reset0,12.32,0.0
3,zero_reset0,12.34,0.0
3,zero_reset0,12.36,0.0
3,zero_reset0,12.38,0.0
3,zero_reset0,12.4,0.0
3,zero_reset0,12.42,0.0
3,zero_reset0,12.44,0.0
3,zero_reset0,12.46,0.0
3,zero_reset0,12.48,0.0
3,zero_reset0,12.5,0.0
3,zero_reset0,12.52,0.0
3,zero_reset0,12.540000000000001,0.0
3,zero_reset0,12.56,0.0
3,zero_reset0,12.58,0.0
3,zero_reset0,12.6,0.0
3,zero_reset0,12.620000000000001,0.0
3,zero_reset0,12.64,0.0
3,zero_reset0,12.66,0.0
3,zero_reset0,12.68,0.0
3,zero_reset0,12.700000000000001,0.0
3,zero_reset0,12.72,0.0
3,zero_reset0,12.74,0.0
3,zero_reset0,12.76,0.0
3,zero_reset0,12.780000000000001,0.0
3,zero_reset0,12.8,0.0
3,zero_reset0,12.82,0.0
3,zero_reset0,12.84,0.0
3,zero_reset0,12.86,0.0
3,zero_reset0,12.88,0.0
3,zero_reset0,12.9,0.0
3,zero_reset0,12.92,0.0
3,zero_reset0,12.94,0.0
3,zero_reset0,12.96,0.0
3,zero_reset0,12.98,0.0
3,zero_reset0,13.0,0.0
3,zero_reset0,13.02,0.0
3,zero_reset0,13.040000000000001,0.0
3,zero_reset0,13.06,0.0
3,zero_reset0,13.08,0.0
3,zero_reset0,13.1,0.0
3,zero_reset0,13.120000000000001,0.0
3,zero_reset0,13.14,0.0
3,zero_reset0,13.16,0.0
3,zero_reset0,13.18,0.0
3,zero_reset0,13.200000000000001,0.0
3,zero_reset0,13.22,0.0
3,zero_reset0,13.24,0.0
3,zero_reset0,13.26,0.0
3,zero_reset0,13.280000000000001,0.0
3,zero_reset0,13.3,0.0
3,zero_reset0,13.32,0.0
3,zero_reset0,13.34,0.0
3,zero_reset0,13.36,0.0
3,zero_reset0,13.38,0.0
3,zero_reset0,13.4,0.0
3,zero_reset0,13.42,0.0
3,zero_reset0,13.44,0.0
3,zero_reset0,13.46,0.0
3,zero_reset0,13.48,0.0
3,zero_reset0,13.5,0.0
3,zero_reset0,13.52,0.0
3,zero_reset0,13.540000000000001,0.0
3,zero_reset0,13.56,0.0
3,zero_reset0,13.58,0.0
3,zero_reset0,13.6,0.0
3,zero_reset0,13.620000000000001,0.0
3,zero_reset0,13.64,0.0
3,zero_reset0,13.66,0.0
3,zero_reset0,13.68,0.0
3,zero_reset0,13.700000000000001,0.0
3,zero_reset0,13.72,0.0
3,zero_reset0,13.74,0.0
3,zero_reset0,13.76,0.0
3,zero_reset0,13.780000000000001,0.0
3,zero_reset0,13.8,0.0
3,zero_reset0,13.82,0.0
3,zero_reset0,13.84,0.0
3,zero_reset0,13.86,0.0
3,zero_reset0,13.88,0.0
3,zero_reset0,13.9,0.0
3,zero_reset0,13.92,0.0
3,zero_reset0,13.94,0.0
3,zero_reset0,13.96,0.0
3,zero_reset0,13.98,0.0
3,zero_reset0,14.0,0.0
3,zero_reset0,14.02,0.0
3,zero_reset0,14.040000000000001,0.0
3,zero_reset0,14.06,0.0
3,zero_reset0,14.08,0.0
3,zero_reset0,14.1,0.0
3,zero_reset0,14.120000000000001,0.0
3,zero_reset0,14.14,0.0
3,zero_reset0,14.16,0.0
3,zero_reset0,14.18,0.0
3,zero_reset0,14.200000000000001,0.0
3,zero_reset0,14.22,0.0
3,zero_reset0,14.24,0.0
3,zero_reset0,14.26,0.0
3,zero_reset0,14.280000000000001,0.0
3,zero_reset0,14.3,0.0
3,zero_reset0,14.32,0.0
3,zero_reset0,14.34,0.0
3,zero_reset0,14.36,0.0
3,zero_reset0,14.38,0.0
3,zero_reset0,14.4,0.0
3,zero_reset0,14.42,0.0
3,zero_reset0,14.44,0.0
3,zero_reset0,14.46,0.0
3,zero_reset0,14.48,0.0
3,zero_reset0,14.5,0.0
3,zero_reset0,14.52,0.0
3,zero_reset0,14.540000000000001,0.0
3,zero_reset0,14.56,0.0
3,zero_reset0,14.58,0.0
3,zero_reset0,14.6,0.0
3,zero_reset0,14.620000000000001,0.0
3,zero_reset0,14.64,0.0
3,zero_reset0,14.66,0.0
3,zero_reset0,14.68,0.0
3,zero_reset0,14.700000000000001,0.0
3,zero_reset0,14.72,0.0
3,zero_reset0,14.74,0.0
3,zero_reset0,14.76,0.0
3,zero_reset0,14.780000000000001,0.0
3,zero_reset0,14.8,0.0
3,zero_reset0,14.82,0.0
3,zero_reset0,14.84,0.0
3,zero_reset0,14.86,0.0
3,zero_reset0,14.88,0.0
3,zero_reset0,14.9,0.0
3,zero_reset0,14.92,0.0
3,zero_reset0,14.94,0.0
3,zero_reset0,14.96,0.0
3,zero_reset0,14.98,0.0
3,zero_reset0,15.0,0.0
3,zero_reset0,15.02,0.0
3,zero_reset0,15.040000000000001,0.0
3,zero_reset0,15.06,0.0
3,zero_reset0,15.08,0.0
3,zero_reset0,15.1,0.0
3,zero_reset0,15.120000000000001,0.0
3,zero_reset0,15.14,0.0
3,zero_reset0,15.16,0.0
3,zero_reset0,15.18,0.0
3,zero_reset0,15.200000000000001,0.0
3,zero_reset0,15.22,0.0
3,zero_reset0,15.24,0.0
3,zero_reset0,15.26,0.0
3,zero_reset0,15.280000000000001,0.0
3,zero_reset0,15.3,0.0
3,zero_reset0,15.32,0.0
3,zero_reset0,15.34,0.0
3,zero_reset0,15.36,0.0
3,zero_reset0,15.38,0.0
3,zero_reset0,15.4,0.0
3,zero_reset0,15.42,0.0
3,zero_reset0,15.44,0.0
3,zero_reset0,15.46,0.0
3,zero_reset0,15.48,0.0
3,zero_reset0,15.5,0.0
3,zero_reset0,15.52,0.0
3,zero_reset0,15.540000000000001,0.0
3,zero_reset0,15.56,0.0
3,zero_reset0,15.58,0.0
3,zero_reset0,15.6,0.0
3,zero_reset0,15.620000000000001,0.0
3,zero_reset0,15.64,0.0
3,zero_reset0,15.66,0.0
3,zero_reset0,15.68,0.0
3,zero_reset0,15.700000000000001,0.0
3,zero_reset0,15.72,0.0
3,zero_reset0,15.74,0.0
3,zero_reset0,15.76,0.0
3,zero_reset0,15.780000000000001,0.0
3,zero_reset0,15.8,0.0
3,zero_reset0,15.82,0.0
3,zero_reset0,15.84,0.0
3,zero_reset0,15.860000000000001,0.0
3,zero_reset0,15.88,0.0
3,zero_reset0,15.9,0.0
3,zero_reset0,15.92,0.0
3,zero_reset0,15.94,0.0
3,zero_reset0,15.96,0.0
3,zero_reset0,15.98,0.0
3,zero_reset0,16.0,0.0
3,zero_reset0,16.02,0.0
3,zero_reset0,16.04,0.0
3,zero_reset0,16.06,0.0
3,zero_reset0,16.080000000000002,0.0
3,zero_reset0,16.1,0.0
3,zero_reset0,16.12,0.0
3,zero_reset0,16.14,0.0
3,zero_reset0,16.16,0.0
3,zero_reset0,16.18,0.0
3,zero_reset0,16.2,0.0
3,zero_reset0,16.22,0.0
3,zero_reset0,16.240000000000002,0.0
3,zero_reset0,16.26,0.0
3,zero_reset0,16.28,0.0
3,zero_reset0,16.3,0.0
3,zero_reset0,16.32,0.0
3,zero_reset0,16.34,0.0
3,zero_reset0,16.36,0.0
3,zero_reset0,16.38,0.0
3,zero_reset0,16.4,0.0
3,zero_reset0,16.42,0.0
3,zero_reset0,16.44,0.0
3,zero_reset0,16.46,0.0
3,zero_reset0,16.48,0.0
3,zero_reset0,16.5,0.0
3,zero_reset0,16.52,0.0
3,zero_reset0,16.54,0.0
3,zero_reset0,16.56,0.0
3,zero_reset0,16.580000000000002,0.0
3,zero_reset0,16.6,0.0
3,zero_reset0,16.62,0.0
3,zero_reset0,16.64,0.0
3,zero_reset0,16.66,0.0
3,zero_reset0,16.68,0.0
3,zero_reset0,16.7,0.0
3,zero_reset0,16.72,0.0
3,zero_reset0,16.740000000000002,0.0
3,zero_reset0,16.76,0.0
3,zero_reset0,16.78,0.0
3,zero_reset0,16.8,0.0
3,zero_reset0,16.82,0.0
3,zero_reset0,16.84,0.0
3,zero_reset0,16.86,0.0
3,zero_reset0,16.88,0.0
3,zero_reset0,16.9,0.0
3,zero_reset0,16.92,0.0
3,zero_reset0,16.94,0.0
3,zero_reset0,16.96,0.0
3,zero_reset0,16.98,0.0
3,zero_reset0,17.0,0.0
3,zero_reset0,17.02,0.0
3,zero_reset0,17.04,0.0
3,zero_reset0,17.06,0.0
3,zero_reset0,17.080000000000002,0.0
3,zero_reset0,17.1,0.0
3,zero_reset0,17.12,0.0
3,zero_reset0,17.14,0.0
3,zero_reset0,17.16,0.0
3,zero_reset0,17.18,0.0
3,zero_reset0,17.2,0.0
3,zero_reset0,17.22,0.0
3,zero_reset0,17.240000000000002,0.0
3,zero_reset0,17.26,0.0
3,zero_reset0,17.28,0.0
3,zero_reset0,17.3,0.0
3,zero_reset0,17.32,0.0
3,zero_reset0,17.34,0.0
3,zero_reset0,17.36,0.0
3,zero_reset0,17.38,0.0
3,zero_reset0,17.400000000000002,0.0
3,zero_reset0,17.42,0.0
3,zero_reset0,17.44,0.0
3,zero_reset0,17.46,0.0
3,zero_reset0,17.48,0.0
3,zero_reset0,17.5,0.0
3,zero_reset0,17.52,0.0
3,zero_reset0,17.54,0.0
3,zero_reset0,17.56,0.0
3,zero_reset0,17.580000000000002,0.0
3,zero_reset0,17.6,0.0
3,zero_reset0,17.62,0.0
3,zero_reset0,17.64,0.0
3,zero_reset0,17.66,0.0
3,zero_reset0,17.68,0.0
3,zero_reset0,17.7,0.0
3,zero_reset0,17.72,0.0
3,zero_reset0,17.740000000000002,0.0
3,zero_reset0,17.76,0.0
3,zero_reset0,17.78,0.0
3,zero_reset0,17.8,0.0
3,zero_reset0,17.82,0.0
3,zero_reset0,17.84,0.0
3,zero_reset0,17.86,0.0
3,zero_reset0,17.88,0.0
3,zero_reset0,17.900000000000002,0.0
3,zero_reset0,17.92,0.0
3,zero_reset0,17.94,0.0
3,zero_reset0,17.96,0.0
3,zero_reset0,17.98,0.0
3,zero_reset0,18.0,0.0
3,zero_reset0,18.02,0.0
3,zero_reset0,18.04,0.0
3,zero_reset0,18.06,0.0
3,zero_reset0,18.080000000000002,0.0
3,zero_reset0,18.1,0.0
3,zero_reset0,18.12,0.0
3,zero_reset0,18.14,0.0
3,zero_reset0,18.16,0.0
3,zero_reset0,18.18,0.0
3,zero_reset0,18.2,0.0
3,zero_reset0,18.22,0.0
3,zero_reset0,18.240000000000002,0.0
3,zero_reset0,18.26,0.0
3,zero_reset0,18.28,0.0
3,zero_reset0,18.3,0.0
3,zero_reset0,18.32,0.0
3,zero_reset0,18.34,0.0
3,zero_reset0,18.36,0.0
3,zero_reset0,18.38,0.0
3,zero_reset0,18.400000000000002,0.0
3,zero_reset0,18.42,0.0
3,zero_reset0,18.44,0.0
3,zero_reset0,18.46,0.0
3,zero_reset0,18.48,0.0
3,zero_reset0,18.5,0.0
3,zero_reset0,18.52,0.0
3,zero_reset0,18.54,0.0
3,zero_reset0,18.56,0.0
3,zero_reset0,18.580000000000002,0.0
3,zero_reset0,18.6,0.0
3,zero_reset0,18.62,0.0
3,zero_reset0,18.64,0.0
3,zero_reset0,18.66,0.0
3,zero_reset0,18.68,0.0
3,zero_reset0,18.7,0.0
3,zero_reset0,18.72,0.0
3,zero_reset0,18.740000000000002,0.0
3,zero_reset0,18.76,0.0
3,zero_reset0,18.78,0.0
3,zero_reset0,18.8,0.0
3,zero_reset0,18.82,0.0
3,zero_reset0,18.84,0.0
3,zero_reset0,18.86,0.0
3,zero_reset0,18.88,0.0
3,zero_reset0,18.900000000000002,0.0
3,zero_reset0,18.92,0.0
3,zero_reset0,18.94,0.0
3,zero_reset0,18.96,0.0
3,zero_reset0,18.98,0.0
3,zero_reset0,19.0,0.0
3,zero_reset0,19.02,0.0
3,zero_reset0,19.04,0.0
3,zero_reset0,19.06,0.0
3,zero_reset0,19.080000000000002,0.0
3,zero_reset0,19.1,0.0
3,zero_reset0,19.12,0.0
3,zero_reset0,19.14,0.0
3,zero_reset0,19.16,0.0
3,zero_reset0,19.18,0.0
3,zero_reset0,19.2,0.0
3,zero_reset0,19.22,0.0
3,zero_reset0,19.240000000000002,0.0
3,zero_reset0,19.26,0.0
3,zero_reset0,19.28,0.0
3,zero_reset0,19.3,0.0
3,zero_reset0,19.32,0.0
3,zero_reset0,19.34,0.0
3,zero_reset0,19.36,0.0
3,zero_reset0,19.38,0.0
3,zero_reset0,19.400000000000002,0.0
3,zero_reset0,19.42,0.0
3,zero_reset0,19.44,0.0
3,zero_reset0,19.46,0.0
3,zero_reset0,19.48,0.0
3,zero_reset0,19.5,0.0
3,zero_reset0,19.52,0.0
3,zero_reset0,19.54,0.0
3,zero_reset0,19.56,0.0
3,zero_reset0,19.580000000000002,0.0
3,zero_reset0,19.6,0.0
3,zero_reset0,19.62,0.0
3,zero_reset0,19.64,0.0
3,zero_reset0,19.66,0.0
3,zero_reset0,19.68,0.0
3,zero_reset0,19.7,0.0
3,zero_reset0,19.72,0.0
3,zero_reset0,19.740000000000002,0.0
3,zero_reset0,19.76,0.0
3,zero_reset0,19.78,0.0
3,zero_reset0,19.8,0.0
3,zero_reset0,19.82,0.0
3,zero_reset0,19.84,0.0
3,zero_reset0,19.86,0.0
3,zero_reset0,19.88,0.0
3,zero_reset0,19.900000000000002,0.0
3,zero_reset0,19.92,0.0
3,zero_reset0,19.94,0.0
3,zero_reset0,19.96,0.0
3,zero_reset0,19.98,0.0
3,zero_reset0,20.0,0.0
4,mixed_reset2,0.0,0.0
4,mixed_reset2,0.02,0.0
4,mixed_reset2,0.04,0.0
4,mixed_reset2,0.06,0.0
4,mixed_reset2,0.08,0.0
4,mixed_reset2,0.1,0.0
4,mixed_reset2,0.12,0.0
4,mixed_reset2,0.14,0.0
4,mixed_reset2,0.16,0.0
4,mixed_reset2,0.18,0.0
4,mixed_reset2,0.2,0.0
4,mixed_reset2,0.22,0.0
4,mixed_reset2,0.24,0.004994798623178347
4,mixed_reset2,0.26,0.010270665413756087
4,mixed_reset2,0.28,0.015120501790782555
4,mixed_reset2,0.3,0.019591644860716188
4,mixed_reset2,0.32,0.023724620821161876
4,mixed_reset2,0.34,0.027554197531284734
4,mixed_reset2,0.36,0.03111028502250437
4,mixed_reset2,0.38,0.034418701822382075
4,mixed_reset2,0.4,0.0375018240276786
4,mixed_reset2,0.42,0.04037913277962546
4,mixed_reset2,0.44,0.0430676743390485
4,mixed_reset2,0.46,0.04558244545004693
4,mixed_reset2,0.48,0.047936715197443684
4,mixed_reset2,0.5,0.05014229315521544
4,mixed_reset2,0.52,0.05220975231995388
4,mixed_reset2,0.54,0.05414861413993201
4,mixed_reset2,0.56,0.05596750189142234
4,mixed_reset2,0.58,0.05767426771774568
4,mixed_reset2,0.6,0.059276097827120164
4,mixed_reset2,0.62,0.060779599634212596
4,mixed_reset2,0.64,0.06219087401757997
4,mixed_reset2,0.66,0.06351557534069002
4,mixed_reset2,0.68,0.06475896143780892
4,mixed_reset2,0.7000000000000001,0.06592593538807594
4,mixed_reset2,0.72,0.06804347864446793
4,mixed_reset2,0.74,0.07008405397211619
4,mixed_reset2,0.76,0.07194291490925371
4,mixed_reset2,0.78,0.07363728063052091
4,mixed_reset2,0.8,0.07518265806558777
4,mixed_reset2,0.8200000000000001,0.07659301681974084
4,mixed_reset2,0.84,0.07788094626941372
4,mixed_reset2,0.86,0.07905779655699506
4,mixed_reset2,0.88,0.08013380506940784
4,mixed_reset2,0.9,0.08111820984948107
4,mixed_reset2,0.92,0.08201935125996211
4,mixed_reset2,0.9400000000000001,0.08284476309834041
4,mixed_reset2,0.96,0.08360125424712919
4,mixed_reset2,0.98,0.08429498183916553
4,mixed_reset2,1.0,0.08493151682079353
4,mixed_reset2,1.02,0.08551590270730047
4,mixed_reset2,1.04,0.08605270824432205
4,mixed_reset2,1.06,0.08654607461569296
4,mixed_reset2,1.08,0.08699975777190194
4,mixed_reset2,1.1,0.08741716639343387
4,mixed_reset2,1.12,0.08780139594931302
4,mixed_reset2,1.1400000000000001,0.0881552592626233
4,mixed_reset2,1.16,0.0884813139511936
4,mixed_reset2,1.18,0.08878188707253334
4,mixed_reset2,1.2,0.08905909726707667
4,mixed_reset2,1.22,0.08931487466244421
4,mixed_reset2,1.24,0.08955097877338548
4,mixed_reset2,1.26,0.08976901460700527
4,mixed_reset2,1.28,0.08997044716048844
4,mixed_reset2,1.3,0.09015661447854514
4,mixed_reset2,1.32,0.0903287394199555
4,mixed_reset2,1.34,0.09048794026666679
4,mixed_reset2,1.36,0.09063524029469042
4,mixed_reset2,1.3800000000000001,0.09077157641337141
4,mixed_reset2,1.4000000000000001,0.09089780696829464
4,mixed_reset2,1.42,0.09101471879301193
4,mixed_reset2,1.44,0.09112303358577378
4,mixed_reset2,1.46,0.09122341367942788
4,mixed_reset2,1.48,0.09131646726548409
4,mixed_reset2,1.5,0.09140275312696045
4,mixed_reset2,1.52,0.09148278492892009
4,mixed_reset2,1.54,0.09155703511052271
4,mixed_reset2,1.56,0.09162593841787012
4,mixed_reset2,1.58,0.09168989511286853
4,mixed_reset2,1.6,0.09174927388970315
4,mixed_reset2,1.62,0.09180441452728841
4,mixed_reset2,1.6400000000000001,0.09185563030315577
4,mixed_reset2,1.6600000000000001,0.09190321019166048
4,mixed_reset2,1.68,0.0919474208670671
4,mixed_reset2,1.7,0.09198850853000866
4,mixed_reset2,1.72,0.09202670057395824
4,mixed_reset2,1.74,0.09206220710669215
4,mixed_reset2,1.76,0.09209522234023827
4,mixed_reset2,1.78,0.09212592586146962
4,mixed_reset2,1.8,0.09215448379431125
4,mixed_reset2,1.82,0.09218104986345388
4,mixed_reset2,1.84,0.0922057663685094
4,mixed_reset2,1.86,0.09222876507667761
4,mixed_reset2,1.8800000000000001,0.09225016804122221
4,mixed_reset2,1.9000000000000001,0.09227008835235104
4,mixed_reset2,1.92,0.09228863082647702
4,mixed_reset2,1.94,0.09230589263926431
4,mixed_reset2,1.96,0.09232196390736419
4,mixed_reset2,1.98,0.09233692822328414
4,mixed_reset2,2.0,0.0923508631474212
4,mixed_reset2,2.02,0.09236384066092335
4,mixed_reset2,2.04,0.0923759275827047
4,mixed_reset2,2.06,0.09238718595363783
4,mixed_reset2,2.08,0.09239767339067564
4,mixed_reset2,2.1,0.09240744341340634
4,mixed_reset2,2.12,0.09241654574532293
4,mixed_reset2,2.14,0.09242502659188684
4,mixed_reset2,2.16,0.09243292889728083
4,mixed_reset2,2.18,0.09244029258158354
4,mixed_reset2,2.2,0.09244715475994483
4,mixed_reset2,2.22,0.09245354994520608
4,mixed_reset2,2.24,0.09245951023528716
4,mixed_reset2,2.2600000000000002,0.09246506548654657
4,mixed_reset2,2.2800000000000002,0.09247024347422206
4,mixed_reset2,2.3000000000000003,0.09247507004096372
4,mixed_reset2,2.32,0.09247956923438905
4,mixed_reset2,2.34,0.09248376343451087
4,mixed_reset2,2.36,0.09248767347181946
4,mixed_reset2,2.38,0.09249131873673722
4,mixed_reset2,2.4,0.09249471728110305
4,mixed_reset2,2.42,0.09249788591229456
4,mixed_reset2,2.44,0.09250084028054296
4,mixed_reset2,2.46,0.09250359495995435
4,mixed_reset2,2.48,0.09250616352370927
4,mixed_reset2,2.5,0.09250855861387386
4,mixed_reset2,2.52,0.0925107920062244
4,mixed_reset2,2.54,0.09251287467045377
4,mixed_reset2,2.56,0.0925148168261001
4,mixed_reset2,2.58,0.09251662799451113
4,mixed_reset2,2.6,0.09251831704713682
4,mixed_reset2,2.62,0.09251989225041408
4,mixed_reset2,2.64,0.0925213613074946
4,mixed_reset2,2.66,0.0925227313970422
4,mixed_reset2,2.68,0.09252400920931123
4,mixed_reset2,2.7,0.0925252009797039
4,mixed_reset2,2.72,0.09252631251998446
4,mixed_reset2,2.74,0.09252734924731837
4,mixed_reset2,2.7600000000000002,0.09252831621129363
4,mixed_reset2,2.7800000000000002,0.09252921811906509
4,mixed_reset2,2.8000000000000003,0.09253005935875709
4,mixed_reset2,2.82,0.09253084402124494
4,mixed_reset2,2.84,0.09253157592043343
4,mixed_reset2,2.86,0.09253225861213411
4,mixed_reset2,2.88,0.09253289541164375
4,mixed_reset2,2.9,0.09253348941011119
4,mixed_reset2,2.92,0.09253404348978075
4,mixed_reset2,2.94,0.09253456033818765
4,mixed_reset2,2.96,0.09253504246138242
4,mixed_reset2,2.98,0.09253549219624632
4,mixed_reset2,3.0,0.09253591172196612
4,mixed_reset2,3.02,0.09253630307072501
4,mixed_reset2,3.04,0.09253666813766057
4,mixed_reset2,3.06,0.09253700869014586
4,mixed_reset2,3.08,0.09253732637643694
4,mixed_reset2,3.1,0.09253762273373042
4,mixed_reset2,3.12,0.09253789919567451
4,mixed_reset2,3.14,0.09253815709936654
4,mixed_reset2,3.16,0.09253839769187722
4,mixed_reset2,3.18,0.09253862213633049
4,mixed_reset2,3.2,0.09253883151757097
4,mixed_reset2,3.22,0.09253902684744675
4,mixed_reset2,3.24,0.09253920906973448
4,mixed_reset2,3.2600000000000002,0.09253937906472989
4,mixed_reset2,3.2800000000000002,0.09253953765352851
4,mixed_reset2,3.3000000000000003,0.09253968560201559
4,mixed_reset2,3.3200000000000003,0.09253982362458645
4,mixed_reset2,3.34,0.09253995238761534
4,mixed_reset2,3.36,0.09254007251269017
4,mixed_reset2,3.38,0.09254018457962743
4,mixed_reset2,3.4,0.09254028912928482
4,mixed_reset2,3.42,0.09254038666618318
4,mixed_reset2,3.44,0.09254047766095136
4,mixed_reset2,3.46,0.09254056255260715
4,mixed_reset2,3.48,0.09254064175068322
4,mixed_reset2,3.5,0.09254071563720992
4,mixed_reset2,3.52,0.09254078456856486
4,mixed_reset2,3.54,0.09254084887719784
4,mixed_reset2,3.56,0.09254090887323876
4,mixed_reset2,3.58,0.09254096484599865
4,mixed_reset2,3.6,0.09254101706536763
4,mixed_reset2,3.62,0.09254106578312102
4,mixed_reset2,3.64,0.09254111123413558
4,mixed_reset2,3.66,0.09254115363752521
4,mixed_reset2,3.68,0.09254119319769952
4,mixed_reset2,3.7,0.0925412301053519
4,mixed_reset2,3.72,0.09254126453837982
4,mixed_reset2,3.74,0.0925412966627441
4,mixed_reset2,3.7600000000000002,0.09254132663327219
4,mixed_reset2,3.7800000000000002,0.09254135459440294
4,mixed_reset2,3.8000000000000003,0.09254138068088624
4,mixed_reset2,3.8200000000000003,0.0925414050184318
4,mixed_reset2,3.84,0.09254142772431756
4,mixed_reset2,3.86,0.09254144890795384
4,mixed_reset2,3.88,0.092541468671413
4,mixed_reset2,3.9,0.0925414871099204
4,mixed_reset2,3.92,0.0925415043123155
4,mixed_reset2,3.94,0.09254152036147868
4,mixed_reset2,3.96,0.0925415353347323
4,mixed_reset2,3.98,0.09254154930421304
4,mixed_reset2,4.0,0.09254156233722008
4,mixed_reset2,4.0200000000000005,0.09254157449653932
4,mixed_reset2,4.04,0.09254158584074615
4,mixed_reset2,4.0600000000000005,0.09254159642448857
4,mixed_reset2,4.08,0.09254160629875008
4,mixed_reset2,4.1,0.09254161551109501
4,mixed_reset2,4.12,0.092541624105899
4,mixed_reset2,4.14,0.09254163212456168
4,mixed_reset2,4.16,0.09254163960570737
4,mixed_reset2,4.18,0.09254164658537033
4,mixed_reset2,4.2,0.09254165309716895
4,mixed_reset2,4.22,0.09254165917246761
4,mixed_reset2,4.24,0.09254166484052778
4,mixed_reset2,4.26,0.09254167012864933
4,mixed_reset2,4.28,0.0925416750623016
4,mixed_reset2,4.3,0.09254167966524637
4,mixed_reset2,4.32,0.0925416839596527
4,mixed_reset2,4.34,0.09254168796620325
4,mixed_reset2,4.36,0.0925416917041939
4,mixed_reset2,4.38,0.09254169519162722
4,mixed_reset2,4.4,0.0925416984452988
4,mixed_reset2,4.42,0.09254170148087842
4,mixed_reset2,4.44,0.09254170431298503
4,mixed_reset2,4.46,0.09254170695525812
4,mixed_reset2,4.48,0.09254170942042239
4,mixed_reset2,4.5,0.09254171172034958
4,mixed_reset2,4.5200000000000005,0.09254171386611597
4,mixed_reset2,4.54,0.09254171586805476
4,mixed_reset2,4.5600000000000005,0.09254171773580701
4,mixed_reset2,4.58,0.09254171947836723
4,mixed_reset2,4.6000000000000005,0.09254172110412692
4,mixed_reset2,4.62,0.09254172262091542
4,mixed_reset2,4.64,0.09254172403603694
4,mixed_reset2,4.66,0.09254172535630606
4,mixed_reset2,4.68,0.09254172658808073
4,mixed_reset2,4.7,0.09254172773729258
4,mixed_reset2,4.72,0.09254172880947571
4,mixed_reset2,4.74,0.09254172980979361
4,mixed_reset2,4.76,0.09254173074306288
4,mixed_reset2,4.78,0.09254173161377753
4,mixed_reset2,4.8,0.09254173242613095
4,mixed_reset2,4.82,0.09254173318403469
4,mixed_reset2,4.84,0.0925417338911387
4,mixed_reset2,4.86,0.09254173455084752
4,mixed_reset2,4.88,0.09254173516633836
4,mixed_reset2,4.9,0.09254173574057481
4,mixed_reset2,4.92,0.09254173627632217
4,mixed_reset2,4.94,0.09254173677616018
4,mixed_reset2,4.96,0.09254173724249579
4,mixed_reset2,4.98,0.0925417376775745
4,mixed_reset2,5.0,0.09254173808349153
4,mixed_reset2,5.0200000000000005,0.09254173846220132
4,mixed_reset2,5.04,0.09254173881552766
4,mixed_reset2,5.0600000000000005,0.09254173914517183
4,mixed_reset2,5.08,0.092541739452721
4,mixed_reset2,5.1000000000000005,0.09254173973965649
4,mixed_reset2,5.12,0.09254174000735978
4,mixed_reset2,5.14,0.09254174025711995
4,mixed_reset2,5.16,0.09254174049013965
4,mixed_reset2,5.18,0.09254174070754093
4,mixed_reset2,5.2,0.09254174091037076
4,mixed_reset2,5.22,0.0925417410996056
4,mixed_reset2,5.24,0.09254174127615683
4,mixed_reset2,5.26,0.09254174144087447
4,mixed_reset2,5.28,0.09254174159455174
4,mixed_reset2,5.3,0.0925417417379287
4,mixed_reset2,5.32,0.09254174187169575
4,mixed_reset2,5.34,0.09254174199649681
4,mixed_reset2,5.36,0.09254174211293303
4,mixed_reset2,5.38,0.09254174222156505
4,mixed_reset2,5.4,0.09254174232291588
4,mixed_reset2,5.42,0.09254174241747357
4,mixed_reset2,5.44,0.09254174250569344
4,mixed_reset2,5.46,0.09254174258800035
4,mixed_reset2,5.48,0.09254174266479062
4,mixed_reset2,5.5,0.09254174273643387
4,mixed_reset2,5.5200000000000005,0.09254174280327516
4,mixed_reset2,5.54,0.0925417428656364
4,mixed_reset2,5.5600000000000005,0.09254174292381792
4,mixed_reset2,5.58,0.09254174297809976
4,mixed_reset2,5.6000000000000005,0.09254174302874321
4,mixed_reset2,5.62,0.0925417430759923
4,mixed_reset2,5.64,0.09254174312007439
4,mixed_reset2,5.66,0.09254174316120191
4,mixed_reset2,5.68,0.09254174319957302
4,mixed_reset2,5.7,0.09254174323537209
4,mixed_reset2,5.72,0.09254174326877178
4,mixed_reset2,5.74,0.09254174329993277
4,mixed_reset2,5.76,0.09254174332900508
4,mixed_reset2,5.78,0.09254174335612907
4,mixed_reset2,5.8,0.09254174338143496
4,mixed_reset2,5.82,0.09254174340504451
4,mixed_reset2,5.84,0.09254174342707175
4,mixed_reset2,5.86,0.09254174344762264
4,mixed_reset2,5.88,0.09254174346679614
4,mixed_reset2,5.9,0.0925417434846843
4,mixed_reset2,5.92,0.09254174350137373
4,mixed_reset2,5.94,0.09254174351694444
4,mixed_reset2,5.96,0.09254174353147154
4,mixed_reset2,5.98,0.09254174354502492
4,mixed_reset2,6.0,0.0925417435576699
4,mixed_reset2,6.0200000000000005,0.0925417435694674
4,mixed_reset2,6.04,0.09254174358047405
4,mixed_reset2,6.0600000000000005,0.09254174359074294
4,mixed_reset2,6.08,0.0925417436003238
4,mixed_reset2,6.1000000000000005,0.09254174360926233
4,mixed_reset2,6.12,0.09254174361760162
4,mixed_reset2,6.140000000000001,0.09254174362538212
4,mixed_reset2,6.16,0.09254174363264112
4,mixed_reset2,6.18,0.09254174363941353
4,mixed_reset2,6.2,0.09254174364573207
4,mixed_reset2,6.22,0.0925417436516272
4,mixed_reset2,6.24,0.09254174365712714
4,mixed_reset2,6.26,0.09254174366225842
4,mixed_reset2,6.28,0.09254174366704576
4,mixed_reset2,6.3,0.09254174367151229
4,mixed_reset2,6.32,0.09254174367567936
4,mixed_reset2,6.34,0.09254174367956715
4,mixed_reset2,6.36,0.0925417436831944
4,mixed_reset2,6.38,0.09254174368657844
4,mixed_reset2,6.4,0.09254174368973572
4,mixed_reset2,6.42,0.09254174369268137
4,mixed_reset2,6.44,0.09254174369542965
4,mixed_reset2,6.46,0.09254174369799362
4,mixed_reset2,6.48,0.09254174370038581
4,mixed_reset2,6.5,0.09254174370261763
4,mixed_reset2,6.5200000000000005,0.09254174370469995
4,mixed_reset2,6.54,0.09254174370664257
4,mixed_reset2,6.5600000000000005,0.09254174370845503
4,mixed_reset2,6.58,0.09254174371014602
4,mixed_reset2,6.6000000000000005,0.09254174371172373
4,mixed_reset2,6.62,0.09254174371319565
4,mixed_reset2,6.640000000000001,0.09254174371456887
4,mixed_reset2,6.66,0.09254174371585
4,mixed_reset2,6.68,0.09254174371704534
4,mixed_reset2,6.7,0.09254174371816053
4,mixed_reset2,6.72,0.0925417437192011
4,mixed_reset2,6.74,0.09254174372017183
4,mixed_reset2,6.76,0.09254174372107743
4,mixed_reset2,6.78,0.09254174372192239
4,mixed_reset2,6.8,0.09254174372271065
4,mixed_reset2,6.82,0.09254174372344628
4,mixed_reset2,6.84,0.09254174372413253
4,mixed_reset2,6.86,0.09254174372477261
4,mixed_reset2,6.88,0.09254174372536995
4,mixed_reset2,6.9,0.09254174372592719
4,mixed_reset2,6.92,0.0925417437264471
4,mixed_reset2,6.94,0.09254174372693208
4,mixed_reset2,6.96,0.09254174372738466
4,mixed_reset2,6.98,0.09254174372780688
4,mixed_reset2,7.0,0.0925417437282009
4,mixed_reset2,7.0200000000000005,0.09254174372856833
4,mixed_reset2,7.04,0.09254174372891127
4,mixed_reset2,7.0600000000000005,0.09254174372923114
4,mixed_reset2,7.08,0.0925417437295296
4,mixed_reset2,7.1000000000000005,0.092541743729808
4,mixed_reset2,7.12,0.0925417437300679
4,mixed_reset2,7.140000000000001,0.09254174373031032
4,mixed_reset2,7.16,0.09254174373053632
4,mixed_reset2,7.18,0.09254174373074725
4,mixed_reset2,7.2,0.09254174373094415
4,mixed_reset2,7.22,0.09254174373112777
4,mixed_reset2,7.24,0.09254174373129913
4,mixed_reset2,7.26,0.09254174373145897
4,mixed_reset2,7.28,0.09254174373160827
4,mixed_reset2,7.3,0.09254174373174746
4,mixed_reset2,7.32,0.0925417437318772
4,mixed_reset2,7.34,0.0925417437319983
4,mixed_reset2,7.36,0.09254174373211128
4,mixed_reset2,7.38,0.09254174373221671
4,mixed_reset2,7.4,0.09254174373231508
4,mixed_reset2,7.42,0.0925417437324068
4,mixed_reset2,7.44,0.09254174373249241
4,mixed_reset2,7.46,0.09254174373257226
4,mixed_reset2,7.48,0.09254174373264687
4,mixed_reset2,7.5,0.09254174373271637
4,mixed_reset2,7.5200000000000005,0.0925417437327812
4,mixed_reset2,7.54,0.0925417437328417
4,mixed_reset2,7.5600000000000005,0.0925417437328982
4,mixed_reset2,7.58,0.0925417437329509
4,mixed_reset2,7.6000000000000005,0.09254174373300009
4,mixed_reset2,7.62,0.09254174373304581
4,mixed_reset2,7.640000000000001,0.09254174373308871
4,mixed_reset2,7.66,0.09254174373312858
4,mixed_reset2,7.68,0.09254174373316587
4,mixed_reset2,7.7,0.09254174373320058
4,mixed_reset2,7.72,0.09254174373323294
4,mixed_reset2,7.74,0.09254174373326315
4,mixed_reset2,7.76,0.09254174373329144
4,mixed_reset2,7.78,0.09254174373331778
4,mixed_reset2,7.8,0.09254174373334229
4,mixed_reset2,7.82,0.09254174373336518
4,mixed_reset2,7.84,0.09254174373338649
4,mixed_reset2,7.86,0.09254174373340657
4,mixed_reset2,7.88,0.0925417437334252
4,mixed_reset2,7.9,0.0925417437334424
4,mixed_reset2,7.92,0.09254174373345865
4,mixed_reset2,7.94,0.09254174373347379
4,mixed_reset2,7.96,0.09254174373348797
4,mixed_reset2,7.98,0.09254174373350091
4,mixed_reset2,8.0,0.09254174373351332
4,mixed_reset2,8.02,0.09254174373352475
4,mixed_reset2,8.040000000000001,0.09254174373353544
4,mixed_reset2,8.06,0.09254174373354536
4,mixed_reset2,8.08,0.09254174373355477
4,mixed_reset2,8.1,0.09254174373356341
4,mixed_reset2,8.120000000000001,0.09254174373357146
4,mixed_reset2,8.14,0.09254174373357898
4,mixed_reset2,8.16,0.09254174373358606
4,mixed_reset2,8.18,0.0925417437335927
4,mixed_reset2,8.2,0.09254174373359872
4,mixed_reset2,8.22,0.0925417437336044
4,mixed_reset2,8.24,0.09254174373360982
4,mixed_reset2,8.26,0.09254174373361469
4,mixed_reset2,8.28,0.09254174373361942
4,mixed_reset2,8.3,0.09254174373362374
4,mixed_reset2,8.32,0.09254174373362788
4,mixed_reset2,8.34,0.09254174373363167
4,mixed_reset2,8.36,0.09254174373363518
4,mixed_reset2,8.38,0.09254174373363849
4,mixed_reset2,8.4,0.09254174373364146
4,mixed_reset2,8.42,0.09254174373364435
4,mixed_reset2,8.44,0.09254174373364707
4,mixed_reset2,8.46,0.09254174373364954
4,mixed_reset2,8.48,0.09254174373365186
4,mixed_reset2,8.5,0.09254174373365404
4,mixed_reset2,8.52,0.0925417437336561
4,mixed_reset2,8.540000000000001,0.09254174373365798
4,mixed_reset2,8.56,0.09254174373365967
4,mixed_reset2,8.58,0.09254174373366131
4,mixed_reset2,8.6,0.09254174373366286
4,mixed_reset2,8.620000000000001,0.09254174373366435
4,mixed_reset2,8.64,0.09254174373366564
4,mixed_reset2,8.66,0.09254174373366682
4,mixed_reset2,8.68,0.09254174373366804
4,mixed_reset2,8.700000000000001,0.09254174373366914
4,mixed_reset2,8.72,0.09254174373367016
4,mixed_reset2,8.74,0.09254174373367105
4,mixed_reset2,8.76,0.09254174373367188
4,mixed_reset2,8.78,0.09254174373367277
4,mixed_reset2,8.8,0.09254174373367352
4,mixed_reset2,8.82,0.0925417437336743
4,mixed_reset2,8.84,0.09254174373367492
4,mixed_reset2,8.86,0.09254174373367545
4,mixed_reset2,8.88,0.09254174373367596
4,mixed_reset2,8.9,0.09254174373367666
4,mixed_reset2,8.92,0.09254174373367728
4,mixed_reset2,8.94,0.09254174373367757
4,mixed_reset2,8.96,0.09254174373367804
4,mixed_reset2,8.98,0.09254174373367845
4,mixed_reset2,9.0,0.09254174373367889
4,mixed_reset2,9.02,0.09254174373367913
4,mixed_reset2,9.040000000000001,0.09254174373367952
4,mixed_reset2,9.06,0.09254174373367985
4,mixed_reset2,9.08,0.09254174373368018
4,mixed_reset2,9.1,0.09254174373368038
4,mixed_reset2,9.120000000000001,0.09254174373368071
4,mixed_reset2,9.14,0.09254174373368096
4,mixed_reset2,9.16,0.09254174373368111
4,mixed_reset2,9.18,0.09254174373368132
4,mixed_reset2,9.200000000000001,0.09254174373368144
4,mixed_reset2,9.22,0.09254174373368179
4,mixed_reset2,9.24,0.09254174373368178
4,mixed_reset2,9.26,0.09254174373368194
4,mixed_reset2,9.28,0.0925417437336821
4,mixed_reset2,9.3,0.09254174373368221
4,mixed_reset2,9.32,0.09254174373368233
4,mixed_reset2,9.34,0.09254174373368247
4,mixed_reset2,9.36,0.09254174373368275
4,mixed_reset2,9.38,0.09254174373368282
4,mixed_reset2,9.4,0.09254174373368292
4,mixed_reset2,9.42,0.09254174373368307
4,mixed_reset2,9.44,0.09254174373368304
4,mixed_reset2,9.46,0.09254174373368312
4,mixed_reset2,9.48,0.09254174373368326
4,mixed_reset2,9.5,0.09254174373368326
4,mixed_reset2,9.52,0.09254174373368337
4,mixed_reset2,9.540000000000001,0.09254174373368343
4,mixed_reset2,9.56,0.0925417437336835
4,mixed_reset2,9.58,0.0925417437336836
4,mixed_reset2,9.6,0.09254174373368357
4,mixed_reset2,9.620000000000001,0.0925417437336836
4,mixed_reset2,9.64,0.0925417437336837
4,mixed_reset2,9.66,0.09254174373368372
4,mixed_reset2,9.68,0.09254174373368379
4,mixed_reset2,9.700000000000001,0.09254174373368376
4,mixed_reset2,9.72,0.09254174373368385
4,mixed_reset2,9.74,0.09254174373368387
4,mixed_reset2,9.76,0.09254174373368393
4,mixed_reset2,9.78,0.09254174373368385
4,mixed_reset2,9.8,0.09254174373368393
4,mixed_reset2,9.82,0.09254174373368393
4,mixed_reset2,9.84,0.09254174373368398
4,mixed_reset2,9.86,0.09254174373368407
4,mixed_reset2,9.88,0.09254174373368401
4,mixed_reset2,9.9,0.09254174373368398
4,mixed_reset2,9.92,0.09254174373368393
4,mixed_reset2,9.94,0.09254174373368407
4,mixed_reset2,9.96,0.0925417437336842
4,mixed_reset2,9.98,0.09254174373368404
4,mixed_reset2,10.0,0.0925417437336841
4,mixed_reset2,10.02,0.09254174373368401
4,mixed_reset2,10.040000000000001,0.09254174373368412
4,mixed_reset2,10.06,0.09254174373368401
4,mixed_reset2,10.08,0.09254174373368411
4,mixed_reset2,10.1,0.0925417437336841
4,mixed_reset2,10.120000000000001,0.0925417437336841
4,mixed_reset2,10.14,0.09254174373368418
4,mixed_reset2,10.16,0.09254174373368419
4,mixed_reset2,10.18,0.09254174373368418
4,mixed_reset2,10.200000000000001,0.09254174373368412
4,mixed_reset2,10.22,0.09254174373368414
4,mixed_reset2,10.24,0.09254174373368418
4,mixed_reset2,10.26,0.09254174373368429
4,mixed_reset2,10.28,0.09254174373368415
4,mixed_reset2,10.3,0.09254174373368412
4,mixed_reset2,10.32,0.09254174373368415
4,mixed_reset2,10.34,0.09254174373368411
4,mixed_reset2,10.36,0.09254174373368418
4,mixed_reset2,10.38,0.0925417437336842
4,mixed_reset2,10.4,0.09254174373368432
4,mixed_reset2,10.42,0.09254174373368429
4,mixed_reset2,10.44,0.09254174373368428
4,mixed_reset2,10.46,0.09254174373368429
4,mixed_reset2,10.48,0.09254174373368425
4,mixed_reset2,10.5,0.09254174373368426
4,mixed_reset2,10.52,0.09254174373368429
4,mixed_reset2,10.540000000000001,0.09254174373368428
4,mixed_reset2,10.56,0.09254174373368425
4,mixed_reset2,10.58,0.09254174373368428
4,mixed_reset2,10.6,0.09254174373368433
4,mixed_reset2,10.620000000000001,0.09254174373368433
4,mixed_reset2,10.64,0.09254174373368423
4,mixed_reset2,10.66,0.09254174373368423
4,mixed_reset2,10.68,0.09254174373368432
4,mixed_reset2,10.700000000000001,0.09254174373368432
4,mixed_reset2,10.72,0.09254174373368429
4,mixed_reset2,10.74,0.09254174373368429
4,mixed_reset2,10.76,0.09254174373368432
4,mixed_reset2,10.78,0.09254174373368437
4,mixed_reset2,10.8,0.09254174373368437
4,mixed_reset2,10.82,0.09254174373368429
4,mixed_reset2,10.84,0.09254174373368426
4,mixed_reset2,10.86,0.09254174373368429
4,mixed_reset2,10.88,0.09254174373368432
4,mixed_reset2,10.9,0.09254174373368443
4,mixed_reset2,10.92,0.09254174373368435
4,mixed_reset2,10.94,0.09254174373368428
4,mixed_reset2,10.96,0.09254174373368423
4,mixed_reset2,10.98,0.09254174373368435
4,mixed_reset2,11.0,0.09254174373368446
4,mixed_reset2,11.02,0.09254174373368429
4,mixed_reset2,11.040000000000001,0.09254174373368435
4,mixed_reset2,11.06,0.09254174373368433
4,mixed_reset2,11.08,0.09254174373368437
4,mixed_reset2,11.1,0.09254174373368426
4,mixed_reset2,11.120000000000001,0.09254174373368432
4,mixed_reset2,11.14,0.09254174373368429
4,mixed_reset2,11.16,0.09254174373368433
4,mixed_reset2,11.18,0.09254174373368432
4,mixed_reset2,11.200000000000001,0.09254174373368444
4,mixed_reset2,11.22,0.09254174373368437
4,mixed_reset2,11.24,0.09254174373368435
4,mixed_reset2,11.26,0.09254174373368432
4,mixed_reset2,11.28,0.09254174373368437
4,mixed_reset2,11.3,0.09254174373368446
4,mixed_reset2,11.32,0.0925417437336843
4,mixed_reset2,11.34,0.09254174373368426
4,mixed_reset2,11.36,0.09254174373368433
4,mixed_reset2,11.38,0.09254174373368429
4,mixed_reset2,11.4,0.09254174373368436
4,mixed_reset2,11.42,0.09254174373368437
4,mixed_reset2,11.44,0.09254174373368448
4,mixed_reset2,11.46,0.09254174373368448
4,mixed_reset2,11.48,0.09254174373368443
4,mixed_reset2,11.5,0.0925417437336845
4,mixed_reset2,11.52,0.09254174373368443
4,mixed_reset2,11.540000000000001,0.0925417437336844
4,mixed_reset2,11.56,0.09254174373368451
4,mixed_reset2,11.58,0.09254174373368441
4,mixed_reset2,11.6,0.09254174373368443
4,mixed_reset2,11.620000000000001,0.09254174373368443
4,mixed_reset2,11.64,0.09254174373368448
4,mixed_reset2,11.66,0.0925417437336845
4,mixed_reset2,11.68,0.09254174373368443
4,mixed_reset2,11.700000000000001,0.09254174373368441
4,mixed_reset2,11.72,0.09254174373368443
4,mixed_reset2,11.74,0.0925417437336845
4,mixed_reset2,11.76,0.09254174373368451
4,mixed_reset2,11.78,0.09254174373368448
4,mixed_reset2,11.8,0.09254174373368447
4,mixed_reset2,11.82,0.0925417437336845
4,mixed_reset2,11.84,0.0925417437336845
4,mixed_reset2,11.86,0.0925417437336845
4,mixed_reset2,11.88,0.0925417437336844
4,mixed_reset2,11.9,0.09254174373368447
4,mixed_reset2,11.92,0.09254174373368448
4,mixed_reset2,11.94,0.09254174373368454
4,mixed_reset2,11.96,0.09254174373368448
4,mixed_reset2,11.98,0.09254174373368441
4,mixed_reset2,12.0,0.09254174373368433
4,mixed_reset2,12.02,0.09254174373368447
4,mixed_reset2,12.040000000000001,0.09254174373368457
4,mixed_reset2,12.06,0.09254174373368446
4,mixed_reset2,12.08,0.09254174373368446
4,mixed_reset2,12.1,0.09254174373368448
4,mixed_reset2,12.120000000000001,0.09254174373368454
4,mixed_reset2,12.14,0.09254174373368435
4,mixed_reset2,12.16,0.09254174373368446
4,mixed_reset2,12.18,0.09254174373368446
4,mixed_reset2,12.200000000000001,0.09254174373368448
4,mixed_reset2,12.22,0.09254174373368446
4,mixed_reset2,12.24,0.09254174373368455
4,mixed_reset2,12.26,0.0925417437336845
4,mixed_reset2,12.280000000000001,0.09254174373368444
4,mixed_reset2,12.3,0.0925417437336844
4,mixed_reset2,12.32,0.09254174373368446
4,mixed_reset2,12.34,0.09254174373368455
4,mixed_reset2,12.36,0.09254174373368443
4,mixed_reset2,12.38,0.09254174373368437
4,mixed_reset2,12.4,0.09254174373368446
4,mixed_reset2,12.42,0.09254174373368437
4,mixed_reset2,12.44,0.09254174373368446
4,mixed_reset2,12.46,0.09254174373368446
4,mixed_reset2,12.48,0.09254174373368457
4,mixed_reset2,12.5,0.0925417437336846
4,mixed_reset2,12.52,0.09254174373368451
4,mixed_reset2,12.540000000000001,0.09254174373368454
4,mixed_reset2,12.56,0.09254174373368447
4,mixed_reset2,12.58,0.09254174373368447
4,mixed_reset2,12.6,0.09254174373368457
4,mixed_reset2,12.620000000000001,0.09254174373368451
4,mixed_reset2,12.64,0.09254174373368451
4,mixed_reset2,12.66,0.09254174373368454
4,mixed_reset2,12.68,0.09254174373368454
4,mixed_reset2,12.700000000000001,0.09254174373368457
4,mixed_reset2,12.72,0.09254174373368451
4,mixed_reset2,12.74,0.09254174373368453
4,mixed_reset2,12.76,0.09254174373368453
4,mixed_reset2,12.780000000000001,0.09254174373368458
4,mixed_reset2,12.8,0.09254174373368454
4,mixed_reset2,12.82,0.0925417437336845
4,mixed_reset2,12.84,0.09254174373368457
4,mixed_reset2,12.86,0.09254174373368451
4,mixed_reset2,12.88,0.0925417437336846
4,mixed_reset2,12.9,0.0925417437336846
4,mixed_reset2,12.92,0.09254174373368447
4,mixed_reset2,12.94,0.09254174373368454
4,mixed_reset2,12.96,0.09254174373368454
4,mixed_reset2,12.98,0.09254174373368462
4,mixed_reset2,13.0,0.09254174373368454
4,mixed_reset2,13.02,0.0925417437336845
4,mixed_reset2,13.040000000000001,0.09254174373368439
4,mixed_reset2,13.06,0.0925417437336846
4,mixed_reset2,13.08,0.09254174373368464
4,mixed_reset2,13.1,0.09254174373368451
4,mixed_reset2,13.120000000000001,0.0925417437336846
4,mixed_reset2,13.14,0.09254174373368454
4,mixed_reset2,13.16,0.09254174373368464
4,mixed_reset2,13.18,0.09254174373368443
4,mixed_reset2,13.200000000000001,0.09254174373368451
4,mixed_reset2,13.22,0.09254174373368454
4,mixed_reset2,13.24,0.09254174373368458
4,mixed_reset2,13.26,0.09254174373368451
4,mixed_reset2,13.280000000000001,0.09254174373368464
4,mixed_reset2,13.3,0.0925417437336846
4,mixed_reset2,13.32,0.09254174373368451
4,mixed_reset2,13.34,0.09254174373368451
4,mixed_reset2,13.36,0.09254174373368454
4,mixed_reset2,13.38,0.09254174373368462
4,mixed_reset2,13.4,0.09254174373368448
4,mixed_reset2,13.42,0.09254174373368446
4,mixed_reset2,13.44,0.09254174373368451
4,mixed_reset2,13.46,0.09254174373368446
4,mixed_reset2,13.48,0.09254174373368451
4,mixed_reset2,13.5,0.09254174373368454
4,mixed_reset2,13.52,0.09254174373368465
4,mixed_reset2,13.540000000000001,0.09254174373368465
4,mixed_reset2,13.56,0.09254174373368458
4,mixed_reset2,13.58,0.09254174373368462
4,mixed_reset2,13.6,0.09254174373368458
4,mixed_reset2,13.620000000000001,0.09254174373368453
4,mixed_reset2,13.64,0.09254174373368465
4,mixed_reset2,13.66,0.0925417437336846
4,mixed_reset2,13.68,0.0925417437336846
4,mixed_reset2,13.700000000000001,0.09254174373368458
4,mixed_reset2,13.72,0.09254174373368461
4,mixed_reset2,13.74,0.09254174373368468
4,mixed_reset2,13.76,0.09254174373368457
4,mixed_reset2,13.780000000000001,0.09254174373368458
4,mixed_reset2,13.8,0.09254174373368458
4,mixed_reset2,13.82,0.09254174373368462
4,mixed_reset2,13.84,0.09254174373368465
4,mixed_reset2,13.86,0.09254174373368462
4,mixed_reset2,13.88,0.09254174373368462
4,mixed_reset2,13.9,0.09254174373368462
4,mixed_reset2,13.92,0.09254174373368465
4,mixed_reset2,13.94,0.0925417437336846
4,mixed_reset2,13.96,0.09254174373368454
4,mixed_reset2,13.98,0.09254174373368461
4,mixed_reset2,14.0,0.09254174373368461
4,mixed_reset2,14.02,0.09254174373368468
4,mixed_reset2,14.040000000000001,0.09254174373368462
4,mixed_reset2,14.06,0.09254174373368454
4,mixed_reset2,14.08,0.09254174373368454
4,mixed_reset2,14.1,0.09254174373368468
4,mixed_reset2,14.120000000000001,0.09254174373368469
4,mixed_reset2,14.14,0.09254174373368457
4,mixed_reset2,14.16,0.09254174373368461
4,mixed_reset2,14.18,0.09254174373368457
4,mixed_reset2,14.200000000000001,0.0925417437336847
4,mixed_reset2,14.22,0.09254174373368451
4,mixed_reset2,14.24,0.09254174373368461
4,mixed_reset2,14.26,0.09254174373368462
4,mixed_reset2,14.280000000000001,0.09254174373368465
4,mixed_reset2,14.3,0.09254174373368457
4,mixed_reset2,14.32,0.09254174373368466
4,mixed_reset2,14.34,0.09254174373368464
4,mixed_reset2,14.36,0.09254174373368462
4,mixed_reset2,14.38,0.09254174373368455
4,mixed_reset2,14.4,0.09254174373368465
4,mixed_reset2,14.42,0.09254174373368475
4,mixed_reset2,14.44,0.09254174373368455
4,mixed_reset2,14.46,0.09254174373368448
4,mixed_reset2,14.48,0.0925417437336846
4,mixed_reset2,14.5,0.09254174373368451
4,mixed_reset2,14.52,0.09254174373368457
4,mixed_reset2,14.540000000000001,0.09254174373368457
4,mixed_reset2,14.56,0.0925417437336847
4,mixed_reset2,14.58,0.09254174373368472
4,mixed_reset2,14.6,0.09254174373368468
4,mixed_reset2,14.620000000000001,0.09254174373368473
4,mixed_reset2,14.64,0.09254174373368466
4,mixed_reset2,14.66,0.09254174373368468
4,mixed_reset2,14.68,0.09254174373368473
4,mixed_reset2,14.700000000000001,0.0925417437336847
4,mixed_reset2,14.72,0.09254174373368468
4,mixed_reset2,14.74,0.0925417437336847
4,mixed_reset2,14.76,0.09254174373368476
4,mixed_reset2,14.780000000000001,0.09254174373368482
4,mixed_reset2,14.8,0.09254174373368468
4,mixed_reset2,14.82,0.09254174373368468
4,mixed_reset2,14.84,0.0925417437336847
4,mixed_reset2,14.86,0.09254174373368473
4,mixed_reset2,14.88,0.09254174373368476
4,mixed_reset2,14.9,0.09254174373368472
4,mixed_reset2,14.92,0.09254174373368473
4,mixed_reset2,14.94,0.09254174373368473
4,mixed_reset2,14.96,0.09254174373368479
4,mixed_reset2,14.98,0.09254174373368473
4,mixed_reset2,15.0,0.09254174373368465
4,mixed_reset2,15.02,0.09254174373368475
4,mixed_reset2,15.040000000000001,0.09254174373368473
4,mixed_reset2,15.06,0.09254174373368476
4,mixed_reset2,15.08,0.09254174373368473
4,mixed_reset2,15.1,0.09254174373368466
4,mixed_reset2,15.120000000000001,0.09254174373368462
4,mixed_reset2,15.14,0.09254174373368476
4,mixed_reset2,15.16,0.09254174373368479
4,mixed_reset2,15.18,0.09254174373368462
4,mixed_reset2,15.200000000000001,0.09254174373368473
4,mixed_reset2,15.22,0.09254174373368464
4,mixed_reset2,15.24,0.09254174373368478
4,mixed_reset2,15.26,0.09254174373368462
4,mixed_reset2,15.280000000000001,0.0925417437336847
4,mixed_reset2,15.3,0.09254174373368462
4,mixed_reset2,15.32,0.09254174373368472
4,mixed_reset2,15.34,0.09254174373368466
4,mixed_reset2,15.36,0.09254174373368473
4,mixed_reset2,15.38,0.09254174373368475
4,mixed_reset2,15.4,0.09254174373368464
4,mixed_reset2,15.42,0.09254174373368462
4,mixed_reset2,15.44,0.09254174373368468
4,mixed_reset2,15.46,0.09254174373368482
4,mixed_reset2,15.48,0.09254174373368466
4,mixed_reset2,15.5,0.09254174373368457
4,mixed_reset2,15.52,0.09254174373368462
4,mixed_reset2,15.540000000000001,0.09254174373368457
4,mixed_reset2,15.56,0.09254174373368461
4,mixed_reset2,15.58,0.09254174373368462
4,mixed_reset2,15.6,0.09254174373368478
4,mixed_reset2,15.620000000000001,0.09254174373368479
4,mixed_reset2,15.64,0.09254174373368476
4,mixed_reset2,15.66,0.09254174373368479
4,mixed_reset2,15.68,0.09254174373368479
4,mixed_reset2,15.700000000000001,0.09254174373368472
4,mixed_reset2,15.72,0.09254174373368479
4,mixed_reset2,15.74,0.09254174373368476
4,mixed_reset2,15.76,0.09254174373368476
4,mixed_reset2,15.780000000000001,0.09254174373368479
4,mixed_reset2,15.8,0.09254174373368479
4,mixed_reset2,15.82,0.09254174373368483
4,mixed_reset2,15.84,0.09254174373368473
4,mixed_reset2,15.860000000000001,0.09254174373368476
4,mixed_reset2,15.88,0.09254174373368478
4,mixed_reset2,15.9,0.09254174373368476
4,mixed_reset2,15.92,0.09254174373368478
4,mixed_reset2,15.94,0.09254174373368473
4,mixed_reset2,15.96,0.09254174373368476
4,mixed_reset2,15.98,0.09254174373368473
4,mixed_reset2,16.0,0.09254174373368482
4,mixed_reset2,16.02,0.09254174373368479
4,mixed_reset2,16.04,0.09254174373368473
4,mixed_reset2,16.06,0.09254174373368476
4,mixed_reset2,16.080000000000002,0.09254174373368476
4,mixed_reset2,16.1,0.09254174373368482
4,mixed_reset2,16.12,0.09254174373368479
4,mixed_reset2,16.14,0.0925417437336847
4,mixed_reset2,16.16,0.09254174373368464
4,mixed_reset2,16.18,0.09254174373368482
4,mixed_reset2,16.2,0.09254174373368487
4,mixed_reset2,16.22,0.09254174373368473
4,mixed_reset2,16.240000000000002,0.09254174373368479
4,mixed_reset2,16.26,0.09254174373368473
4,mixed_reset2,16.28,0.09254174373368483
4,mixed_reset2,16.3,0.09254174373368465
4,mixed_reset2,16.32,0.09254174373368479
4,mixed_reset2,16.34,0.09254174373368478
4,mixed_reset2,16.36,0.09254174373368479
4,mixed_reset2,16.38,0.09254174373368476
4,mixed_reset2,16.4,0.09254174373368483
4,mixed_reset2,16.42,0.09254174373368479
4,mixed_reset2,16.44,0.09254174373368482
4,mixed_reset2,16.46,0.09254174373368472
4,mixed_reset2,16.48,0.09254174373368482
4,mixed_reset2,16.5,0.09254174373368489
4,mixed_reset2,16.52,0.09254174373368479
4,mixed_reset2,16.54,0.09254174373368469
4,mixed_reset2,16.56,0.09254174373368475
4,mixed_reset2,16.580000000000002,0.09254174373368468
4,mixed_reset2,16.6,0.09254174373368479
4,mixed_reset2,16.62,0.09254174373368473
4,mixed_reset2,16.64,0.09254174373368486
4,mixed_reset2,16.66,0.09254174373368489
4,mixed_reset2,16.68,0.09254174373368486
4,mixed_reset2,16.7,0.09254174373368487
4,mixed_reset2,16.72,0.09254174373368484
4,mixed_reset2,16.740000000000002,0.09254174373368487
4,mixed_reset2,16.76,0.09254174373368487
4,mixed_reset2,16.78,0.09254174373368487
4,mixed_reset2,16.8,0.09254174373368487
4,mixed_reset2,16.82,0.09254174373368489
4,mixed_reset2,16.84,0.09254174373368489
4,mixed_reset2,16.86,0.09254174373368493
4,mixed_reset2,16.88,0.09254174373368483
4,mixed_reset2,16.9,0.09254174373368484
4,mixed_reset2,16.92,0.09254174373368487
4,mixed_reset2,16.94,0.0925417437336849
4,mixed_reset2,16.96,0.09254174373368487
4,mixed_reset2,16.98,0.09254174373368484
4,mixed_reset2,17.0,0.09254174373368484
4,mixed_reset2,17.02,0.09254174373368487
4,mixed_reset2,17.04,0.09254174373368493
4,mixed_reset2,17.06,0.09254174373368487
4,mixed_reset2,17.080000000000002,0.09254174373368484
4,mixed_reset2,17.1,0.09254174373368483
4,mixed_reset2,17.12,0.09254174373368482
4,mixed_reset2,17.14,0.0925417437336849
4,mixed_reset2,17.16,0.09254174373368489
4,mixed_reset2,17.18,0.09254174373368482
4,mixed_reset2,17.2,0.09254174373368473
4,mixed_reset2,17.22,0.09254174373368487
4,mixed_reset2,17.240000000000002,0.09254174373368496
4,mixed_reset2,17.26,0.09254174373368482
4,mixed_reset2,17.28,0.09254174373368487
4,mixed_reset2,17.3,0.09254174373368478
4,mixed_reset2,17.32,0.09254174373368496
4,mixed_reset2,17.34,0.09254174373368473
4,mixed_reset2,17.36,0.09254174373368487
4,mixed_reset2,17.38,0.09254174373368487
4,mixed_reset2,17.400000000000002,0.09254174373368486
4,mixed_reset2,17.42,0.0925417437336848
4,mixed_reset2,17.44,0.09254174373368486
4,mixed_reset2,17.46,0.0925417437336849
4,mixed_reset2,17.48,0.09254174373368487
4,mixed_reset2,17.5,0.09254174373368483
4,mixed_reset2,17.52,0.09254174373368487
4,mixed_reset2,17.54,0.09254174373368493
4,mixed_reset2,17.56,0.09254174373368482
4,mixed_reset2,17.580000000000002,0.09254174373368479
4,mixed_reset2,17.6,0.0925417437336848
4,mixed_reset2,17.62,0.09254174373368479
4,mixed_reset2,17.64,0.09254174373368482
4,mixed_reset2,17.66,0.0925417437336848
4,mixed_reset2,17.68,0.09254174373368493
4,mixed_reset2,17.7,0.09254174373368496
4,mixed_reset2,17.72,0.09254174373368494
4,mixed_reset2,17.740000000000002,0.09254174373368494
4,mixed_reset2,17.76,0.09254174373368496
4,mixed_reset2,17.78,0.0925417437336849
4,mixed_reset2,17.8,0.09254174373368496
4,mixed_reset2,17.82,0.09254174373368496
4,mixed_reset2,17.84,0.09254174373368496
4,mixed_reset2,17.86,0.09254174373368498
4,mixed_reset2,17.88,0.09254174373368498
4,mixed_reset2,17.900000000000002,0.09254174373368504
4,mixed_reset2,17.92,0.09254174373368496
4,mixed_reset2,17.94,0.09254174373368496
4,mixed_reset2,17.96,0.09254174373368496
4,mixed_reset2,17.98,0.09254174373368498
4,mixed_reset2,18.0,0.09254174373368498
4,mixed_reset2,18.02,0.09254174373368493
4,mixed_reset2,18.04,0.09254174373368497
4,mixed_reset2,18.06,0.09254174373368501
4,mixed_reset2,18.080000000000002,0.09254174373368501
4,mixed_reset2,18.1,0.09254174373368498
4,mixed_reset2,18.12,0.09254174373368493
4,mixed_reset2,18.14,0.09254174373368493
4,mixed_reset2,18.16,0.092541743733685
4,mixed_reset2,18.18,0.092541743733685
4,mixed_reset2,18.2,0.09254174373368498
4,mixed_reset2,18.22,0.0925417437336849
4,mixed_reset2,18.240000000000002,0.09254174373368483
4,mixed_reset2,18.26,0.092541743733685
4,mixed_reset2,18.28,0.09254174373368508
4,mixed_reset2,18.3,0.0925417437336849
4,mixed_reset2,18.32,0.09254174373368494
4,mixed_reset2,18.34,0.0925417437336849
4,mixed_reset2,18.36,0.09254174373368504
4,mixed_reset2,18.38,0.09254174373368487
4,mixed_reset2,18.400000000000002,0.09254174373368496
4,mixed_reset2,18.42,0.09254174373368494
4,mixed_reset2,18.44,0.09254174373368496
4,mixed_reset2,18.46,0.09254174373368487
4,mixed_reset2,18.48,0.09254174373368498
4,mixed_reset2,18.5,0.09254174373368501
4,mixed_reset2,18.52,0.09254174373368493
4,mixed_reset2,18.54,0.0925417437336849
4,mixed_reset2,18.56,0.09254174373368494
4,mixed_reset2,18.580000000000002,0.09254174373368507
4,mixed_reset2,18.6,0.09254174373368486
4,mixed_reset2,18.62,0.09254174373368484
4,mixed_reset2,18.64,0.0925417437336849
4,mixed_reset2,18.66,0.09254174373368486
4,mixed_reset2,18.68,0.0925417437336849
4,mixed_reset2,18.7,0.09254174373368487
4,mixed_reset2,18.72,0.09254174373368501
4,mixed_reset2,18.740000000000002,0.09254174373368501
4,mixed_reset2,18.76,0.092541743733685
4,mixed_reset2,18.78,0.092541743733685
4,mixed_reset2,18.8,0.09254174373368501
4,mixed_reset2,18.82,0.09254174373368494
4,mixed_reset2,18.84,0.09254174373368504
4,mixed_reset2,18.86,0.09254174373368501
4,mixed_reset2,18.88,0.09254174373368501
4,mixed_reset2,18.900000000000002,0.09254174373368504
4,mixed_reset2,18.92,0.09254174373368504
4,mixed_reset2,18.94,0.09254174373368508
4,mixed_reset2,18.96,0.09254174373368501
4,mixed_reset2,18.98,0.09254174373368498
4,mixed_reset2,19.0,0.09254174373368508
4,mixed_reset2,19.02,0.09254174373368505
4,mixed_reset2,19.04,0.09254174373368501
4,mixed_reset2,19.06,0.09254174373368505
4,mixed_reset2,19.080000000000002,0.09254174373368507
4,mixed_reset2,19.1,0.09254174373368508
4,mixed_reset2,19.12,0.09254174373368512
4,mixed_reset2,19.14,0.09254174373368504
4,mixed_reset2,19.16,0.09254174373368498
4,mixed_reset2,19.18,0.09254174373368503
4,mixed_reset2,19.2,0.09254174373368504
4,mixed_reset2,19.22,0.0925417437336851
4,mixed_reset2,19.240000000000002,0.09254174373368504
4,mixed_reset2,19.26,0.092541743733685
4,mixed_reset2,19.28,0.09254174373368497
4,mixed_reset2,19.3,0.09254174373368511
4,mixed_reset2,19.32,0.09254174373368514
4,mixed_reset2,19.34,0.09254174373368498
4,mixed_reset2,19.36,0.09254174373368504
4,mixed_reset2,19.38,0.09254174373368501
4,mixed_reset2,19.400000000000002,0.09254174373368511
4,mixed_reset2,19.42,0.09254174373368496
4,mixed_reset2,19.44,0.09254174373368504
4,mixed_reset2,19.46,0.09254174373368504
4,mixed_reset2,19.48,0.09254174373368503
4,mixed_reset2,19.5,0.09254174373368501
4,mixed_reset2,19.52,0.0925417437336851
4,mixed_reset2,19.54,0.09254174373368511
4,mixed_reset2,19.56,0.09254174373368508
4,mixed_reset2,19.580000000000002,0.09254174373368498
4,mixed_reset2,19.6,0.09254174373368505
4,mixed_reset2,19.62,0.09254174373368519
4,mixed_reset2,19.64,0.09254174373368496
4,mixed_reset2,19.66,0.09254174373368497
4,mixed_reset2,19.68,0.09254174373368498
4,mixed_reset2,19.7,0.09254174373368493
4,mixed_reset2,19.72,0.09254174373368498
4,mixed_reset2,19.740000000000002,0.09254174373368501
4,mixed_reset2,19.76,0.09254174373368514
4,mixed_reset2,19.78,0.09254174373368515
4,mixed_reset2,19.8,0.09254174373368507
4,mixed_reset2,19.82,0.0925417437336851
4,mixed_reset2,19.84,0.09254174373368507
4,mixed_reset2,19.86,0.09254174373368508
4,mixed_reset2,19.88,0.09254174373368514
4,mixed_reset2,19.900000000000002,0.09254174373368511
4,mixed_reset2,19.92,0.0925417437336851
4,mixed_reset2,19.94,0.09254174373368507
4,mixed_reset2,19.96,0.09254174373368516
4,mixed_reset2,19.98,0.09254174373368516
4,mixed_reset2,20.0,0.09254174373368507
4,zero_reset2,0.0,0.0
4,zero_reset2,0.02,0.04952412791492939
4,zero_reset2,0.04,0.08692122744512605
4,zero_reset2,0.06,0.11470712476569939
4,zero_reset2,0.08,0.13491222648645756
4,zero_reset2,0.1,0.14917087371165233
4,zero_reset2,0.12,0.15879492768781472
4,zero_reset2,0.14,0.16483423803646846
4,zero_reset2,0.16,0.1681262279888059
4,zero_reset2,0.18,0.1693364728621998
4,zero_reset2,0.2,0.16899184192513553
4,zero_reset2,0.22,0.16750751359318233
4,zero_reset2,0.24,0.16520895372874178
4,zero_reset2,0.26,0.1623497612875738
4,zero_reset2,0.28,0.15912612979075064
4,zero_reset2,0.3,0.1556885427608113
4,zero_reset2,0.32,0.15215121252532482
4,zero_reset2,0.34,0.14859968133017565
4,zero_reset2,0.36,0.14509692863977322
4,zero_reset2,0.38,0.1416882663597768
4,zero_reset2,0.4,0.13840525238914203
4,zero_reset2,0.42,0.1352688105994586
4,zero_reset2,0.44,0.13229171053460498
4,zero_reset2,0.46,0.12948053154577494
4,zero_reset2,0.48,0.1268372126542352
4,zero_reset2,0.5,0.12436027027024574
4,zero_reset2,0.52,0.12204575024357536
4,zero_reset2,0.54,0.1198879679568913
4,zero_reset2,0.56,0.11788007978174224
4,zero_reset2,0.58,0.11601452077047752
4,zero_reset2,0.6,0.11428333660315051
4,zero_reset2,0.62,0.11267843225508492
4,zero_reset2,0.64,0.11119175535875073
4,zero_reset2,0.66,0.10981542860608871
4,zero_reset2,0.68,0.10854184261304183
4,zero_reset2,0.7000000000000001,0.10736371831463443
4,zero_reset2,0.72,0.10627414606852069
4,zero_reset2,0.74,0.10526660712929886
4,zero_reset2,0.76,0.10433498194326844
4,zero_reset2,0.78,0.10347354874520179
4,zero_reset2,0.8,0.10267697516764368
4,zero_reset2,0.8200000000000001,0.1019403049606854
4,zero_reset2,0.84,0.10125894143488663
4,zero_reset2,0.86,0.10062862885675049
4,zero_reset2,0.88,0.10004543272453702
4,zero_reset2,0.9,0.09950571961571729
4,zero_reset2,0.92,0.09900613711282874
4,zero_reset2,0.9400000000000001,0.0985435941711861
4,zero_reset2,0.96,0.0981152421813085
4,zero_reset2,0.98,0.09771845689417866
4,zero_reset2,1.0,0.09735082131306615
4,zero_reset2,1.02,0.09701010960725073
4,zero_reset2,1.04,0.09669427206708997
4,zero_reset2,1.06,0.09640142109370957
4,zero_reset2,1.08,0.0961298181979561
4,zero_reset2,1.1,0.09587786197041612
4,zero_reset2,1.12,0.09564407697587807
4,zero_reset2,1.1400000000000001,0.09542710352054379
4,zero_reset2,1.16,0.09522568823771752
4,zero_reset2,1.18,0.0950386754369762
4,zero_reset2,1.2,0.09486499916242572
4,zero_reset2,1.22,0.09470367590719694
4,zero_reset2,1.24,0.09455379793352145
4,zero_reset2,1.26,0.09441452715032154
4,zero_reset2,1.28,0.0942850895030862
4,zero_reset2,1.3,0.09416476983375095
4,zero_reset2,1.32,0.094052907171256
4,zero_reset2,1.34,0.09394889041637752
4,zero_reset2,1.36,0.09385215438722787
4,zero_reset2,1.3800000000000001,0.09376217619451829
4,zero_reset2,1.4000000000000001,0.09367847191820441
4,zero_reset2,1.42,0.09360059355951783
4,zero_reset2,1.44,0.09352812624460212
4,zero_reset2,1.46,0.09346068565802332
4,zero_reset2,1.48,0.09339791568632054
4,zero_reset2,1.5,0.09333948625350758
4,zero_reset2,1.52,0.09328509133203071
4,zero_reset2,1.54,0.09323444711415625
4,zero_reset2,1.56,0.0931872903300944
4,zero_reset2,1.58,0.09314337670038611
4,zero_reset2,1.6,0.09310247951119059
4,zero_reset2,1.62,0.09306438830212102
4,zero_reset2,1.6400000000000001,0.09302890765719377
4,zero_reset2,1.6600000000000001,0.09299585609029698
4,zero_reset2,1.68,0.09296506501733566
4,zero_reset2,1.7,0.09293637780790626
4,zero_reset2,1.72,0.0929096489099771
4,zero_reset2,1.74,0.09288474304161976
4,zero_reset2,1.76,0.09286153444435517
4,zero_reset2,1.78,0.09283990619314422
4,zero_reset2,1.8,0.09281974955848243
4,zero_reset2,1.82,0.09280096341644514
4,zero_reset2,1.84,0.0927834537028811
4,zero_reset2,1.86,0.09276713290827406
4,zero_reset2,1.8800000000000001,0.09275191961008462
4,zero_reset2,1.9000000000000001,0.09273773803964949
4,zero_reset2,1.92,0.09272451768095752
4,zero_reset2,1.94,0.0927121928988434
4,zero_reset2,1.96,0.09270070259434052
4,zero_reset2,1.98,0.09268998988512066
4,zero_reset2,2.0,0.09268000180910894
4,zero_reset2,2.02,0.09267068904952784
4,zero_reset2,2.04,0.09266200567975122
4,zero_reset2,2.06,0.0926539089264868
4,zero_reset2,2.08,0.09264635894991861
4,zero_reset2,2.1,0.09263931863954925
4,zero_reset2,2.12,0.09263275342458013
4,zero_reset2,2.14,0.09262663109775957
4,zero_reset2,2.16,0.09262092165170806
4,zero_reset2,2.18,0.09261559712681033
4,zero_reset2,2.2,0.09261063146983022
4,zero_reset2,2.22,0.09260600040247033
4,zero_reset2,2.24,0.09260168129915568
4,zero_reset2,2.2600000000000002,0.09259765307337836
4,zero_reset2,2.2800000000000002,0.09259389607198537
4,zero_reset2,2.3000000000000003,0.09259039197684107
4,zero_reset2,2.32,0.09258712371333855
4,zero_reset2,2.34,0.09258407536526878
4,zero_reset2,2.36,0.09258123209559868
4,zero_reset2,2.38,0.09257858007273785
4,zero_reset2,2.4,0.09257610640190489
4,zero_reset2,2.42,0.09257379906123607
4,zero_reset2,2.44,0.09257164684230015
4,zero_reset2,2.46,0.09256963929471033
4,zero_reset2,2.48,0.09256776667454841
4,zero_reset2,2.5,0.0925660198963307
4,zero_reset2,2.52,0.09256439048827236
4,zero_reset2,2.54,0.09256287055061754
4,zero_reset2,2.56,0.0925614527168233
4,zero_reset2,2.58,0.09256013011739925
4,zero_reset2,2.6,0.09255889634621815
4,zero_reset2,2.62,0.09255774542912755
4,zero_reset2,2.64,0.0925566717947019
4,zero_reset2,2.66,0.09255567024698906
4,zero_reset2,2.68,0.09255473594011206
4,zero_reset2,2.7,0.09255386435460033
4,zero_reset2,2.72,0.09255305127533106
4,zero_reset2,2.74,0.0925522927709668
4,zero_reset2,2.7600000000000002,0.09255158517479313
4,zero_reset2,2.7800000000000002,0.09255092506685424
4,zero_reset2,2.8000000000000003,0.0925503092573021
4,zero_reset2,2.82,0.09254973477087237
4,zero_reset2,2.84,0.09254919883241458
4,zero_reset2,2.86,0.09254869885339932
4,zero_reset2,2.88,0.09254823241934185
4,zero_reset2,2.9,0.09254779727807358
4,zero_reset2,2.92,0.09254739132880886
4,zero_reset2,2.94,0.09254701261194874
4,zero_reset2,2.96,0.09254665929957635
4,zero_reset2,2.98,0.09254632968659089
4,zero_reset2,3.0,0.09254602218244315
4,zero_reset2,3.02,0.09254573530342733
4,zero_reset2,3.04,0.09254546766549268
4,zero_reset2,3.06,0.09254521797754063
4,zero_reset2,3.08,0.09254498503517385
4,zero_reset2,3.1,0.09254476771486629
4,zero_reset2,3.12,0.09254456496852626
4,zero_reset2,3.14,0.09254437581842558
4,zero_reset2,3.16,0.09254419935247085
4,zero_reset2,3.18,0.09254403471979236
4,zero_reset2,3.2,0.09254388112663064
4,zero_reset2,3.22,0.09254373783249908
4,zero_reset2,3.24,0.09254360414660591
4,zero_reset2,3.2600000000000002,0.09254347942451568
4,zero_reset2,3.2800000000000002,0.09254336306503622
4,zero_reset2,3.3000000000000003,0.09254325450731446
4,zero_reset2,3.3200000000000003,0.09254315322812803
4,zero_reset2,3.34,0.09254305873935781
4,zero_reset2,3.36,0.09254297058563243
4,zero_reset2,3.38,0.09254288834212883
4,zero_reset2,3.4,0.09254281161252212
4,zero_reset2,3.42,0.09254274002707291
4,zero_reset2,3.44,0.09254267324084235
4,zero_reset2,3.46,0.09254261093202844
4,zero_reset2,3.48,0.09254255280041312
4,zero_reset2,3.5,0.0925424985659134
4,zero_reset2,3.52,0.0925424479672311
4,zero_reset2,3.54,0.09254240076059217
4,zero_reset2,3.56,0.09254235671857039
4,zero_reset2,3.58,0.0925423156289919
4,zero_reset2,3.6,0.09254227729391032
4,zero_reset2,3.62,0.09254224152865362
4,zero_reset2,3.64,0.09254220816093314
4,zero_reset2,3.66,0.09254217703001306
4,zero_reset2,3.68,0.09254214798593534
4,zero_reset2,3.7,0.09254212088879735
4,zero_reset2,3.72,0.09254209560807641
4,zero_reset2,3.74,0.09254207202200146
4,zero_reset2,3.7600000000000002,0.09254205001696662
4,zero_reset2,3.7800000000000002,0.09254202948698217
4,zero_reset2,3.8000000000000003,0.09254201033316524
4,zero_reset2,3.8200000000000003,0.09254199246326181
4,zero_reset2,3.84,0.09254197579120405
4,zero_reset2,3.86,0.09254196023669321
4,zero_reset2,3.88,0.09254194572481489
4,zero_reset2,3.9,0.09254193218567627
4,zero_reset2,3.92,0.09254191955407107
4,zero_reset2,3.94,0.0925419077691638
4,zero_reset2,3.96,0.09254189677419744
4,zero_reset2,3.98,0.09254188651622
4,zero_reset2,4.0,0.09254187694582945
4,zero_reset2,4.0200000000000005,0.09254186801693516
4,zero_reset2,4.04,0.09254185968653626
4,zero_reset2,4.0600000000000005,0.09254185191451517
4,zero_reset2,4.08,0.0925418446634427
4,zero_reset2,4.1,0.09254183789839943
4,zero_reset2,4.12,0.09254183158680637
4,zero_reset2,4.14,0.09254182569826858
4,zero_reset2,4.16,0.09254182020442855
4,zero_reset2,4.18,0.09254181507882978
4,zero_reset2,4.2,0.0925418102967891
4,zero_reset2,4.22,0.09254180583527792
4,zero_reset2,4.24,0.09254180167281141
4,zero_reset2,4.26,0.09254179778934485
4,zero_reset2,4.28,0.09254179416617726
4,zero_reset2,4.3,0.09254179078586103
4,zero_reset2,4.32,0.0925417876321181
4,zero_reset2,4.34,0.09254178468976176
4,zero_reset2,4.36,0.09254178194462304
4,zero_reset2,4.38,0.09254177938348276
4,zero_reset2,4.4,0.09254177699400781
4,zero_reset2,4.42,0.09254177476469205
4,zero_reset2,4.44,0.0925417726848001
4,zero_reset2,4.46,0.09254177074431662
4,zero_reset2,4.48,0.09254176893389734
4,zero_reset2,4.5,0.09254176724482421
4,zero_reset2,4.5200000000000005,0.09254176566896401
4,zero_reset2,4.54,0.09254176419872824
4,zero_reset2,4.5600000000000005,0.0925417628270371
4,zero_reset2,4.58,0.09254176154728552
4,zero_reset2,4.6000000000000005,0.09254176035331095
4,zero_reset2,4.62,0.09254175923936427
4,zero_reset2,4.64,0.09254175820008134
4,zero_reset2,4.66,0.0925417572304576
4,zero_reset2,4.68,0.09254175632582402
4,zero_reset2,4.7,0.09254175548182464
4,zero_reset2,4.72,0.09254175469439514
4,zero_reset2,4.74,0.09254175395974429
4,zero_reset2,4.76,0.09254175327433405
4,zero_reset2,4.78,0.09254175263486408
4,zero_reset2,4.8,0.09254175203825526
4,zero_reset2,4.82,0.09254175148163483
4,zero_reset2,4.84,0.0925417509623224
4,zero_reset2,4.86,0.09254175047781726
4,zero_reset2,4.88,0.09254175002578666
4,zero_reset2,4.9,0.09254174960405394
4,zero_reset2,4.92,0.09254174921058814
4,zero_reset2,4.94,0.09254174884349466
4,zero_reset2,4.96,0.09254174850100597
4,zero_reset2,4.98,0.09254174818147284
4,zero_reset2,5.0,0.09254174788335673
4,zero_reset2,5.0200000000000005,0.09254174760522206
4,zero_reset2,5.04,0.09254174734572972
4,zero_reset2,5.0600000000000005,0.09254174710362997
4,zero_reset2,5.08,0.09254174687775694
4,zero_reset2,5.1000000000000005,0.09254174666702343
4,zero_reset2,5.12,0.09254174647041452
4,zero_reset2,5.14,0.09254174628698332
4,zero_reset2,5.16,0.09254174611584692
4,zero_reset2,5.18,0.09254174595618098
4,zero_reset2,5.2,0.09254174580721679
4,zero_reset2,5.22,0.09254174566823702
4,zero_reset2,5.24,0.0925417455385724
4,zero_reset2,5.26,0.09254174541759869
4,zero_reset2,5.28,0.09254174530473327
4,zero_reset2,5.3,0.09254174519943278
4,zero_reset2,5.32,0.09254174510119012
4,zero_reset2,5.34,0.0925417450095322
4,zero_reset2,5.36,0.09254174492401772
4,zero_reset2,5.38,0.092541744844235
4,zero_reset2,5.4,0.09254174476979965
4,zero_reset2,5.42,0.0925417447003534
4,zero_reset2,5.44,0.09254174463556182
4,zero_reset2,5.46,0.09254174457511291
4,zero_reset2,5.48,0.09254174451871572
4,zero_reset2,5.5,0.09254174446609854
4,zero_reset2,5.5200000000000005,0.09254174441700799
4,zero_reset2,5.54,0.09254174437120782
4,zero_reset2,5.5600000000000005,0.09254174432847745
4,zero_reset2,5.58,0.09254174428861119
4,zero_reset2,5.6000000000000005,0.09254174425141688
4,zero_reset2,5.62,0.09254174421671554
4,zero_reset2,5.64,0.09254174418433994
4,zero_reset2,5.66,0.09254174415413449
4,zero_reset2,5.68,0.0925417441259537
4,zero_reset2,5.7,0.09254174409966165
4,zero_reset2,5.72,0.09254174407513174
4,zero_reset2,5.74,0.09254174405224602
4,zero_reset2,5.76,0.09254174403089407
4,zero_reset2,5.78,0.09254174401097362
4,zero_reset2,5.8,0.09254174399238818
4,zero_reset2,5.82,0.09254174397504826
4,zero_reset2,5.84,0.09254174395887074
4,zero_reset2,5.86,0.09254174394377747
4,zero_reset2,5.88,0.09254174392969589
4,zero_reset2,5.9,0.09254174391655795
4,zero_reset2,5.92,0.09254174390430081
4,zero_reset2,5.94,0.09254174389286512
4,zero_reset2,5.96,0.09254174388219596
4,zero_reset2,5.98,0.0925417438722418
4,zero_reset2,6.0,0.092541743862955
4,zero_reset2,6.0200000000000005,0.09254174385429048
4,zero_reset2,6.04,0.09254174384620681
4,zero_reset2,6.0600000000000005,0.09254174383866484
4,zero_reset2,6.08,0.0925417438316285
4,zero_reset2,6.1000000000000005,0.09254174382506382
4,zero_reset2,6.12,0.0925417438189389
4,zero_reset2,6.140000000000001,0.09254174381322458
4,zero_reset2,6.16,0.09254174380789341
4,zero_reset2,6.18,0.09254174380291941
4,zero_reset2,6.2,0.09254174379827891
4,zero_reset2,6.22,0.09254174379394946
4,zero_reset2,6.24,0.09254174378991019
4,zero_reset2,6.26,0.09254174378614159
4,zero_reset2,6.28,0.09254174378262563
4,zero_reset2,6.3,0.09254174377934532
4,zero_reset2,6.32,0.09254174377628482
4,zero_reset2,6.34,0.09254174377342948
4,zero_reset2,6.36,0.09254174377076557
4,zero_reset2,6.38,0.09254174376828012
4,zero_reset2,6.4,0.09254174376596125
4,zero_reset2,6.42,0.09254174376379794
4,zero_reset2,6.44,0.09254174376177957
4,zero_reset2,6.46,0.09254174375989646
4,zero_reset2,6.48,0.0925417437581395
4,zero_reset2,6.5,0.0925417437565004
4,zero_reset2,6.5200000000000005,0.09254174375497118
4,zero_reset2,6.54,0.0925417437535444
4,zero_reset2,6.5600000000000005,0.09254174375221326
4,zero_reset2,6.58,0.09254174375097127
4,zero_reset2,6.6000000000000005,0.09254174374981268
4,zero_reset2,6.62,0.0925417437487316
4,zero_reset2,6.640000000000001,0.09254174374772302
4,zero_reset2,6.66,0.09254174374678205
4,zero_reset2,6.68,0.09254174374590408
4,zero_reset2,6.7,0.09254174374508506
4,zero_reset2,6.72,0.09254174374432096
4,zero_reset2,6.74,0.09254174374360803
4,zero_reset2,6.76,0.09254174374294284
4,zero_reset2,6.78,0.09254174374232224
4,zero_reset2,6.8,0.09254174374174318
4,zero_reset2,6.82,0.09254174374120319
4,zero_reset2,6.84,0.09254174374069918
4,zero_reset2,6.86,0.09254174374022893
4,zero_reset2,6.88,0.09254174373979027
4,zero_reset2,6.9,0.09254174373938098
4,zero_reset2,6.92,0.0925417437389992
4,zero_reset2,6.94,0.09254174373864281
4,zero_reset2,6.96,0.09254174373831056
4,zero_reset2,6.98,0.09254174373800042
4,zero_reset2,7.0,0.09254174373771112
4,zero_reset2,7.0200000000000005,0.0925417437374412
4,zero_reset2,7.04,0.09254174373718943
4,zero_reset2,7.0600000000000005,0.09254174373695445
4,zero_reset2,7.08,0.09254174373673531
4,zero_reset2,7.1000000000000005,0.09254174373653073
4,zero_reset2,7.12,0.09254174373633996
4,zero_reset2,7.140000000000001,0.09254174373616204
4,zero_reset2,7.16,0.09254174373599575
4,zero_reset2,7.18,0.09254174373584083
4,zero_reset2,7.2,0.09254174373569632
4,zero_reset2,7.22,0.0925417437355614
4,zero_reset2,7.24,0.09254174373543564
4,zero_reset2,7.26,0.09254174373531823
4,zero_reset2,7.28,0.09254174373520878
4,zero_reset2,7.3,0.0925417437351066
4,zero_reset2,7.32,0.09254174373501126
4,zero_reset2,7.34,0.09254174373492231
4,zero_reset2,7.36,0.09254174373483931
4,zero_reset2,7.38,0.09254174373476187
4,zero_reset2,7.4,0.09254174373468968
4,zero_reset2,7.42,0.09254174373462223
4,zero_reset2,7.44,0.09254174373455933
4,zero_reset2,7.46,0.09254174373450069
4,zero_reset2,7.48,0.09254174373444601
4,zero_reset2,7.5,0.09254174373439494
4,zero_reset2,7.5200000000000005,0.09254174373434723
4,zero_reset2,7.54,0.09254174373430282
4,zero_reset2,7.5600000000000005,0.09254174373426131
4,zero_reset2,7.58,0.09254174373422269
4,zero_reset2,7.6000000000000005,0.09254174373418661
4,zero_reset2,7.62,0.09254174373415287
4,zero_reset2,7.640000000000001,0.09254174373412152
4,zero_reset2,7.66,0.09254174373409221
4,zero_reset2,7.68,0.09254174373406487
4,zero_reset2,7.7,0.09254174373403931
4,zero_reset2,7.72,0.09254174373401547
4,zero_reset2,7.74,0.09254174373399326
4,zero_reset2,7.76,0.09254174373397253
4,zero_reset2,7.78,0.09254174373395326
4,zero_reset2,7.8,0.09254174373393523
4,zero_reset2,7.82,0.09254174373391837
4,zero_reset2,7.84,0.09254174373390253
4,zero_reset2,7.86,0.09254174373388806
4,zero_reset2,7.88,0.09254174373387444
4,zero_reset2,7.9,0.09254174373386154
4,zero_reset2,7.92,0.09254174373384969
4,zero_reset2,7.94,0.09254174373383856
4,zero_reset2,7.96,0.09254174373382834
4,zero_reset2,7.98,0.09254174373381852
4,zero_reset2,8.0,0.09254174373380963
4,zero_reset2,8.02,0.09254174373380113
4,zero_reset2,8.040000000000001,0.09254174373379331
4,zero_reset2,8.06,0.09254174373378596
4,zero_reset2,8.08,0.09254174373377921
4,zero_reset2,8.1,0.09254174373377284
4,zero_reset2,8.120000000000001,0.09254174373376686
4,zero_reset2,8.14,0.09254174373376126
4,zero_reset2,8.16,0.09254174373375615
4,zero_reset2,8.18,0.09254174373375143
4,zero_reset2,8.2,0.0925417437337468
4,zero_reset2,8.22,0.09254174373374251
4,zero_reset2,8.24,0.0925417437337387
4,zero_reset2,8.26,0.092541743733735
4,zero_reset2,8.28,0.09254174373373159
4,zero_reset2,8.3,0.09254174373372843
4,zero_reset2,8.32,0.09254174373372556
4,zero_reset2,8.34,0.0925417437337228
4,zero_reset2,8.36,0.09254174373372019
4,zero_reset2,8.38,0.09254174373371779
4,zero_reset2,8.4,0.09254174373371554
4,zero_reset2,8.42,0.0925417437337134
4,zero_reset2,8.44,0.09254174373371152
4,zero_reset2,8.46,0.09254174373370964
4,zero_reset2,8.48,0.09254174373370794
4,zero_reset2,8.5,0.09254174373370633
4,zero_reset2,8.52,0.09254174373370486
4,zero_reset2,8.540000000000001,0.09254174373370355
4,zero_reset2,8.56,0.09254174373370219
4,zero_reset2,8.58,0.09254174373370097
4,zero_reset2,8.6,0.09254174373369986
4,zero_reset2,8.620000000000001,0.09254174373369886
4,zero_reset2,8.64,0.09254174373369783
4,zero_reset2,8.66,0.09254174373369692
4,zero_reset2,8.68,0.09254174373369607
4,zero_reset2,8.700000000000001,0.09254174373369534
4,zero_reset2,8.72,0.0925417437336946
4,zero_reset2,8.74,0.09254174373369388
4,zero_reset2,8.76,0.09254174373369314
4,zero_reset2,8.78,0.09254174373369257
4,zero_reset2,8.8,0.09254174373369205
4,zero_reset2,8.82,0.09254174373369159
4,zero_reset2,8.84,0.09254174373369106
4,zero_reset2,8.86,0.09254174373369053
4,zero_reset2,8.88,0.09254174373369005
4,zero_reset2,8.9,0.09254174373368979
4,zero_reset2,8.92,0.0925417437336895
4,zero_reset2,8.94,0.09254174373368901
4,zero_reset2,8.96,0.0925417437336887
4,zero_reset2,8.98,0.0925417437336884
4,zero_reset2,9.0,0.09254174373368816
4,zero_reset2,9.02,0.09254174373368779
4,zero_reset2,9.040000000000001,0.09254174373368762
4,zero_reset2,9.06,0.09254174373368733
4,zero_reset2,9.08,0.09254174373368718
4,zero_reset2,9.1,0.09254174373368697
4,zero_reset2,9.120000000000001,0.0925417437336869
4,zero_reset2,9.14,0.09254174373368663
4,zero_reset2,9.16,0.09254174373368648
4,zero_reset2,9.18,0.0925417437336863
4,zero_reset2,9.200000000000001,0.09254174373368616
4,zero_reset2,9.22,0.09254174373368619
4,zero_reset2,9.24,0.09254174373368584
4,zero_reset2,9.26,0.09254174373368576
4,zero_reset2,9.28,0.09254174373368565
4,zero_reset2,9.3,0.09254174373368551
4,zero_reset2,9.32,0.09254174373368548
4,zero_reset2,9.34,0.09254174373368543
4,zero_reset2,9.36,0.0925417437336855
4,zero_reset2,9.38,0.09254174373368543
4,zero_reset2,9.4,0.09254174373368532
4,zero_reset2,9.42,0.09254174373368526
4,zero_reset2,9.44,0.09254174373368512
4,zero_reset2,9.46,0.09254174373368508
4,zero_reset2,9.48,0.09254174373368508
4,zero_reset2,9.5,0.09254174373368498
4,zero_reset2,9.52,0.09254174373368496
4,zero_reset2,9.540000000000001,0.09254174373368493
4,zero_reset2,9.56,0.0925417437336849
4,zero_reset2,9.58,0.09254174373368487
4,zero_reset2,9.6,0.09254174373368476
4,zero_reset2,9.620000000000001,0.09254174373368473
4,zero_reset2,9.64,0.09254174373368473
4,zero_reset2,9.66,0.09254174373368473
4,zero_reset2,9.68,0.09254174373368465
4,zero_reset2,9.700000000000001,0.09254174373368464
4,zero_reset2,9.72,0.09254174373368465
4,zero_reset2,9.74,0.09254174373368462
4,zero_reset2,9.76,0.09254174373368465
4,zero_reset2,9.78,0.09254174373368451
4,zero_reset2,9.8,0.09254174373368447
4,zero_reset2,9.82,0.09254174373368448
4,zero_reset2,9.84,0.09254174373368451
4,zero_reset2,9.86,0.09254174373368458
4,zero_reset2,9.88,0.09254174373368454
4,zero_reset2,9.9,0.09254174373368441
4,zero_reset2,9.92,0.09254174373368433
4,zero_reset2,9.94,0.09254174373368451
4,zero_reset2,9.96,0.09254174373368454
4,zero_reset2,9.98,0.09254174373368436
4,zero_reset2,10.0,0.0925417437336844
4,zero_reset2,10.02,0.09254174373368437
4,zero_reset2,10.040000000000001,0.09254174373368443
4,zero_reset2,10.06,0.09254174373368435
4,zero_reset2,10.08,0.09254174373368435
4,zero_reset2,10.1,0.09254174373368437
4,zero_reset2,10.120000000000001,0.09254174373368437
4,zero_reset2,10.14,0.09254174373368437
4,zero_reset2,10.16,0.09254174373368441
4,zero_reset2,10.18,0.0925417437336844
4,zero_reset2,10.200000000000001,0.09254174373368432
4,zero_reset2,10.22,0.09254174373368429
4,zero_reset2,10.24,0.09254174373368435
4,zero_reset2,10.26,0.09254174373368446
4,zero_reset2,10.28,0.09254174373368429
4,zero_reset2,10.3,0.09254174373368425
4,zero_reset2,10.32,0.09254174373368432
4,zero_reset2,10.34,0.09254174373368423
4,zero_reset2,10.36,0.09254174373368423
4,zero_reset2,10.38,0.09254174373368428
4,zero_reset2,10.4,0.0925417437336844
4,zero_reset2,10.42,0.0925417437336844
4,zero_reset2,10.44,0.09254174373368439
4,zero_reset2,10.46,0.09254174373368441
4,zero_reset2,10.48,0.09254174373368435
4,zero_reset2,10.5,0.09254174373368433
4,zero_reset2,10.52,0.09254174373368435
4,zero_reset2,10.540000000000001,0.09254174373368437
4,zero_reset2,10.56,0.09254174373368435
4,zero_reset2,10.58,0.09254174373368435
4,zero_reset2,10.6,0.09254174373368441
4,zero_reset2,10.620000000000001,0.0925417437336844
4,zero_reset2,10.64,0.09254174373368439
4,zero_reset2,10.66,0.09254174373368435
4,zero_reset2,10.68,0.09254174373368437
4,zero_reset2,10.700000000000001,0.0925417437336844
4,zero_reset2,10.72,0.09254174373368435
4,zero_reset2,10.74,0.09254174373368437
4,zero_reset2,10.76,0.09254174373368439
4,zero_reset2,10.78,0.09254174373368437
4,zero_reset2,10.8,0.09254174373368443
4,zero_reset2,10.82,0.09254174373368437
4,zero_reset2,10.84,0.09254174373368432
4,zero_reset2,10.86,0.09254174373368435
4,zero_reset2,10.88,0.09254174373368444
4,zero_reset2,10.9,0.09254174373368446
4,zero_reset2,10.92,0.09254174373368443
4,zero_reset2,10.94,0.09254174373368432
4,zero_reset2,10.96,0.09254174373368432
4,zero_reset2,10.98,0.09254174373368441
4,zero_reset2,11.0,0.09254174373368448
4,zero_reset2,11.02,0.09254174373368433
4,zero_reset2,11.040000000000001,0.09254174373368437
4,zero_reset2,11.06,0.09254174373368435
4,zero_reset2,11.08,0.09254174373368443
4,zero_reset2,11.1,0.0925417437336843
4,zero_reset2,11.120000000000001,0.09254174373368443
4,zero_reset2,11.14,0.09254174373368437
4,zero_reset2,11.16,0.09254174373368443
4,zero_reset2,11.18,0.09254174373368437
4,zero_reset2,11.200000000000001,0.09254174373368448
4,zero_reset2,11.22,0.09254174373368443
4,zero_reset2,11.24,0.09254174373368437
4,zero_reset2,11.26,0.09254174373368435
4,zero_reset2,11.28,0.09254174373368443
4,zero_reset2,11.3,0.09254174373368454
4,zero_reset2,11.32,0.09254174373368433
4,zero_reset2,11.34,0.09254174373368426
4,zero_reset2,11.36,0.09254174373368435
4,zero_reset2,11.38,0.09254174373368435
4,zero_reset2,11.4,0.09254174373368443
4,zero_reset2,11.42,0.09254174373368437
4,zero_reset2,11.44,0.09254174373368448
4,zero_reset2,11.46,0.0925417437336845
4,zero_reset2,11.48,0.09254174373368446
4,zero_reset2,11.5,0.09254174373368451
4,zero_reset2,11.52,0.09254174373368446
4,zero_reset2,11.540000000000001,0.09254174373368446
4,zero_reset2,11.56,0.09254174373368455
4,zero_reset2,11.58,0.09254174373368447
4,zero_reset2,11.6,0.09254174373368446
4,zero_reset2,11.620000000000001,0.09254174373368448
4,zero_reset2,11.64,0.0925417437336845
4,zero_reset2,11.66,0.09254174373368451
4,zero_reset2,11.68,0.09254174373368446
4,zero_reset2,11.700000000000001,0.09254174373368446
4,zero_reset2,11.72,0.09254174373368448
4,zero_reset2,11.74,0.09254174373368454
4,zero_reset2,11.76,0.09254174373368454
4,zero_reset2,11.78,0.09254174373368454
4,zero_reset2,11.8,0.09254174373368454
4,zero_reset2,11.82,0.09254174373368454
4,zero_reset2,11.84,0.09254174373368454
4,zero_reset2,11.86,0.09254174373368453
4,zero_reset2,11.88,0.09254174373368446
4,zero_reset2,11.9,0.09254174373368451
4,zero_reset2,11.92,0.09254174373368454
4,zero_reset2,11.94,0.09254174373368458
4,zero_reset2,11.96,0.09254174373368447
4,zero_reset2,11.98,0.09254174373368447
4,zero_reset2,12.0,0.0925417437336844
4,zero_reset2,12.02,0.09254174373368451
4,zero_reset2,12.040000000000001,0.09254174373368462
4,zero_reset2,12.06,0.09254174373368446
4,zero_reset2,12.08,0.09254174373368448
4,zero_reset2,12.1,0.09254174373368447
4,zero_reset2,12.120000000000001,0.09254174373368454
4,zero_reset2,12.14,0.09254174373368439
4,zero_reset2,12.16,0.09254174373368448
4,zero_reset2,12.18,0.09254174373368451
4,zero_reset2,12.200000000000001,0.09254174373368448
4,zero_reset2,12.22,0.09254174373368451
4,zero_reset2,12.24,0.09254174373368458
4,zero_reset2,12.26,0.09254174373368451
4,zero_reset2,12.280000000000001,0.09254174373368446
4,zero_reset2,12.3,0.09254174373368446
4,zero_reset2,12.32,0.09254174373368443
4,zero_reset2,12.34,0.0925417437336846
4,zero_reset2,12.36,0.09254174373368446
4,zero_reset2,12.38,0.09254174373368436
4,zero_reset2,12.4,0.09254174373368443
4,zero_reset2,12.42,0.0925417437336844
4,zero_reset2,12.44,0.09254174373368447
4,zero_reset2,12.46,0.09254174373368443
4,zero_reset2,12.48,0.09254174373368451
4,zero_reset2,12.5,0.09254174373368454
4,zero_reset2,12.52,0.09254174373368451
4,zero_reset2,12.540000000000001,0.09254174373368454
4,zero_reset2,12.56,0.09254174373368448
4,zero_reset2,12.58,0.09254174373368451
4,zero_reset2,12.6,0.09254174373368457
4,zero_reset2,12.620000000000001,0.09254174373368453
4,zero_reset2,12.64,0.0925417437336845
4,zero_reset2,12.66,0.09254174373368455
4,zero_reset2,12.68,0.09254174373368458
4,zero_reset2,12.700000000000001,0.09254174373368462
4,zero_reset2,12.72,0.09254174373368454
4,zero_reset2,12.74,0.09254174373368451
4,zero_reset2,12.76,0.09254174373368455
4,zero_reset2,12.780000000000001,0.09254174373368458
4,zero_reset2,12.8,0.09254174373368462
4,zero_reset2,12.82,0.09254174373368455
4,zero_reset2,12.84,0.0925417437336846
4,zero_reset2,12.86,0.09254174373368457
4,zero_reset2,12.88,0.09254174373368461
4,zero_reset2,12.9,0.0925417437336846
4,zero_reset2,12.92,0.09254174373368453
4,zero_reset2,12.94,0.09254174373368457
4,zero_reset2,12.96,0.09254174373368457
4,zero_reset2,12.98,0.09254174373368465
4,zero_reset2,13.0,0.09254174373368457
4,zero_reset2,13.02,0.09254174373368451
4,zero_reset2,13.040000000000001,0.09254174373368446
4,zero_reset2,13.06,0.09254174373368462
4,zero_reset2,13.08,0.09254174373368465
4,zero_reset2,13.1,0.09254174373368453
4,zero_reset2,13.120000000000001,0.0925417437336846
4,zero_reset2,13.14,0.09254174373368454
4,zero_reset2,13.16,0.09254174373368465
4,zero_reset2,13.18,0.09254174373368448
4,zero_reset2,13.200000000000001,0.09254174373368454
4,zero_reset2,13.22,0.0925417437336846
4,zero_reset2,13.24,0.09254174373368462
4,zero_reset2,13.26,0.09254174373368454
4,zero_reset2,13.280000000000001,0.09254174373368465
4,zero_reset2,13.3,0.09254174373368461
4,zero_reset2,13.32,0.09254174373368457
4,zero_reset2,13.34,0.09254174373368454
4,zero_reset2,13.36,0.0925417437336846
4,zero_reset2,13.38,0.09254174373368468
4,zero_reset2,13.4,0.09254174373368453
4,zero_reset2,13.42,0.09254174373368447
4,zero_reset2,13.44,0.09254174373368451
4,zero_reset2,13.46,0.0925417437336845
4,zero_reset2,13.48,0.09254174373368454
4,zero_reset2,13.5,0.09254174373368454
4,zero_reset2,13.52,0.09254174373368465
4,zero_reset2,13.540000000000001,0.09254174373368462
4,zero_reset2,13.56,0.09254174373368461
4,zero_reset2,13.58,0.09254174373368465
4,zero_reset2,13.6,0.0925417437336846
4,zero_reset2,13.620000000000001,0.09254174373368461
4,zero_reset2,13.64,0.09254174373368469
4,zero_reset2,13.66,0.09254174373368465
4,zero_reset2,13.68,0.09254174373368464
4,zero_reset2,13.700000000000001,0.09254174373368465
4,zero_reset2,13.72,0.0925417437336847
4,zero_reset2,13.74,0.09254174373368473
4,zero_reset2,13.76,0.09254174373368464
4,zero_reset2,13.780000000000001,0.09254174373368464
4,zero_reset2,13.8,0.09254174373368465
4,zero_reset2,13.82,0.09254174373368469
4,zero_reset2,13.84,0.0925417437336847
4,zero_reset2,13.86,0.09254174373368468
4,zero_reset2,13.88,0.0925417437336847
4,zero_reset2,13.9,0.09254174373368468
4,zero_reset2,13.92,0.09254174373368472
4,zero_reset2,13.94,0.0925417437336847
4,zero_reset2,13.96,0.09254174373368464
4,zero_reset2,13.98,0.09254174373368465
4,zero_reset2,14.0,0.09254174373368469
4,zero_reset2,14.02,0.09254174373368473
4,zero_reset2,14.040000000000001,0.0925417437336847
4,zero_reset2,14.06,0.09254174373368464
4,zero_reset2,14.08,0.09254174373368457
4,zero_reset2,14.1,0.09254174373368473
4,zero_reset2,14.120000000000001,0.09254174373368476
4,zero_reset2,14.14,0.09254174373368461
4,zero_reset2,14.16,0.0925417437336847
4,zero_reset2,14.18,0.09254174373368464
4,zero_reset2,14.200000000000001,0.09254174373368476
4,zero_reset2,14.22,0.09254174373368462
4,zero_reset2,14.24,0.09254174373368465
4,zero_reset2,14.26,0.09254174373368468
4,zero_reset2,14.280000000000001,0.0925417437336847
4,zero_reset2,14.3,0.09254174373368465
4,zero_reset2,14.32,0.0925417437336847
4,zero_reset2,14.34,0.09254174373368473
4,zero_reset2,14.36,0.09254174373368468
4,zero_reset2,14.38,0.0925417437336846
4,zero_reset2,14.4,0.09254174373368469
4,zero_reset2,14.42,0.0925417437336848
4,zero_reset2,14.44,0.09254174373368465
4,zero_reset2,14.46,0.09254174373368454
4,zero_reset2,14.48,0.09254174373368468
4,zero_reset2,14.5,0.09254174373368457
4,zero_reset2,14.52,0.09254174373368461
4,zero_reset2,14.540000000000001,0.09254174373368462
4,zero_reset2,14.56,0.09254174373368478
4,zero_reset2,14.58,0.09254174373368479
4,zero_reset2,14.6,0.09254174373368476
4,zero_reset2,14.620000000000001,0.09254174373368479
4,zero_reset2,14.64,0.09254174373368479
4,zero_reset2,14.66,0.09254174373368472
4,zero_reset2,14.68,0.0925417437336848
4,zero_reset2,14.700000000000001,0.09254174373368475
4,zero_reset2,14.72,0.09254174373368476
4,zero_reset2,14.74,0.09254174373368479
4,zero_reset2,14.76,0.09254174373368479
4,zero_reset2,14.780000000000001,0.09254174373368484
4,zero_reset2,14.8,0.0925417437336847
4,zero_reset2,14.82,0.09254174373368478
4,zero_reset2,14.84,0.09254174373368473
4,zero_reset2,14.86,0.09254174373368478
4,zero_reset2,14.88,0.09254174373368479
4,zero_reset2,14.9,0.09254174373368473
4,zero_reset2,14.92,0.09254174373368476
4,zero_reset2,14.94,0.09254174373368473
4,zero_reset2,14.96,0.0925417437336848
4,zero_reset2,14.98,0.09254174373368476
4,zero_reset2,15.0,0.09254174373368472
4,zero_reset2,15.02,0.09254174373368473
4,zero_reset2,15.040000000000001,0.09254174373368479
4,zero_reset2,15.06,0.09254174373368476
4,zero_reset2,15.08,0.09254174373368473
4,zero_reset2,15.1,0.0925417437336847
4,zero_reset2,15.120000000000001,0.09254174373368462
4,zero_reset2,15.14,0.09254174373368479
4,zero_reset2,15.16,0.09254174373368482
4,zero_reset2,15.18,0.09254174373368466
4,zero_reset2,15.200000000000001,0.09254174373368473
4,zero_reset2,15.22,0.0925417437336847
4,zero_reset2,15.24,0.0925417437336848
4,zero_reset2,15.26,0.09254174373368462
4,zero_reset2,15.280000000000001,0.09254174373368473
4,zero_reset2,15.3,0.09254174373368476
4,zero_reset2,15.32,0.09254174373368476
4,zero_reset2,15.34,0.0925417437336847
4,zero_reset2,15.36,0.09254174373368479
4,zero_reset2,15.38,0.09254174373368479
4,zero_reset2,15.4,0.09254174373368473
4,zero_reset2,15.42,0.09254174373368465
4,zero_reset2,15.44,0.09254174373368475
4,zero_reset2,15.46,0.09254174373368482
4,zero_reset2,15.48,0.09254174373368472
4,zero_reset2,15.5,0.09254174373368466
4,zero_reset2,15.52,0.0925417437336847
4,zero_reset2,15.540000000000001,0.09254174373368464
4,zero_reset2,15.56,0.09254174373368473
4,zero_reset2,15.58,0.09254174373368468
4,zero_reset2,15.6,0.09254174373368484
4,zero_reset2,15.620000000000001,0.09254174373368486
4,zero_reset2,15.64,0.09254174373368484
4,zero_reset2,15.66,0.09254174373368484
4,zero_reset2,15.68,0.09254174373368484
4,zero_reset2,15.700000000000001,0.09254174373368482
4,zero_reset2,15.72,0.09254174373368487
4,zero_reset2,15.74,0.09254174373368484
4,zero_reset2,15.76,0.0925417437336848
4,zero_reset2,15.780000000000001,0.09254174373368487
4,zero_reset2,15.8,0.09254174373368484
4,zero_reset2,15.82,0.09254174373368487
4,zero_reset2,15.84,0.09254174373368482
4,zero_reset2,15.860000000000001,0.09254174373368483
4,zero_reset2,15.88,0.0925417437336848
4,zero_reset2,15.9,0.09254174373368482
4,zero_reset2,15.92,0.09254174373368483
4,zero_reset2,15.94,0.09254174373368482
4,zero_reset2,15.96,0.09254174373368482
4,zero_reset2,15.98,0.09254174373368482
4,zero_reset2,16.0,0.09254174373368489
4,zero_reset2,16.02,0.09254174373368484
4,zero_reset2,16.04,0.09254174373368479
4,zero_reset2,16.06,0.09254174373368479
4,zero_reset2,16.080000000000002,0.09254174373368483
4,zero_reset2,16.1,0.09254174373368484
4,zero_reset2,16.12,0.09254174373368484
4,zero_reset2,16.14,0.09254174373368473
4,zero_reset2,16.16,0.0925417437336847
4,zero_reset2,16.18,0.09254174373368486
4,zero_reset2,16.2,0.0925417437336849
4,zero_reset2,16.22,0.09254174373368473
4,zero_reset2,16.240000000000002,0.09254174373368482
4,zero_reset2,16.26,0.09254174373368479
4,zero_reset2,16.28,0.09254174373368489
4,zero_reset2,16.3,0.09254174373368473
4,zero_reset2,16.32,0.09254174373368483
4,zero_reset2,16.34,0.0925417437336848
4,zero_reset2,16.36,0.09254174373368482
4,zero_reset2,16.38,0.09254174373368476
4,zero_reset2,16.4,0.09254174373368484
4,zero_reset2,16.42,0.0925417437336849
4,zero_reset2,16.44,0.09254174373368482
4,zero_reset2,16.46,0.09254174373368479
4,zero_reset2,16.48,0.09254174373368483
4,zero_reset2,16.5,0.09254174373368487
4,zero_reset2,16.52,0.09254174373368479
4,zero_reset2,16.54,0.09254174373368475
4,zero_reset2,16.56,0.09254174373368476
4,zero_reset2,16.580000000000002,0.09254174373368473
4,zero_reset2,16.6,0.09254174373368479
4,zero_reset2,16.62,0.0925417437336848
4,zero_reset2,16.64,0.0925417437336849
4,zero_reset2,16.66,0.0925417437336849
4,zero_reset2,16.68,0.09254174373368487
4,zero_reset2,16.7,0.09254174373368489
4,zero_reset2,16.72,0.09254174373368487
4,zero_reset2,16.740000000000002,0.09254174373368487
4,zero_reset2,16.76,0.09254174373368487
4,zero_reset2,16.78,0.09254174373368487
4,zero_reset2,16.8,0.09254174373368489
4,zero_reset2,16.82,0.09254174373368491
4,zero_reset2,16.84,0.09254174373368493
4,zero_reset2,16.86,0.09254174373368496
4,zero_reset2,16.88,0.0925417437336849
4,zero_reset2,16.9,0.0925417437336849
4,zero_reset2,16.92,0.09254174373368489
4,zero_reset2,16.94,0.09254174373368496
4,zero_reset2,16.96,0.09254174373368493
4,zero_reset2,16.98,0.0925417437336849
4,zero_reset2,17.0,0.09254174373368496
4,zero_reset2,17.02,0.09254174373368494
4,zero_reset2,17.04,0.09254174373368503
4,zero_reset2,17.06,0.09254174373368493
4,zero_reset2,17.080000000000002,0.09254174373368487
4,zero_reset2,17.1,0.09254174373368487
4,zero_reset2,17.12,0.09254174373368493
4,zero_reset2,17.14,0.09254174373368496
4,zero_reset2,17.16,0.09254174373368493
4,zero_reset2,17.18,0.0925417437336849
4,zero_reset2,17.2,0.09254174373368482
4,zero_reset2,17.22,0.09254174373368494
4,zero_reset2,17.240000000000002,0.092541743733685
4,zero_reset2,17.26,0.09254174373368487
4,zero_reset2,17.28,0.09254174373368491
4,zero_reset2,17.3,0.09254174373368487
4,zero_reset2,17.32,0.09254174373368501
4,zero_reset2,17.34,0.09254174373368482
4,zero_reset2,17.36,0.09254174373368489
4,zero_reset2,17.38,0.09254174373368491
4,zero_reset2,17.400000000000002,0.09254174373368494
4,zero_reset2,17.42,0.09254174373368483
4,zero_reset2,17.44,0.09254174373368493
4,zero_reset2,17.46,0.09254174373368501
4,zero_reset2,17.48,0.0925417437336849
4,zero_reset2,17.5,0.09254174373368489
4,zero_reset2,17.52,0.0925417437336849
4,zero_reset2,17.54,0.09254174373368503
4,zero_reset2,17.56,0.09254174373368483
4,zero_reset2,17.580000000000002,0.09254174373368483
4,zero_reset2,17.6,0.09254174373368487
4,zero_reset2,17.62,0.09254174373368482
4,zero_reset2,17.64,0.09254174373368489
4,zero_reset2,17.66,0.0925417437336849
4,zero_reset2,17.68,0.092541743733685
4,zero_reset2,17.7,0.09254174373368501
4,zero_reset2,17.72,0.09254174373368498
4,zero_reset2,17.740000000000002,0.09254174373368498
4,zero_reset2,17.76,0.09254174373368498
4,zero_reset2,17.78,0.09254174373368493
4,zero_reset2,17.8,0.092541743733685
4,zero_reset2,17.82,0.09254174373368504
4,zero_reset2,17.84,0.09254174373368498
4,zero_reset2,17.86,0.09254174373368498
4,zero_reset2,17.88,0.09254174373368504
4,zero_reset2,17.900000000000002,0.09254174373368504
4,zero_reset2,17.92,0.09254174373368498
4,zero_reset2,17.94,0.09254174373368498
4,zero_reset2,17.96,0.09254174373368501
4,zero_reset2,17.98,0.09254174373368503
4,zero_reset2,18.0,0.09254174373368501
4,zero_reset2,18.02,0.09254174373368501
4,zero_reset2,18.04,0.09254174373368507
4,zero_reset2,18.06,0.09254174373368508
4,zero_reset2,18.080000000000002,0.09254174373368514
4,zero_reset2,18.1,0.09254174373368505
4,zero_reset2,18.12,0.092541743733685
4,zero_reset2,18.14,0.09254174373368501
4,zero_reset2,18.16,0.09254174373368504
4,zero_reset2,18.18,0.09254174373368508
4,zero_reset2,18.2,0.09254174373368505
4,zero_reset2,18.22,0.09254174373368501
4,zero_reset2,18.240000000000002,0.09254174373368496
4,zero_reset2,18.26,0.09254174373368512
4,zero_reset2,18.28,0.09254174373368514
4,zero_reset2,18.3,0.09254174373368498
4,zero_reset2,18.32,0.09254174373368507
4,zero_reset2,18.34,0.09254174373368501
4,zero_reset2,18.36,0.09254174373368512
4,zero_reset2,18.38,0.09254174373368496
4,zero_reset2,18.400000000000002,0.09254174373368504
4,zero_reset2,18.42,0.09254174373368504
4,zero_reset2,18.44,0.09254174373368504
4,zero_reset2,18.46,0.09254174373368501
4,zero_reset2,18.48,0.0925417437336851
4,zero_reset2,18.5,0.09254174373368511
4,zero_reset2,18.52,0.09254174373368508
4,zero_reset2,18.54,0.09254174373368498
4,zero_reset2,18.56,0.09254174373368505
4,zero_reset2,18.580000000000002,0.0925417437336852
4,zero_reset2,18.6,0.09254174373368496
4,zero_reset2,18.62,0.09254174373368497
4,zero_reset2,18.64,0.09254174373368498
4,zero_reset2,18.66,0.09254174373368493
4,zero_reset2,18.68,0.09254174373368498
4,zero_reset2,18.7,0.09254174373368501
4,zero_reset2,18.72,0.09254174373368514
4,zero_reset2,18.740000000000002,0.09254174373368515
4,zero_reset2,18.76,0.09254174373368507
4,zero_reset2,18.78,0.0925417437336851
4,zero_reset2,18.8,0.09254174373368507
4,zero_reset2,18.82,0.09254174373368508
4,zero_reset2,18.84,0.09254174373368514
4,zero_reset2,18.86,0.09254174373368511
4,zero_reset2,18.88,0.0925417437336851
4,zero_reset2,18.900000000000002,0.09254174373368507
4,zero_reset2,18.92,0.09254174373368516
4,zero_reset2,18.94,0.09254174373368516
4,zero_reset2,18.96,0.09254174373368507
4,zero_reset2,18.98,0.09254174373368505
4,zero_reset2,19.0,0.09254174373368514
4,zero_reset2,19.02,0.0925417437336851
4,zero_reset2,19.04,0.09254174373368507
4,zero_reset2,19.06,0.09254174373368511
4,zero_reset2,19.080000000000002,0.09254174373368512
4,zero_reset2,19.1,0.09254174373368514
4,zero_reset2,19.12,0.09254174373368514
4,zero_reset2,19.14,0.09254174373368511
4,zero_reset2,19.16,0.09254174373368504
4,zero_reset2,19.18,0.09254174373368508
4,zero_reset2,19.2,0.09254174373368514
4,zero_reset2,19.22,0.09254174373368515
4,zero_reset2,19.240000000000002,0.09254174373368511
4,zero_reset2,19.26,0.0925417437336851
4,zero_reset2,19.28,0.09254174373368497
4,zero_reset2,19.3,0.09254174373368519
4,zero_reset2,19.32,0.0925417437336852
4,zero_reset2,19.34,0.09254174373368504
4,zero_reset2,19.36,0.0925417437336851
4,zero_reset2,19.38,0.09254174373368505
4,zero_reset2,19.400000000000002,0.09254174373368515
4,zero_reset2,19.42,0.09254174373368498
4,zero_reset2,19.44,0.09254174373368508
4,zero_reset2,19.46,0.0925417437336851
4,zero_reset2,19.48,0.09254174373368505
4,zero_reset2,19.5,0.0925417437336851
4,zero_reset2,19.52,0.09254174373368514
4,zero_reset2,19.54,0.09254174373368515
4,zero_reset2,19.56,0.09254174373368512
4,zero_reset2,19.580000000000002,0.09254174373368504
4,zero_reset2,19.6,0.0925417437336851
4,zero_reset2,19.62,0.0925417437336852
4,zero_reset2,19.64,0.092541743733685
4,zero_reset2,19.66,0.09254174373368498
4,zero_reset2,19.68,0.09254174373368504
4,zero_reset2,19.7,0.09254174373368501
4,zero_reset2,19.72,0.09254174373368508
4,zero_reset2,19.740000000000002,0.09254174373368507
4,zero_reset2,19.76,0.09254174373368519
4,zero_reset2,19.78,0.0925417437336852
4,zero_reset2,19.8,0.09254174373368522
4,zero_reset2,19.82,0.09254174373368522
4,zero_reset2,19.84,0.09254174373368515
4,zero_reset2,19.86,0.09254174373368515
4,zero_reset2,19.88,0.09254174373368522
4,zero_reset2,19.900000000000002,0.09254174373368518
4,zero_reset2,19.92,0.09254174373368515
4,zero_reset2,19.94,0.09254174373368515
4,zero_reset2,19.96,0.0925417437336852
4,zero_reset2,19.98,0.0925417437336852
4,zero_reset2,20.0,0.09254174373368515
4,zero_reset0,0.0,0.0
4,zero_reset0,0.02,0.053553131254501646
4,zero_reset0,0.04,0.10126500669327768
4,zero_reset0,0.06,0.14341987706177917
4,zero_reset0,0.08,0.18030078641640318
4,zero_reset0,0.1,0.21218835063736924
4,zero_reset0,0.12,0.23935967361088592
4,zero_reset0,0.14,0.26208739193597375
4,zero_reset0,0.16,0.2806388393393109
4,zero_reset0,0.18,0.2952753223199579
4,zero_reset0,0.2,0.3062514988917862
4,zero_reset0,0.22,0.3138148526421622
4,zero_reset0,0.24,0.3182052546784989
4,zero_reset0,0.26,0.31965460638749804
4,zero_reset0,0.28,0.31838655628335855
4,zero_reset0,0.3,0.3146162845691979
4,zero_reset0,0.32,0.3085503493789604
4,zero_reset0,0.34,0.3003865890038712
4,zero_reset0,0.36,0.2903140747369146
4,zero_reset0,0.38,0.27851310928995315
4,zero_reset0,0.4,0.2651552660501532
4,zero_reset0,0.42,0.2504034647446877
4,zero_reset0,0.44,0.23441207937475123
4,zero_reset0,0.46,0.21732707456131162
4,zero_reset0,0.48,0.19928616671544336
4,zero_reset0,0.5,0.1804190067053547
4,zero_reset0,0.52,0.1608473809401585
4,zero_reset0,0.54,0.140685428027067
4,zero_reset0,0.56,0.1201724621755994
4,zero_reset0,0.58,0.10858774000296353
4,zero_reset0,0.6,0.09716240626038558
4,zero_reset0,0.62,0.08593393842090152
4,zero_reset0,0.64,0.07493418191165918
4,zero_reset0,0.66,0.06418989987241686
4,zero_reset0,0.68,0.053723278949202674
4,zero_reset0,0.7000000000000001,0.04355239411372647
4,zero_reset0,0.72,0.03369163533262798
4,zero_reset0,0.74,0.024152098750332945
4,zero_reset0,0.76,0.014941944895241033
4,zero_reset0,0.78,0.006066726271226425
4,zero_reset0,0.8,0.0
4,zero_reset0,0.8200000000000001,0.0
4,zero_reset0,0.84,0.0
4,zero_reset0,0.86,0.0
4,zero_reset0,0.88,0.0
4,zero_reset0,0.9,0.0
4,zero_reset0,0.92,0.0
4,zero_reset0,0.9400000000000001,0.0
4,zero_reset0,0.96,0.0
4,zero_reset0,0.98,0.0
4,zero_reset0,1.0,0.0
4,zero_reset0,1.02,0.0
4,zero_reset0,1.04,0.0
4,zero_reset0,1.06,0.0
4,zero_reset0,1.08,0.0
4,zero_reset0,1.1,0.0
4,zero_reset0,1.12,0.0
4,zero_reset0,1.1400000000000001,0.0
4,zero_reset0,1.16,0.0
4,zero_reset0,1.18,0.0
4,zero_reset0,1.2,0.0
4,zero_reset0,1.22,0.0
4,zero_reset0,1.24,0.0
4,zero_reset0,1.26,0.0
4,zero_reset0,1.28,0.0
4,zero_reset0,1.3,0.0
4,zero_reset0,1.32,0.0
4,zero_reset0,1.34,0.0
4,zero_reset0,1.36,0.0
4,zero_reset0,1.3800000000000001,0.0
4,zero_reset0,1.4000000000000001,0.0
4,zero_reset0,1.42,0.0
4,zero_reset0,1.44,0.0
4,zero_reset0,1.46,0.0
4,zero_reset0,1.48,0.0
4,zero_reset0,1.5,0.0
4,zero_reset0,1.52,0.0
4,zero_reset0,1.54,0.0
4,zero_reset0,1.56,0.0
4,zero_reset0,1.58,0.0
4,zero_reset0,1.6,0.0
4,zero_reset0,1.62,0.0
4,zero_reset0,1.6400000000000001,0.0
4,zero_reset0,1.6600000000000001,0.0
4,zero_reset0,1.68,0.0
4,zero_reset0,1.7,0.0
4,zero_reset0,1.72,0.0
4,zero_reset0,1.74,0.0
4,zero_reset0,1.76,0.0
4,zero_reset0,1.78,0.0
4,zero_reset0,1.8,0.0
4,zero_reset0,1.82,0.0
4,zero_reset0,1.84,0.0
4,zero_reset0,1.86,0.0
4,zero_reset0,1.8800000000000001,0.0
4,zero_reset0,1.9000000000000001,0.0
4,zero_reset0,1.92,0.0
4,zero_reset0,1.94,0.0
4,zero_reset0,1.96,0.0
4,zero_reset0,1.98,0.0
4,zero_reset0,2.0,0.0
4,zero_reset0,2.02,0.0
4,zero_reset0,2.04,0.0
4,zero_reset0,2.06,0.0
4,zero_reset0,2.08,0.0
4,zero_reset0,2.1,0.0
4,zero_reset0,2.12,0.0
4,zero_reset0,2.14,0.0
4,zero_reset0,2.16,0.0
4,zero_reset0,2.18,0.0
4,zero_reset0,2.2,0.0
4,zero_reset0,2.22,0.0
4,zero_reset0,2.24,0.0
4,zero_reset0,2.2600000000000002,0.0
4,zero_reset0,2.2800000000000002,0.0
4,zero_reset0,2.3000000000000003,0.0
4,zero_reset0,2.32,0.0
4,zero_reset0,2.34,0.0
4,zero_reset0,2.36,0.0
4,zero_reset0,2.38,0.0
4,zero_reset0,2.4,0.0
4,zero_reset0,2.42,0.0
4,zero_reset0,2.44,0.0
4,zero_reset0,2.46,0.0
4,zero_reset0,2.48,0.0
4,zero_reset0,2.5,0.0
4,zero_reset0,2.52,0.0
4,zero_reset0,2.54,0.0
4,zero_reset0,2.56,0.0
4,zero_reset0,2.58,0.0
4,zero_reset0,2.6,0.0
4,zero_reset0,2.62,0.0
4,zero_reset0,2.64,0.0
4,zero_reset0,2.66,0.0
4,zero_reset0,2.68,0.0
4,zero_reset0,2.7,0.0
4,zero_reset0,2.72,0.0
4,zero_reset0,2.74,0.0
4,zero_reset0,2.7600000000000002,0.0
4,zero_reset0,2.7800000000000002,0.0
4,zero_reset0,2.8000000000000003,0.0
4,zero_reset0,2.82,0.0
4,zero_reset0,2.84,0.0
4,zero_reset0,2.86,0.0
4,zero_reset0,2.88,0.0
4,zero_reset0,2.9,0.0
4,zero_reset0,2.92,0.0
4,zero_reset0,2.94,0.0
4,zero_reset0,2.96,0.0
4,zero_reset0,2.98,0.0
4,zero_reset0,3.0,0.0
4,zero_reset0,3.02,0.0
4,zero_reset0,3.04,0.0
4,zero_reset0,3.06,0.0
4,zero_reset0,3.08,0.0
4,zero_reset0,3.1,0.0
4,zero_reset0,3.12,0.0
4,zero_reset0,3.14,0.0
4,zero_reset0,3.16,0.0
4,zero_reset0,3.18,0.0
4,zero_reset0,3.2,0.0
4,zero_reset0,3.22,0.0
4,zero_reset0,3.24,0.0
4,zero_reset0,3.2600000000000002,0.0
4,zero_reset0,3.2800000000000002,0.0
4,zero_reset0,3.3000000000000003,0.0
4,zero_reset0,3.3200000000000003,0.0
4,zero_reset0,3.34,0.0
4,zero_reset0,3.36,0.0
4,zero_reset0,3.38,0.0
4,zero_reset0,3.4,0.0
4,zero_reset0,3.42,0.0
4,zero_reset0,3.44,0.0
4,zero_reset0,3.46,0.0
4,zero_reset0,3.48,0.0
4,zero_reset0,3.5,0.0
4,zero_reset0,3.52,0.0
4,zero_reset0,3.54,0.0
4,zero_reset0,3.56,0.0
4,zero_reset0,3.58,0.0
4,zero_reset0,3.6,0.0
4,zero_reset0,3.62,0.0
4,zero_reset0,3.64,0.0
4,zero_reset0,3.66,0.0
4,zero_reset0,3.68,0.0
4,zero_reset0,3.7,0.0
4,zero_reset0,3.72,0.0
4,zero_reset0,3.74,0.0
4,zero_reset0,3.7600000000000002,0.0
4,zero_reset0,3.7800000000000002,0.0
4,zero_reset0,3.8000000000000003,0.0
4,zero_reset0,3.8200000000000003,0.0
4,zero_reset0,3.84,0.0
4,zero_reset0,3.86,0.0
4,zero_reset0,3.88,0.0
4,zero_reset0,3.9,0.0
4,zero_reset0,3.92,0.0
4,zero_reset0,3.94,0.0
4,zero_reset0,3.96,0.0
4,zero_reset0,3.98,0.0
4,zero_reset0,4.0,0.0
4,zero_reset0,4.0200000000000005,0.0
4,zero_reset0,4.04,0.0
4,zero_reset0,4.0600000000000005,0.0
4,zero_reset0,4.08,0.0
4,zero_reset0,4.1,0.0
4,zero_reset0,4.12,0.0
4,zero_reset0,4.14,0.0
4,zero_reset0,4.16,0.0
4,zero_reset0,4.18,0.0
4,zero_reset0,4.2,0.0
4,zero_reset0,4.22,0.0
4,zero_reset0,4.24,0.0
4,zero_reset0,4.26,0.0
4,zero_reset0,4.28,0.0
4,zero_reset0,4.3,0.0
4,zero_reset0,4.32,0.0
4,zero_reset0,4.34,0.0
4,zero_reset0,4.36,0.0
4,zero_reset0,4.38,0.0
4,zero_reset0,4.4,0.0
4,zero_reset0,4.42,0.0
4,zero_reset0,4.44,0.0
4,zero_reset0,4.46,0.0
4,zero_reset0,4.48,0.0
4,zero_reset0,4.5,0.0
4,zero_reset0,4.5200000000000005,0.0
4,zero_reset0,4.54,0.0
4,zero_reset0,4.5600000000000005,0.0
4,zero_reset0,4.58,0.0
4,zero_reset0,4.6000000000000005,0.0
4,zero_reset0,4.62,0.0
4,zero_reset0,4.64,0.0
4,zero_reset0,4.66,0.0
4,zero_reset0,4.68,0.0
4,zero_reset0,4.7,0.0
4,zero_reset0,4.72,0.0
4,zero_reset0,4.74,0.0
4,zero_reset0,4.76,0.0
4,zero_reset0,4.78,0.0
4,zero_reset0,4.8,0.0
4,zero_reset0,4.82,0.0
4,zero_reset0,4.84,0.0
4,zero_reset0,4.86,0.0
4,zero_reset0,4.88,0.0
4,zero_reset0,4.9,0.0
4,zero_reset0,4.92,0.0
4,zero_reset0,4.94,0.0
4,zero_reset0,4.96,0.0
4,zero_reset0,4.98,0.0
4,zero_reset0,5.0,0.0
4,zero_reset0,5.0200000000000005,0.0
4,zero_reset0,5.04,0.0
4,zero_reset0,5.0600000000000005,0.0
4,zero_reset0,5.08,0.0
4,zero_reset0,5.1000000000000005,0.0
4,zero_reset0,5.12,0.0
4,zero_reset0,5.14,0.0
4,zero_reset0,5.16,0.0
4,zero_reset0,5.18,0.0
4,zero_reset0,5.2,0.0
4,zero_reset0,5.22,0.0
4,zero_reset0,5.24,0.0
4,zero_reset0,5.26,0.0
4,zero_reset0,5.28,0.0
4,zero_reset0,5.3,0.0
4,zero_reset0,5.32,0.0
4,zero_reset0,5.34,0.0
4,zero_reset0,5.36,0.0
4,zero_reset0,5.38,0.0
4,zero_reset0,5.4,0.0
4,zero_reset0,5.42,0.0
4,zero_reset0,5.44,0.0
4,zero_reset0,5.46,0.0
4,zero_reset0,5.48,0.0
4,zero_reset0,5.5,0.0
4,zero_reset0,5.5200000000000005,0.0
4,zero_reset0,5.54,0.0
4,zero_reset0,5.5600000000000005,0.0
4,zero_reset0,5.58,0.0
4,zero_reset0,5.6000000000000005,0.0
4,zero_reset0,5.62,0.0
4,zero_reset0,5.64,0.0
4,zero_reset0,5.66,0.0
4,zero_reset0,5.68,0.0
4,zero_reset0,5.7,0.0
4,zero_reset0,5.72,0.0
4,zero_reset0,5.74,0.0
4,zero_reset0,5.76,0.0
4,zero_reset0,5.78,0.0
4,zero_reset0,5.8,0.0
4,zero_reset0,5.82,0.0
4,zero_reset0,5.84,0.0
4,zero_reset0,5.86,0.0
4,zero_reset0,5.88,0.0
4,zero_reset0,5.9,0.0
4,zero_reset0,5.92,0.0
4,zero_reset0,5.94,0.0
4,zero_reset0,5.96,0.0
4,zero_reset0,5.98,0.0
4,zero_reset0,6.0,0.0
4,zero_reset0,6.0200000000000005,0.0
4,zero_reset0,6.04,0.0
4,zero_reset0,6.0600000000000005,0.0
4,zero_reset0,6.08,0.0
4,zero_reset0,6.1000000000000005,0.0
4,zero_reset0,6.12,0.0
4,zero_reset0,6.140000000000001,0.0
4,zero_reset0,6.16,0.0
4,zero_reset0,6.18,0.0
4,zero_reset0,6.2,0.0
4,zero_reset0,6.22,0.0
4,zero_reset0,6.24,0.0
4,zero_reset0,6.26,0.0
4,zero_reset0,6.28,0.0
4,zero_reset0,6.3,0.0
4,zero_reset0,6.32,0.0
4,zero_reset0,6.34,0.0
4,zero_reset0,6.36,0.0
4,zero_reset0,6.38,0.0
4,zero_reset0,6.4,0.0
4,zero_reset0,6.42,0.0
4,zero_reset0,6.44,0.0
4,zero_reset0,6.46,0.0
4,zero_reset0,6.48,0.0
4,zero_reset0,6.5,0.0
4,zero_reset0,6.5200000000000005,0.0
4,zero_reset0,6.54,0.0
4,zero_reset0,6.5600000000000005,0.0
4,zero_reset0,6.58,0.0
4,zero_reset0,6.6000000000000005,0.0
4,zero_reset0,6.62,0.0
4,zero_reset0,6.640000000000001,0.0
4,zero_reset0,6.66,0.0
4,zero_reset0,6.68,0.0
4,zero_reset0,6.7,0.0
4,zero_reset0,6.72,0.0
4,zero_reset0,6.74,0.0
4,zero_reset0,6.76,0.0
4,zero_reset0,6.78,0.0
4,zero_reset0,6.8,0.0
4,zero_reset0,6.82,0.0
4,zero_reset0,6.84,0.0
4,zero_reset0,6.86,0.0
4,zero_reset0,6.88,0.0
4,zero_reset0,6.9,0.0
4,zero_reset0,6.92,0.0
4,zero_reset0,6.94,0.0
4,zero_reset0,6.96,0.0
4,zero_reset0,6.98,0.0
4,zero_reset0,7.0,0.0
4,zero_reset0,7.0200000000000005,0.0
4,zero_reset0,7.04,0.0
4,zero_reset0,7.0600000000000005,0.0
4,zero_reset0,7.08,0.0
4,zero_reset0,7.1000000000000005,0.0
4,zero_reset0,7.12,0.0
4,zero_reset0,7.140000000000001,0.0
4,zero_reset0,7.16,0.0
4,zero_reset0,7.18,0.0
4,zero_reset0,7.2,0.0
4,zero_reset0,7.22,0.0
4,zero_reset0,7.24,0.0
4,zero_reset0,7.26,0.0
4,zero_reset0,7.28,0.0
4,zero_reset0,7.3,0.0
4,zero_reset0,7.32,0.0
4,zero_reset0,7.34,0.0
4,zero_reset0,7.36,0.0
4,zero_reset0,7.38,0.0
4,zero_reset0,7.4,0.0
4,zero_reset0,7.42,0.0
4,zero_reset0,7.44,0.0
4,zero_reset0,7.46,0.0
4,zero_reset0,7.48,0.0
4,zero_reset0,7.5,0.0
4,zero_reset0,7.5200000000000005,0.0
4,zero_reset0,7.54,0.0
4,zero_reset0,7.5600000000000005,0.0
4,zero_reset0,7.58,0.0
4,zero_reset0,7.6000000000000005,0.0
4,zero_reset0,7.62,0.0
4,zero_reset0,7.640000000000001,0.0
4,zero_reset0,7.66,0.0
4,zero_reset0,7.68,0.0
4,zero_reset0,7.7,0.0
4,zero_reset0,7.72,0.0
4,zero_reset0,7.74,0.0
4,zero_reset0,7.76,0.0
4,zero_reset0,7.78,0.0
4,zero_reset0,7.8,0.0
4,zero_reset0,7.82,0.0
4,zero_reset0,7.84,0.0
4,zero_reset0,7.86,0.0
4,zero_reset0,7.88,0.0
4,zero_reset0,7.9,0.0
4,zero_reset0,7.92,0.0
4,zero_reset0,7.94,0.0
4,zero_reset0,7.96,0.0
4,zero_reset0,7.98,0.0
4,zero_reset0,8.0,0.0
4,zero_reset0,8.02,0.0
4,zero_reset0,8.040000000000001,0.0
4,zero_reset0,8.06,0.0
4,zero_reset0,8.08,0.0
4,zero_reset0,8.1,0.0
4,zero_reset0,8.120000000000001,0.0
4,zero_reset0,8.14,0.0
4,zero_reset0,8.16,0.0
4,zero_reset0,8.18,0.0
4,zero_reset0,8.2,0.0
4,zero_reset0,8.22,0.0
4,zero_reset0,8.24,0.0
4,zero_reset0,8.26,0.0
4,zero_reset0,8.28,0.0
4,zero_reset0,8.3,0.0
4,zero_reset0,8.32,0.0
4,zero_reset0,8.34,0.0
4,zero_reset0,8.36,0.0
4,zero_reset0,8.38,0.0
4,zero_reset0,8.4,0.0
4,zero_reset0,8.42,0.0
4,zero_reset0,8.44,0.0
4,zero_reset0,8.46,0.0
4,zero_reset0,8.48,0.0
4,zero_reset0,8.5,0.0
4,zero_reset0,8.52,0.0
4,zero_reset0,8.540000000000001,0.0
4,zero_reset0,8.56,0.0
4,zero_reset0,8.58,0.0
4,zero_reset0,8.6,0.0
4,zero_reset0,8.620000000000001,0.0
4,zero_reset0,8.64,0.0
4,zero_reset0,8.66,0.0
4,zero_reset0,8.68,0.0
4,zero_reset0,8.700000000000001,0.0
4,zero_reset0,8.72,0.0
4,zero_reset0,8.74,0.0
4,zero_reset0,8.76,0.0
4,zero_reset0,8.78,0.0
4,zero_reset0,8.8,0.0
4,zero_reset0,8.82,0.0
4,zero_reset0,8.84,0.0
4,zero_reset0,8.86,0.0
4,zero_reset0,8.88,0.0
4,zero_reset0,8.9,0.0
4,zero_reset0,8.92,0.0
4,zero_reset0,8.94,0.0
4,zero_reset0,8.96,0.0
4,zero_reset0,8.98,0.0
4,zero_reset0,9.0,0.0
4,zero_reset0,9.02,0.0
4,zero_reset0,9.040000000000001,0.0
4,zero_reset0,9.06,0.0
4,zero_reset0,9.08,0.0
4,zero_reset0,9.1,0.0
4,zero_reset0,9.120000000000001,0.0
4,zero_reset0,9.14,0.0
4,zero_reset0,9.16,0.0
4,zero_reset0,9.18,0.0
4,zero_reset0,9.200000000000001,0.0
4,zero_reset0,9.22,0.0
4,zero_reset0,9.24,0.0
4,zero_reset0,9.26,0.0
4,zero_reset0,9.28,0.0
4,zero_reset0,9.3,0.0
4,zero_reset0,9.32,0.0
4,zero_reset0,9.34,0.0
4,zero_reset0,9.36,0.0
4,zero_reset0,9.38,0.0
4,zero_reset0,9.4,0.0
4,zero_reset0,9.42,0.0
4,zero_reset0,9.44,0.0
4,zero_reset0,9.46,0.0
4,zero_reset0,9.48,0.0
4,zero_reset0,9.5,0.0
4,zero_reset0,9.52,0.0
4,zero_reset0,9.540000000000001,0.0
4,zero_reset0,9.56,0.0
4,zero_reset0,9.58,0.0
4,zero_reset0,9.6,0.0
4,zero_reset0,9.620000000000001,0.0
4,zero_reset0,9.64,0.0
4,zero_reset0,9.66,0.0
4,zero_reset0,9.68,0.0
4,zero_reset0,9.700000000000001,0.0
4,zero_reset0,9.72,0.0
4,zero_reset0,9.74,0.0
4,zero_reset0,9.76,0.0
4,zero_reset0,9.78,0.0
4,zero_reset0,9.8,0.0
4,zero_reset0,9.82,0.0
4,zero_reset0,9.84,0.0
4,zero_reset0,9.86,0.0
4,zero_reset0,9.88,0.0
4,zero_reset0,9.9,0.0
4,zero_reset0,9.92,0.0
4,zero_reset0,9.94,0.0
4,zero_reset0,9.96,0.0
4,zero_reset0,9.98,0.0
4,zero_reset0,10.0,0.0
4,zero_reset0,10.02,0.0
4,zero_reset0,10.040000000000001,0.0
4,zero_reset0,10.06,0.0
4,zero_reset0,10.08,0.0
4,zero_reset0,10.1,0.0
4,zero_reset0,10.120000000000001,0.0
4,zero_reset0,10.14,0.0
4,zero_reset0,10.16,0.0
4,zero_reset0,10.18,0.0
4,zero_reset0,10.200000000000001,0.0
4,zero_reset0,10.22,0.0
4,zero_reset0,10.24,0.0
4,zero_reset0,10.26,0.0
4,zero_reset0,10.28,0.0
4,zero_reset0,10.3,0.0
4,zero_reset0,10.32,0.0
4,zero_reset0,10.34,0.0
4,zero_reset0,10.36,0.0
4,zero_reset0,10.38,0.0
4,zero_reset0,10.4,0.0
4,zero_reset0,10.42,0.0
4,zero_reset0,10.44,0.0
4,zero_reset0,10.46,0.0
4,zero_reset0,10.48,0.0
4,zero_reset0,10.5,0.0
4,zero_reset0,10.52,0.0
4,zero_reset0,10.540000000000001,0.0
4,zero_reset0,10.56,0.0
4,zero_reset0,10.58,0.0
4,zero_reset0,10.6,0.0
4,zero_reset0,10.620000000000001,0.0
4,zero_reset0,10.64,0.0
4,zero_reset0,10.66,0.0
4,zero_reset0,10.68,0.0
4,zero_reset0,10.700000000000001,0.0
4,zero_reset0,10.72,0.0
4,zero_reset0,10.74,0.0
4,zero_reset0,10.76,0.0
4,zero_reset0,10.78,0.0
4,zero_reset0,10.8,0.0
4,zero_reset0,10.82,0.0
4,zero_reset0,10.84,0.0
4,zero_reset0,10.86,0.0
4,zero_reset0,10.88,0.0
4,zero_reset0,10.9,0.0
4,zero_reset0,10.92,0.0
4,zero_reset0,10.94,0.0
4,zero_reset0,10.96,0.0
4,zero_reset0,10.98,0.0
4,zero_reset0,11.0,0.0
4,zero_reset0,11.02,0.0
4,zero_reset0,11.040000000000001,0.0
4,zero_reset0,11.06,0.0
4,zero_reset0,11.08,0.0
4,zero_reset0,11.1,0.0
4,zero_reset0,11.120000000000001,0.0
4,zero_reset0,11.14,0.0
4,zero_reset0,11.16,0.0
4,zero_reset0,11.18,0.0
4,zero_reset0,11.200000000000001,0.0
4,zero_reset0,11.22,0.0
4,zero_reset0,11.24,0.0
4,zero_reset0,11.26,0.0
4,zero_reset0,11.28,0.0
4,zero_reset0,11.3,0.0
4,zero_reset0,11.32,0.0
4,zero_reset0,11.34,0.0
4,zero_reset0,11.36,0.0
4,zero_reset0,11.38,0.0
4,zero_reset0,11.4,0.0
4,zero_reset0,11.42,0.0
4,zero_reset0,11.44,0.0
4,zero_reset0,11.46,0.0
4,zero_reset0,11.48,0.0
4,zero_reset0,11.5,0.0
4,zero_reset0,11.52,0.0
4,zero_reset0,11.540000000000001,0.0
4,zero_reset0,11.56,0.0
4,zero_reset0,11.58,0.0
4,zero_reset0,11.6,0.0
4,zero_reset0,11.620000000000001,0.0
4,zero_reset0,11.64,0.0
4,zero_reset0,11.66,0.0
4,zero_reset0,11.68,0.0
4,zero_reset0,11.700000000000001,0.0
4,zero_reset0,11.72,0.0
4,zero_reset0,11.74,0.0
4,zero_reset0,11.76,0.0
4,zero_reset0,11.78,0.0
4,zero_reset0,11.8,0.0
4,zero_reset0,11.82,0.0
4,zero_reset0,11.84,0.0
4,zero_reset0,11.86,0.0
4,zero_reset0,11.88,0.0
4,zero_reset0,11.9,0.0
4,zero_reset0,11.92,0.0
4,zero_reset0,11.94,0.0
4,zero_reset0,11.96,0.0
4,zero_reset0,11.98,0.0
4,zero_reset0,12.0,0.0
4,zero_reset0,12.02,0.0
4,zero_reset0,12.040000000000001,0.0
4,zero_reset0,12.06,0.0
4,zero_reset0,12.08,0.0
4,zero_reset0,12.1,0.0
4,zero_reset0,12.120000000000001,0.0
4,zero_reset0,12.14,0.0
4,zero_reset0,12.16,0.0
4,zero_reset0,12.18,0.0
4,zero_reset0,12.200000000000001,0.0
4,zero_reset0,12.22,0.0
4,zero_reset0,12.24,0.0
4,zero_reset0,12.26,0.0
4,zero_reset0,12.280000000000001,0.0
4,zero_reset0,12.3,0.0
4,zero_reset0,12.32,0.0
4,zero_reset0,12.34,0.0
4,zero_reset0,12.36,0.0
4,zero_reset0,12.38,0.0
4,zero_reset0,12.4,0.0
4,zero_reset0,12.42,0.0
4,zero_reset0,12.44,0.0
4,zero_reset0,12.46,0.0
4,zero_reset0,12.48,0.0
4,zero_reset0,12.5,0.0
4,zero_reset0,12.52,0.0
4,zero_reset0,12.540000000000001,0.0
4,zero_reset0,12.56,0.0
4,zero_reset0,12.58,0.0
4,zero_reset0,12.6,0.0
4,zero_reset0,12.620000000000001,0.0
4,zero_reset0,12.64,0.0
4,zero_reset0,12.66,0.0
4,zero_reset0,12.68,0.0
4,zero_reset0,12.700000000000001,0.0
4,zero_reset0,12.72,0.0
4,zero_reset0,12.74,0.0
4,zero_reset0,12.76,0.0
4,zero_reset0,12.780000000000001,0.0
4,zero_reset0,12.8,0.0
4,zero_reset0,12.82,0.0
4,zero_reset0,12.84,0.0
4,zero_reset0,12.86,0.0
4,zero_reset0,12.88,0.0
4,zero_reset0,12.9,0.0
4,zero_reset0,12.92,0.0
4,zero_reset0,12.94,0.0
4,zero_reset0,12.96,0.0
4,zero_reset0,12.98,0.0
4,zero_reset0,13.0,0.0
4,zero_reset0,13.02,0.0
4,zero_reset0,13.040000000000001,0.0
4,zero_reset0,13.06,0.0
4,zero_reset0,13.08,0.0
4,zero_reset0,13.1,0.0
4,zero_reset0,13.120000000000001,0.0
4,zero_reset0,13.14,0.0
4,zero_reset0,13.16,0.0
4,zero_reset0,13.18,0.0
4,zero_reset0,13.200000000000001,0.0
4,zero_reset0,13.22,0.0
4,zero_reset0,13.24,0.0
4,zero_reset0,13.26,0.0
4,zero_reset0,13.280000000000001,0.0
4,zero_reset0,13.3,0.0
4,zero_reset0,13.32,0.0
4,zero_reset0,13.34,0.0
4,zero_reset0,13.36,0.0
4,zero_reset0,13.38,0.0
4,zero_reset0,13.4,0.0
4,zero_reset0,13.42,0.0
4,zero_reset0,13.44,0.0
4,zero_reset0,13.46,0.0
4,zero_reset0,13.48,0.0
4,zero_reset0,13.5,0.0
4,zero_reset0,13.52,0.0
4,zero_reset0,13.540000000000001,0.0
4,zero_reset0,13.56,0.0
4,zero_reset0,13.58,0.0
4,zero_reset0,13.6,0.0
4,zero_reset0,13.620000000000001,0.0
4,zero_reset0,13.64,0.0
4,zero_reset0,13.66,0.0
4,zero_reset0,13.68,0.0
4,zero_reset0,13.700000000000001,0.0
4,zero_reset0,13.72,0.0
4,zero_reset0,13.74,0.0
4,zero_reset0,13.76,0.0
4,zero_reset0,13.780000000000001,0.0
4,zero_reset0,13.8,0.0
4,zero_reset0,13.82,0.0
4,zero_reset0,13.84,0.0
4,zero_reset0,13.86,0.0
4,zero_reset0,13.88,0.0
4,zero_reset0,13.9,0.0
4,zero_reset0,13.92,0.0
4,zero_reset0,13.94,0.0
4,zero_reset0,13.96,0.0
4,zero_reset0,13.98,0.0
4,zero_reset0,14.0,0.0
4,zero_reset0,14.02,0.0
4,zero_reset0,14.040000000000001,0.0
4,zero_reset0,14.06,0.0
4,zero_reset0,14.08,0.0
4,zero_reset0,14.1,0.0
4,zero_reset0,14.120000000000001,0.0
4,zero_reset0,14.14,0.0
4,zero_reset0,14.16,0.0
4,zero_reset0,14.18,0.0
4,zero_reset0,14.200000000000001,0.0
4,zero_reset0,14.22,0.0
4,zero_reset0,14.24,0.0
4,zero_reset0,14.26,0.0
4,zero_reset0,14.280000000000001,0.0
4,zero_reset0,14.3,0.0
4,zero_reset0,14.32,0.0
4,zero_reset0,14.34,0.0
4,zero_reset0,14.36,0.0
4,zero_reset0,14.38,0.0
4,zero_reset0,14.4,0.0
4,zero_reset0,14.42,0.0
4,zero_reset0,14.44,0.0
4,zero_reset0,14.46,0.0
4,zero_reset0,14.48,0.0
4,zero_reset0,14.5,0.0
4,zero_reset0,14.52,0.0
4,zero_reset0,14.540000000000001,0.0
4,zero_reset0,14.56,0.0
4,zero_reset0,14.58,0.0
4,zero_reset0,14.6,0.0
4,zero_reset0,14.620000000000001,0.0
4,zero_reset0,14.64,0.0
4,zero_reset0,14.66,0.0
4,zero_reset0,14.68,0.0
4,zero_reset0,14.700000000000001,0.0
4,zero_reset0,14.72,0.0
4,zero_reset0,14.74,0.0
4,zero_reset0,14.76,0.0
4,zero_reset0,14.780000000000001,0.0
4,zero_reset0,14.8,0.0
4,zero_reset0,14.82,0.0
4,zero_reset0,14.84,0.0
4,zero_reset0,14.86,0.0
4,zero_reset0,14.88,0.0
4,zero_reset0,14.9,0.0
4,zero_reset0,14.92,0.0
4,zero_reset0,14.94,0.0
4,zero_reset0,14.96,0.0
4,zero_reset0,14.98,0.0
4,zero_reset0,15.0,0.0
4,zero_reset0,15.02,0.0
4,zero_reset0,15.040000000000001,0.0
4,zero_reset0,15.06,0.0
4,zero_reset0,15.08,0.0
4,zero_reset0,15.1,0.0
4,zero_reset0,15.120000000000001,0.0
4,zero_reset0,15.14,0.0
4,zero_reset0,15.16,0.0
4,zero_reset0,15.18,0.0
4,zero_reset0,15.200000000000001,0.0
4,zero_reset0,15.22,0.0
4,zero_reset0,15.24,0.0
4,zero_reset0,15.26,0.0
4,zero_reset0,15.280000000000001,0.0
4,zero_reset0,15.3,0.0
4,zero_reset0,15.32,0.0
4,zero_reset0,15.34,0.0
4,zero_reset0,15.36,0.0
4,zero_reset0,15.38,0.0
4,zero_reset0,15.4,0.0
4,zero_reset0,15.42,0.0
4,zero_reset0,15.44,0.0
4,zero_reset0,15.46,0.0
4,zero_reset0,15.48,0.0
4,zero_reset0,15.5,0.0
4,zero_reset0,15.52,0.0
4,zero_reset0,15.540000000000001,0.0
4,zero_reset0,15.56,0.0
4,zero_reset0,15.58,0.0
4,zero_reset0,15.6,0.0
4,zero_reset0,15.620000000000001,0.0
4,zero_reset0,15.64,0.0
4,zero_reset0,15.66,0.0
4,zero_reset0,15.68,0.0
4,zero_reset0,15.700000000000001,0.0
4,zero_reset0,15.72,0.0
4,zero_reset0,15.74,0.0
4,zero_reset0,15.76,0.0
4,zero_reset0,15.780000000000001,0.0
4,zero_reset0,15.8,0.0
4,zero_reset0,15.82,0.0
4,zero_reset0,15.84,0.0
4,zero_reset0,15.860000000000001,0.0
4,zero_reset0,15.88,0.0
4,zero_reset0,15.9,0.0
4,zero_reset0,15.92,0.0
4,zero_reset0,15.94,0.0
4,zero_reset0,15.96,0.0
4,zero_reset0,15.98,0.0
4,zero_reset0,16.0,0.0
4,zero_reset0,16.02,0.0
4,zero_reset0,16.04,0.0
4,zero_reset0,16.06,0.0
4,zero_reset0,16.080000000000002,0.0
4,zero_reset0,16.1,0.0
4,zero_reset0,16.12,0.0
4,zero_reset0,16.14,0.0
4,zero_reset0,16.16,0.0
4,zero_reset0,16.18,0.0
4,zero_reset0,16.2,0.0
4,zero_reset0,16.22,0.0
4,zero_reset0,16.240000000000002,0.0
4,zero_reset0,16.26,0.0
4,zero_reset0,16.28,0.0
4,zero_reset0,16.3,0.0
4,zero_reset0,16.32,0.0
4,zero_reset0,16.34,0.0
4,zero_reset0,16.36,0.0
4,zero_reset0,16.38,0.0
4,zero_reset0,16.4,0.0
4,zero_reset0,16.42,0.0
4,zero_reset0,16.44,0.0
4,zero_reset0,16.46,0.0
4,zero_reset0,16.48,0.0
4,zero_reset0,16.5,0.0
4,zero_reset0,16.52,0.0
4,zero_reset0,16.54,0.0
4,zero_reset0,16.56,0.0
4,zero_reset0,16.580000000000002,0.0
4,zero_reset0,16.6,0.0
4,zero_reset0,16.62,0.0
4,zero_reset0,16.64,0.0
4,zero_reset0,16.66,0.0
4,zero_reset0,16.68,0.0
4,zero_reset0,16.7,0.0
4,zero_reset0,16.72,0.0
4,zero_reset0,16.740000000000002,0.0
4,zero_reset0,16.76,0.0
4,zero_reset0,16.78,0.0
4,zero_reset0,16.8,0.0
4,zero_reset0,16.82,0.0
4,zero_reset0,16.84,0.0
4,zero_reset0,16.86,0.0
4,zero_reset0,16.88,0.0
4,zero_reset0,16.9,0.0
4,zero_reset0,16.92,0.0
4,zero_reset0,16.94,0.0
4,zero_reset0,16.96,0.0
4,zero_reset0,16.98,0.0
4,zero_reset0,17.0,0.0
4,zero_reset0,17.02,0.0
4,zero_reset0,17.04,0.0
4,zero_reset0,17.06,0.0
4,zero_reset0,17.080000000000002,0.0
4,zero_reset0,17.1,0.0
4,zero_reset0,17.12,0.0
4,zero_reset0,17.14,0.0
4,zero_reset0,17.16,0.0
4,zero_reset0,17.18,0.0
4,zero_reset0,17.2,0.0
4,zero_reset0,17.22,0.0
4,zero_reset0,17.240000000000002,0.0
4,zero_reset0,17.26,0.0
4,zero_reset0,17.28,0.0
4,zero_reset0,17.3,0.0
4,zero_reset0,17.32,0.0
4,zero_reset0,17.34,0.0
4,zero_reset0,17.36,0.0
4,zero_reset0,17.38,0.0
4,zero_reset0,17.400000000000002,0.0
4,zero_reset0,17.42,0.0
4,zero_reset0,17.44,0.0
4,zero_reset0,17.46,0.0
4,zero_reset0,17.48,0.0
4,zero_reset0,17.5,0.0
4,zero_reset0,17.52,0.0
4,zero_reset0,17.54,0.0
4,zero_reset0,17.56,0.0
4,zero_reset0,17.580000000000002,0.0
4,zero_reset0,17.6,0.0
4,zero_reset0,17.62,0.0
4,zero_reset0,17.64,0.0
4,zero_reset0,17.66,0.0
4,zero_reset0,17.68,0.0
4,zero_reset0,17.7,0.0
4,zero_reset0,17.72,0.0
4,zero_reset0,17.740000000000002,0.0
4,zero_reset0,17.76,0.0
4,zero_reset0,17.78,0.0
4,zero_reset0,17.8,0.0
4,zero_reset0,17.82,0.0
4,zero_reset0,17.84,0.0
4,zero_reset0,17.86,0.0
4,zero_reset0,17.88,0.0
4,zero_reset0,17.900000000000002,0.0
4,zero_reset0,17.92,0.0
4,zero_reset0,17.94,0.0
4,zero_reset0,17.96,0.0
4,zero_reset0,17.98,0.0
4,zero_reset0,18.0,0.0
4,zero_reset0,18.02,0.0
4,zero_reset0,18.04,0.0
4,zero_reset0,18.06,0.0
4,zero_reset0,18.080000000000002,0.0
4,zero_reset0,18.1,0.0
4,zero_reset0,18.12,0.0
4,zero_reset0,18.14,0.0
4,zero_reset0,18.16,0.0
4,zero_reset0,18.18,0.0
4,zero_reset0,18.2,0.0
4,zero_reset0,18.22,0.0
4,zero_reset0,18.240000000000002,0.0
4,zero_reset0,18.26,0.0
4,zero_reset0,18.28,0.0
4,zero_reset0,18.3,0.0
4,zero_reset0,18.32,0.0
4,zero_reset0,18.34,0.0
4,zero_reset0,18.36,0.0
4,zero_reset0,18.38,0.0
4,zero_reset0,18.400000000000002,0.0
4,zero_reset0,18.42,0.0
4,zero_reset0,18.44,0.0
4,zero_reset0,18.46,0.0
4,zero_reset0,18.48,0.0
4,zero_reset0,18.5,0.0
4,zero_reset0,18.52,0.0
4,zero_reset0,18.54,0.0
4,zero_reset0,18.56,0.0
4,zero_reset0,18.580000000000002,0.0
4,zero_reset0,18.6,0.0
4,zero_reset0,18.62,0.0
4,zero_reset0,18.64,0.0
4,zero_reset0,18.66,0.0
4,zero_reset0,18.68,0.0
4,zero_reset0,18.7,0.0
4,zero_reset0,18.72,0.0
4,zero_reset0,18.740000000000002,0.0
4,zero_reset0,18.76,0.0
4,zero_reset0,18.78,0.0
4,zero_reset0,18.8,0.0
4,zero_reset0,18.82,0.0
4,zero_reset0,18.84,0.0
4,zero_reset0,18.86,0.0
4,zero_reset0,18.88,0.0
4,zero_reset0,18.900000000000002,0.0
4,zero_reset0,18.92,0.0
4,zero_reset0,18.94,0.0
4,zero_reset0,18.96,0.0
4,zero_reset0,18.98,0.0
4,zero_reset0,19.0,0.0
4,zero_reset0,19.02,0.0
4,zero_reset0,19.04,0.0
4,zero_reset0,19.06,0.0
4,zero_reset0,19.080000000000002,0.0
4,zero_reset0,19.1,0.0
4,zero_reset0,19.12,0.0
4,zero_reset0,19.14,0.0
4,zero_reset0,19.16,0.0
4,zero_reset0,19.18,0.0
4,zero_reset0,19.2,0.0
4,zero_reset0,19.22,0.0
4,zero_reset0,19.240000000000002,0.0
4,zero_reset0,19.26,0.0
4,zero_reset0,19.28,0.0
4,zero_reset0,19.3,0.0
4,zero_reset0,19.32,0.0
4,zero_reset0,19.34,0.0
4,zero_reset0,19.36,0.0
4,zero_reset0,19.38,0.0
4,zero_reset0,19.400000000000002,0.0
4,zero_reset0,19.42,0.0
4,zero_reset0,19.44,0.0
4,zero_reset0,19.46,0.0
4,zero_reset0,19.48,0.0
4,zero_reset0,19.5,0.0
4,zero_reset0,19.52,0.0
4,zero_reset0,19.54,0.0
4,zero_reset0,19.56,0.0
4,zero_reset0,19.580000000000002,0.0
4,zero_reset0,19.6,0.0
4,zero_reset0,19.62,0.0
4,zero_reset0,19.64,0.0
4,zero_reset0,19.66,0.0
4,zero_reset0,19.68,0.0
4,zero_reset0,19.7,0.0
4,zero_reset0,19.72,0.0
4,zero_reset0,19.740000000000002,0.0
4,zero_reset0,19.76,0.0
4,zero_reset0,19.78,0.0
4,zero_reset0,19.8,0.0
4,zero_reset0,19.82,0.0
4,zero_reset0,19.84,0.0
4,zero_reset0,19.86,0.0
4,zero_reset0,19.88,0.0
4,zero_reset0,19.900000000000002,0.0
4,zero_reset0,19.92,0.0
4,zero_reset0,19.94,0.0
4,zero_reset0,19.96,0.0
4,zero_reset0,19.98,0.0
4,zero_reset0,20.0,0.0


==> paper/data/figure_checks.json <==
{
  "status": "PASS",
  "dynamics_points": 6909,
  "threshold_points": 423,
  "weak_points": 38,
  "all_endpoint_magic_positive": true
}

==> paper/data/finite/point_u064_J25.json <==
{
  "N": 3,
  "gamma": 1.0,
  "J": 25.0,
  "y": 0.04,
  "u": [
    0.64,
    0.64,
    0.64
  ],
  "K_over_gamma": 0.64,
  "R_over_gamma": 1.92,
  "witness": "endpoint",
  "witness_STAB_max": 1.0,
  "margin": 0.00086323901385299,
  "independent_margin": 0.0008632390138527679,
  "full_GKLS_residual_frobenius": 3.586136477168516e-16,
  "Pauli_residual_inf": 4.440892098500626e-16,
  "state_reconstruction_difference": 1.6310883925900677e-16,
  "minimum_eigenvalue": 0.04289013949288027,
  "eigenvalues": [
    0.04289013949288027,
    0.07326398371738613,
    0.07326398371738616,
    0.07363465714798854,
    0.14600603330517875,
    0.1460060333051788,
    0.14827294449358774,
    0.2966622248204134
  ],
  "trace": 0.9999999999999998,
  "hermiticity_error": 0.0,
  "site_budgets": [
    24.998911254405815,
    15.4738633753706,
    15.4738633753706
  ],
  "site_budget_ratio": [
    0.9999564501762326,
    0.618954535014824,
    0.618954535014824
  ],
  "support_norms": [
    [
      [
        0
      ],
      20.051184503664615
    ],
    [
      [
        1
      ],
      10.0
    ],
    [
      [
        2
      ],
      10.0
    ],
    [
      [
        0,
        1
      ],
      2.4738633753705983
    ],
    [
      [
        0,
        2
      ],
      2.4738633753705983
    ],
    [
      [
        1,
        2
      ],
      3.0
    ]
  ],
  "Hamiltonian_coefficients_in_gamma_units": {
    "IIX": 0.0,
    "IIY": 0.0,
    "IIZ": 10.0,
    "IXI": 0.0,
    "IXX": -1.5,
    "IXY": 0.0,
    "IXZ": 0.0,
    "IYI": 0.0,
    "IYX": 0.0,
    "IYY": 1.5,
    "IYZ": 0.0,
    "IZI": 10.0,
    "IZX": 0.0,
    "IZY": 0.0,
    "IZZ": 0.0,
    "XII": 1.4,
    "XIX": 0.0,
    "XIY": 0.0,
    "XIZ": 1.4,
    "XXI": 0.0,
    "XYI": 0.0,
    "XZI": 1.4,
    "YII": 0.3,
    "YIX": 0.0,
    "YIY": 0.0,
    "YIZ": 2.0,
    "YXI": 0.0,
    "YYI": 0.0,
    "YZI": 2.0,
    "ZII": -20.0,
    "ZIX": 0.0,
    "ZIY": 0.0,
    "ZIZ": -0.4,
    "ZXI": 0.0,
    "ZYI": 0.0,
    "ZZI": -0.4
  },
  "Hamiltonian_coefficients_in_J_units": [
    0.0,
    0.0,
    0.4,
    0.0,
    -0.06,
    0.0,
    0.0,
    0.0,
    0.0,
    0.06,
    0.0,
    0.4,
    0.0,
    0.0,
    0.0,
    0.055999999999999994,
    0.0,
    0.0,
    0.055999999999999994,
    0.0,
    0.0,
    0.055999999999999994,
    0.012,
    0.0,
    0.0,
    0.08,
    0.0,
    0.0,
    0.08,
    -0.8,
    0.0,
    0.0,
    -0.016,
    0.0,
    0.0,
    -0.016
  ],
  "rho_real": [
    [
      0.2876578532136344,
      0.0,
      0.0,
      -0.015204380796698797,
      -0.011106680900827847,
      0.0,
      0.0,
      0.024314341038655516
    ],
    [
      0.0,
      0.1459103791274566,
      0.0,
      0.0,
      0.0,
      -0.0025722454609558992,
      0.0,
      0.0
    ],
    [
      0.0,
      0.0,
      0.1459103791274566,
      0.0,
      0.0,
      0.0,
      -0.0025722454609558992,
      0.0
    ],
    [
      -0.015204380796698797,
      0.0,
      0.0,
      0.07443900999457465,
      0.0006306220745479856,
      0.0,
      0.0,
      -0.0013897010941555333
    ],
    [
      -0.011106680900827847,
      0.0,
      0.0,
      0.0006306220745479856,
      0.1505632925231547,
      0.0,
      0.0,
      -0.006943146969350909
    ],
    [
      0.0,
      -0.0025722454609558992,
      0.0,
      0.0,
      0.0,
      0.07335963789510838,
      0.0,
      0.0
    ],
    [
      0.0,
      0.0,
      -0.0025722454609558992,
      0.0,
      0.0,
      0.0,
      0.0733596378951084,
      0.0
    ],
    [
      0.024314341038655516,
      0.0,
      0.0,
      -0.0013897010941555333,
      -0.006943146969350909,
      0.0,
      0.0,
      0.04879981022350611
    ]
  ],
  "rho_imag": [
    [
      0.0,
      0.0,
      0.0,
      -0.00471268243420588,
      0.016675285620051196,
      0.0,
      0.0,
      0.024593374061582216
    ],
    [
      -0.0,
      0.0,
      0.0,
      -0.0,
      0.0,
      0.0005766146945972146,
      0.0,
      0.0
    ],
    [
      -0.0,
      0.0,
      0.0,
      -0.0,
      0.0,
      0.0,
      0.0005766146945972144,
      0.0
    ],
    [
      0.00471268243420588,
      0.0,
      0.0,
      0.0,
      -0.0023160769043714803,
      0.0,
      0.0,
      -0.004497864823507313
    ],
    [
      -0.016675285620051196,
      -0.0,
      -0.0,
      0.0023160769043714803,
      0.0,
      0.0,
      0.0,
      -0.00557306641157063
    ],
    [
      0.0,
      -0.0005766146945972146,
      -0.0,
      0.0,
      -0.0,
      0.0,
      0.0,
      -0.0
    ],
    [
      0.0,
      0.0,
      -0.0005766146945972144,
      0.0,
      -0.0,
      0.0,
      0.0,
      -0.0
    ],
    [
      -0.024593374061582216,
      -0.0,
      -0.0,
      0.004497864823507313,
      0.00557306641157063,
      0.0,
      0.0,
      0.0
    ]
  ],
  "scope": "Final eight-parameter exact-decimal feasible candidate; pair-parity ZZ term omitted because it commutes with the stationary state.",
  "family_parameters": {
    "a_Z0": -20.0,
    "b_Z1plusZ2": 10.0,
    "c_X0": 1.4,
    "d_Y0": 0.3,
    "e_X0cond": 1.4,
    "f_Y0cond": 2.0,
    "g_Z0cond": -0.4,
    "h_pair": -1.5,
    "k_pairZZ": 0.0
  }
}

==> paper/data/finite/point_u064_J25_exact.json <==
{
  "status": "EXACT_RATIONAL_PASS",
  "source": "finite/point_u064_J25.json",
  "gamma": "1",
  "J": "25",
  "kappa_i": [
    "16/25",
    "16/25",
    "16/25"
  ],
  "K_over_gamma": "16/25",
  "R_over_gamma": "48/25",
  "gamma_over_J": "1/25",
  "Hamiltonian_coefficients": {
    "IIZ": "10",
    "IXX": "-3/2",
    "IYY": "3/2",
    "IZI": "10",
    "XII": "7/5",
    "XIZ": "7/5",
    "XZI": "7/5",
    "YII": "3/10",
    "YIZ": "2",
    "YZI": "2",
    "ZII": "-20",
    "ZIZ": "-2/5",
    "ZZI": "-2/5"
  },
  "exact_all_64_GKLS_residuals": "all zero",
  "exact_trace": "1",
  "exact_Hermiticity": true,
  "positive_real_embedding_LDL_pivots": [
    "45813552833671095705680586328699944538060988213/159264043452506782476762896115805616989645331688",
    "69714830884580978698738209177094290710619198175/477792130357520347430288688347416850968935995064",
    "69714830884580978698738209177094290710619198175/477792130357520347430288688347416850968935995064",
    "537276922412898060366125083132114136635679249835400003755637991355287276692005210443889805625/7296451669215508620920319139846325993005001968398611731392831370496307839771774828427443393544",
    "20554939621266710618021183671276926590093998773729626917534640015709663591815931449969178518678496210000938380104907243323531368499174125/136910232187515059041352030591054201956653157525671267612842405759211622124158503359727603401534779437488091599523376454545533441079957032",
    "97681609374172839744271070011539335560973235323100656946461811971286646049388351905071485625/1332367902634328021154158754750810285696334123483558184225870975889822437813254128211017512328",
    "97681609374172839744271070011539335560973235323100656946461811971286646049388351905071485625/1332367902634328021154158754750810285696334123483558184225870975889822437813254128211017512328",
    "10961250427457124500911016861988889805067458712716873083773822689668676471978741451658793686738570338587631270743429662862064254177712853042068041258451199259980216646595280078028125/235703721384365378857964128795664227675713793637024259204393997330078184257888131921832252481649344321289245542268008979659837348774326269850873748322805546457856139172108681657836456",
    "7230055556271102776138555476598164134683312476746539746443543922610135277285595515049639713054159862498407672183339664070371864872062080670541392184265512507756924071760475868402574417177066606486417592267395767906896836905/26601646695197562209830264051919160100867550119709467549405159865696272065507621892818468402255835360159765299386016167105397458054086293423746611678467007946103065896821539353989850449827416084609024062727011194901368177032",
    "3631810784060668624015655868987193625489186691554093393406691079269090789032307065029307069722500543801005190848529307762782914929496925/24891468927806491205636238887902537255572514763451770061480620079895973908563736417341408093340199236367766081377499627930251329126478376",
    "3631810784060668624015655868987193625489186691554093393406691079269090789032307065029307069722500543801005190848529307762782914929496925/24891468927806491205636238887902537255572514763451770061480620079895973908563736417341408093340199236367766081377499627930251329126478376",
    "50604624780297803038315589383699933962181420619019917210110905949626567194960121202164763015599674905483433340826634859878034846263388961302188237129436374635143287566115950586629702104889340659981650975899091937220302213949951142052529896422505759334828213606624196875/690892729366799405455697481774313557924010970850346235415343580710279945726548033263531993561924063166079618275706999345087173685590912091060027730711061187136928924077613075348369750023614985287936203534019967878453796086567220509906978818398354666654066484988058607384",
    "896118288398658960981043470463139659620326089770320301674441391496799563523432530712532455164820934795514832580190207490635775948767192906194302570779163887284649436106327549191030900652297193678987766859118739961947174496581109965852287060290390409204264607284774907203103127191188254014457988668658537747489375/6017757879397339259278265170960713348062704006612973471772494561795514203116358320645987099772351705250364882726494282004779453362018352717433590564153780058079823255544998756617124489136381036998555333751192732488097459797629005545491984054584323224666777451124519210283104494957006950602828323615933492510071096",
    "32559524440300319094853164533377341571436699770814603048445505651907171697856089360414281875/444122634211442673718052918250270095232111374494519394741956991963274145937751376070339170776",
    "32559524440300319094853164533377341571436699770814603048445505651907171697856089360414281875/444122634211442673718052918250270095232111374494519394741956991963274145937751376070339170776",
    "686429689709495120580756198589688856573581159845010057556893951598015117408082501804316655738756048576362474057919268140539604667091780930086025877858636803664490396453084371921875/15593667948990214169154345475984988397768475335424471919025787525381555390567419514464094453073136569293078210806542472103750316032117704377298937140599661152355650224565290294802904"
  ],
  "margin_exact": "17185366976523796744170564849132550898910875/19908005431563347809595362014475702123705666461",
  "margin_decimal": 0.0008632390138530445,
  "S_exact": "17185366976523796744170564849132550898910875/159264043452506782476762896115805616989645331688",
  "S_decimal": 0.00010790487673163056,
  "Q_exact": "1301960107578295656797515609215013477238550730112166964728028656715197501807822705867833550848/3566958122368401824405251822929863843220562490225923204654243732770280554942778427041622380689",
  "Q_decimal": 0.3650057171722037,
  "site_budgets_exact": [
    "sqrt(8041/20)+2 sqrt(153/25)",
    "13+sqrt(153/25)",
    "13+sqrt(153/25)"
  ],
  "site_budgets_certified_rational_upper": [
    "49997822509/2000000000",
    "77369316877/5000000000",
    "77369316877/5000000000"
  ],
  "site_budget_rational_slack": [
    "2177491/2000000000",
    "47630683123/5000000000",
    "47630683123/5000000000"
  ],
  "pauli_coordinates": {
    "III": "1",
    "IIZ": "2090223282424300715495976161488514935452415312/6636001810521115936531787338158567374568555487",
    "IXX": "-293942068708145196454076088180406681019992000/6636001810521115936531787338158567374568555487",
    "IXY": "409537487778830512983471495790159312790957200/19908005431563347809595362014475702123705666461",
    "IYX": "409537487778830512983471495790159312790957200/19908005431563347809595362014475702123705666461",
    "IYY": "293942068708145196454076088180406681019992000/6636001810521115936531787338158567374568555487",
    "IZI": "2090223282424300715495976161488514935452415312/6636001810521115936531787338158567374568555487",
    "IZZ": "815696890702166132876478502044298511396064512/6636001810521115936531787338158567374568555487",
    "XII": "-2107167563082408784355236114011422600201080280/59724016294690043428786086043427106371116999383",
    "XIZ": "-1160674120617743230155824823435244492271623280/59724016294690043428786086043427106371116999383",
    "XXX": "993208922295605487713671213960243663544924000/19908005431563347809595362014475702123705666461",
    "XXY": "-1071426991981188156728728533157865341190852000/19908005431563347809595362014475702123705666461",
    "XYX": "-1071426991981188156728728533157865341190852000/19908005431563347809595362014475702123705666461",
    "XYY": "-993208922295605487713671213960243663544924000/19908005431563347809595362014475702123705666461",
    "XZI": "-1160674120617743230155824823435244492271623280/59724016294690043428786086043427106371116999383",
    "XZZ": "-97574324943314223156413208764824573487887920/6636001810521115936531787338158567374568555487",
    "YII": "-1592319937823696388686742330511086016766323280/59724016294690043428786086043427106371116999383",
    "YIZ": "-2529091164202024981561053612533862527425000280/59724016294690043428786086043427106371116999383",
    "YXX": "-42237766933933557452141631571017844494440000/948000258645873705218826762594081053509793641",
    "YXY": "-942991211554145262084145738722797549236666000/19908005431563347809595362014475702123705666461",
    "YYX": "-942991211554145262084145738722797549236666000/19908005431563347809595362014475702123705666461",
    "YYY": "42237766933933557452141631571017844494440000/948000258645873705218826762594081053509793641",
    "YZI": "-2529091164202024981561053612533862527425000280/59724016294690043428786086043427106371116999383",
    "YZZ": "-438939324832214077736578077602787535041825760/19908005431563347809595362014475702123705666461",
    "ZII": "18385157064606908000742717419549686936148053208/59724016294690043428786086043427106371116999383",
    "ZIZ": "2218853930560491679632465055074544812021430336/19908005431563347809595362014475702123705666461",
    "ZXX": "-109643125270837853939704476416851831130052000/6636001810521115936531787338158567374568555487",
    "ZXY": "-4893865398459284653865586746004958407190400/2844000775937621115656480287782243160529380923",
    "ZYX": "-4893865398459284653865586746004958407190400/2844000775937621115656480287782243160529380923",
    "ZYY": "109643125270837853939704476416851831130052000/6636001810521115936531787338158567374568555487",
    "ZZI": "2218853930560491679632465055074544812021430336/19908005431563347809595362014475702123705666461",
    "ZZZ": "150438636913782504986041109640545142011610544/8532002327812863346969440863346729481588142769"
  },
  "scope": "Exact feasible example only. The witness is Clifford-equivalent to the source W3, whose full STAB3 upper bound is 1. No optimality claim."
}

==> paper/data/finite/verification.json <==
{
  "status": "EXACT_RATIONAL_PASS",
  "GKLS_equations": "64 exact zeros",
  "trace": "1",
  "Hermiticity": true,
  "positivity": "Strict positive rational LDL pivots; exact reconstruction checked",
  "J": "25.0",
  "K_over_gamma": "16/25",
  "S_exact": "17185366976523796744170564849132550898910875/159264043452506782476762896115805616989645331688",
  "S_decimal": 0.00010790487673163056,
  "budget_rational_upper": [
    "49997822509/2000000000",
    "77369316877/5000000000"
  ],
  "full_STAB3_witness_max": 1
}

==> paper/data/independent_dynamics_checks.json <==
{
  "status": "PASS",
  "independent_dense_time_points": 27,
  "records": [
    {
      "k": 2,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 0.3,
      "magic": 2.220446049250313e-16,
      "difference_to_saved": 2.220446049250313e-16,
      "LP_primal_residual": 3.885780586188048e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 2.0,
      "magic": 0.11615533208586859,
      "difference_to_saved": 0.0,
      "LP_primal_residual": 8.326672684688674e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 6.0,
      "magic": 0.11621326246571129,
      "difference_to_saved": 2.6645352591003757e-15,
      "LP_primal_residual": 5.551115123125783e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 0.3,
      "magic": 0.22612700834915356,
      "difference_to_saved": 0.0,
      "LP_primal_residual": 2.220446049250313e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 2.0,
      "magic": 0.11633547528586563,
      "difference_to_saved": 1.5543122344752192e-15,
      "LP_primal_residual": 1.7763568394002505e-15
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 6.0,
      "magic": 0.11621326246822572,
      "difference_to_saved": 4.440892098500626e-15,
      "LP_primal_residual": 9.992007221626409e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 0.3,
      "magic": 0.3359218598057985,
      "difference_to_saved": 4.440892098500626e-16,
      "LP_primal_residual": 2.220446049250313e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 2.0,
      "magic": 4.440892098500626e-16,
      "difference_to_saved": 4.440892098500626e-16,
      "LP_primal_residual": 9.575673587391975e-16
    },
    {
      "k": 2,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 6.0,
      "magic": 0,
      "difference_to_saved": 0.0,
      "LP_primal_residual": 2.2065682614424986e-15
    },
    {
      "k": 3,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 0.3,
      "magic": 0.004942153487748638,
      "difference_to_saved": 2.7755575615628914e-17,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 2.0,
      "magic": 0.11265361414730954,
      "difference_to_saved": 1.6653345369377348e-16,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "mixed_reset2",
      "gamma_t": 6.0,
      "magic": 0.11282206699143532,
      "difference_to_saved": 3.608224830031759e-16,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 0.3,
      "magic": 0.1846525552544505,
      "difference_to_saved": 1.1102230246251565e-16,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 2.0,
      "magic": 0.11297056742616378,
      "difference_to_saved": 9.71445146547012e-17,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset2",
      "gamma_t": 6.0,
      "magic": 0.11282206708295439,
      "difference_to_saved": 3.608224830031759e-16,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 0.3,
      "magic": 0.3124810721727271,
      "difference_to_saved": 1.1102230246251565e-16,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 2.0,
      "magic": 0.0,
      "difference_to_saved": 0.0,
      "LP_primal_residual": null
    },
    {
      "k": 3,
      "N": 3,
      "case": "zero_reset0",
      "gamma_t": 6.0,
      "magic": 0.0,
      "difference_to_saved": 0.0,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "mixed_reset2",
      "gamma_t": 0.3,
      "magic": 0.01959164486071617,
      "difference_to_saved": 1.734723475976807e-17,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "mixed_reset2",
      "gamma_t": 2.0,
      "magic": 0.0923508631474212,
      "difference_to_saved": 0.0,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "mixed_reset2",
      "gamma_t": 6.0,
      "magic": 0.09254174355766993,
      "difference_to_saved": 2.7755575615628914e-17,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset2",
      "gamma_t": 0.3,
      "magic": 0.1556885427608114,
      "difference_to_saved": 1.1102230246251565e-16,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset2",
      "gamma_t": 2.0,
      "magic": 0.09268000180910911,
      "difference_to_saved": 1.6653345369377348e-16,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset2",
      "gamma_t": 6.0,
      "magic": 0.09254174386295498,
      "difference_to_saved": 1.3877787807814457e-17,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset0",
      "gamma_t": 0.3,
      "magic": 0.314616284569198,
      "difference_to_saved": 1.1102230246251565e-16,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset0",
      "gamma_t": 2.0,
      "magic": 0.0,
      "difference_to_saved": 0.0,
      "LP_primal_residual": null
    },
    {
      "k": 4,
      "N": 4,
      "case": "zero_reset0",
      "gamma_t": 6.0,
      "magic": 0.0,
      "difference_to_saved": 0.0,
      "LP_primal_residual": null
    }
  ],
  "max_magic_difference": 4.440892098500626e-15
}

==> paper/data/strong_module_thresholds.csv <==
k,gamma_over_J,u_module
2,1.0,1.060660171772367
2,1.0680004325145758,1.0396799070530554
2,1.1406249238513209,1.023201083430691
2,1.2181879120101156,1.0111523535167648
2,1.3010252169108314,1.003481550632164
2,1.3894954943731377,1.0001554629516183
2,1.4839817889675653,1.0011596897084123
2,1.5848931924611134,1.006498578844226
2,1.692666615037876,1.0161952458341614
2,1.8077686769634342,1.0302916737684646
2,1.93069772888325,1.0488488951242472
2,2.06198600950222,1.0719472560142165
2,2.202201949987375,1.0996867639320433
2,2.3519526350709588,1.132187521389061
2,2.5118864315095797,1.169590244583418
2,2.6826957952797255,1.212056873941037
2,2.8651202696637807,1.259771275095378
2,3.0599496872071956,1.3129400340356905
2,3.268027589410125,1.3717933521796994
2,3.49025487895958,1.4365860436501792
2,3.72759372031494,1.5075986374188572
2,3.9810717055349722,1.5851385926505714
2,4.25178630338289,1.6695416293679575
2,4.540909610972476,1.7611731825752104
2,4.849693428528198,1.8604299839996432
2,5.179474679231212,1.9677417799964672
2,5.531681197617227,2.0835731921681844
2,5.907837911587944,2.208425729024876
2,6.309573444801932,2.342839956869166
2,6.738627168030944,2.487397841814923
2,7.196856730011519,2.6427252671595407
2,7.686246100397738,2.8094947450671963
2,8.208914159638255,2.988428327563469
2,8.767123872968682,3.1803007328840236
2,9.363292088239415,3.3859426997267774
2,10.0,3.606244584052566
2,10.680004325145754,3.8421602140074267
2,11.406249238513208,4.094711019656543
2,12.181879120101154,4.364990455410922
2,13.010252169108314,4.654168734293887
2,13.894954943731374,4.96349789454557
2,14.839817889675654,5.294317220502094
2,15.848931924611133,5.648059040720458
2,16.926666150378754,6.0262549314011835
2,18.07768676963434,6.430542344349388
2,19.306977288832496,6.862671699260753
2,20.6198600950222,7.324513961253977
2,22.022019499873746,7.818068741678341
2,23.51952635070959,8.345472955713909
2,25.118864315095795,8.909010074660994
2,26.826957952797258,9.511120011521538
2,28.651202696637803,10.154409686901184
2,30.59949687207196,10.841664314265174
2,32.68027589410125,11.575859459622016
2,34.90254878959579,12.360173924624506
2,37.2759372031494,13.198003509602396
2,39.81071705534971,14.09297571616191
2,42.5178630338289,15.048965452964149
2,45.40909610972474,16.070111812693245
2,48.49693428528198,17.160835992842216
2,51.7947467923121,18.325860437906478
2,55.316811976172275,19.570229285889184
2,59.078379115879436,20.89933020759248
2,63.09573444801933,22.318917733309917
2,67.38627168030945,23.835138167877037
2,71.96856730011517,25.45455620196205
2,76.86246100397739,27.184183334834543
2,82.08914159638253,29.031508231628216
2,87.67123872968682,31.004529146580122
2,93.63292088239412,33.11178855260617
2,100.0,35.362410127141025
2,106.80004325145755,37.76613825438784
2,114.06249238513203,40.333380215029656
2,121.8187912010116,43.07525124595775
2,130.10252169108315,46.00362266534063
2,138.94954943731375,49.131173271170965
2,148.39817889675646,52.47144423578956
2,158.48931924611125,56.03889773444931
2,169.26666150378762,59.848979561311594
2,180.77686769634343,63.91818600418798
2,193.06977288832496,68.26413526740434
2,206.1986009502219,72.9056437526
2,220.22019499873758,77.86280752684621
2,235.1952635070959,83.15708933135207
2,251.18864315095797,88.8114115073509
2,268.26957952797244,94.85025524184817
2,286.5120269663779,101.29976656258349
2,305.9949687207196,108.18786954016647
2,326.80275894101254,115.5443871899431
2,349.02548789595795,123.40117059523516
2,372.7593720314938,131.7922368094053
2,398.1071705534973,140.7539161408074
2,425.178630338289,150.32500944554863
2,454.0909610972475,160.54695612490733
2,484.9693428528196,171.4640135434591
2,517.9474679231213,183.12344864361611
2,553.1681197617227,195.57574259599568
2,590.7837911587943,208.87480936800173
2,630.957344480193,223.0782291491832
2,673.8627168030941,238.2474976537232
2,719.6856730011522,254.4482923723144
2,768.6246100397738,271.7507569369695
2,820.8914159638254,290.2298048091559
2,876.7123872968677,309.9654436462666
2,936.3292088239417,331.0431216814712
2,1000.0,353.5540977051754
2,1068.0004325145756,377.59583615473787
2,1140.6249238513203,403.2724291448553
2,1218.1879120101148,430.695047132824
2,1301.0252169108314,459.98242017711215
2,1389.4954943731375,491.261352137893
2,1483.9817889675646,524.6672695633825
2,1584.8931924611124,560.344808066167
2,1692.6666150378762,598.4484386508549
2,1807.7686769634342,639.1431362761768
2,1930.6977288832495,682.6050945100143
2,2061.986009502219,729.0224879453426
2,2202.201949987376,778.5962872752384
2,2351.952635070959,831.5411293137627
2,2511.88643150958,888.0862461411548
2,2682.6957952797247,948.4764578716226
2,2865.120269663779,1012.9732327194722
2,3059.949687207196,1081.8558182339063
2,3268.027589410125,1155.4224509983085
2,3490.2548789595794,1233.9916493571727
2,3727.593720314938,1317.9035882481064
2,3981.0717055349733,1407.5215772596464
2,4251.78630338289,1503.2336297964725
2,4540.909610972474,1605.4541453504028
2,4849.693428528196,1714.6257005288287
2,5179.474679231207,1831.2209706340368
2,5531.681197617228,1955.744771030612
2,5907.837911587943,2088.7362433435583
2,6309.57344480193,2230.7711979864025
2,6738.627168030941,2382.4645895255558
2,7196.856730011521,2544.473196655771
2,7686.246100397738,2717.4984616711963
2,8208.914159638252,2902.2895182655784
2,8767.123872968677,3099.6464467162764
2,9363.292088239408,3310.4237406609127
2,10000.0,3535.5339760900583
3,1.0,0.6624372166437167
3,1.0680004325145758,0.6489260256290877
3,1.1406249238513209,0.6380691905688579
3,1.2181879120101156,0.629760629932385
3,1.3010252169108314,0.6239015407966808
3,1.3894954943731377,0.6204000322871496
3,1.4839817889675653,0.6191708103974337
3,1.5848931924611134,0.6201349017512767
3,1.692666615037876,0.6232194148187814
3,1.8077686769634342,0.6283573281896939
3,1.93069772888325,0.635487300972416
3,2.06198600950222,0.6445534998473391
3,2.202201949987375,0.6555054384027393
3,2.3519526350709588,0.66829782530834
3,2.5118864315095797,0.6828904187524449
3,2.6826957952797255,0.6992478853441906
3,2.8651202696637807,0.7173396623416932
3,3.0599496872071956,0.7371398226028565
3,3.268027589410125,0.75862694207237
3,3.49025487895958,0.7817839699265463
3,3.72759372031494,0.8065981018130249
3,3.9810717055349722,0.8330606559508825
3,4.25178630338289,0.8611669547535091
3,4.540909610972476,0.8909162090395486
3,4.849693428528198,0.9223114083857796
3,5.179474679231212,0.9553592186459055
3,5.531681197617227,0.9900698813547744
3,5.907837911587944,1.0264571246669465
3,6.309573444801932,1.0645380777575155
3,6.738627168030944,1.1043331935730696
3,7.196856730011519,1.1458661786891107
3,7.686246100397738,1.1891639305973978
3,8.208914159638255,1.234256482495999
3,8.767123872968682,1.2811769556042458
3,9.363292088239415,1.329961518980858
3,10.0,1.380649356786819
3,10.680004325145754,1.4332826429043244
3,11.406249238513208,1.4879065227995085
3,12.181879120101154,1.5445691024985233
3,13.010252169108314,1.603321444534102
3,13.894954943731374,1.664217570711803
3,14.839817889675654,1.7273144715411666
3,15.848931924611133,1.7926721221769688
3,16.926666150378754,1.8603535047184845
3,18.07768676963434,1.9304246367199147
3,19.306977288832496,2.0029546057726386
3,20.6198600950222,2.078015610028878
3,22.022019499873746,2.1556830045469577
3,23.51952635070959,2.236035353349359
3,25.118864315095795,2.3191544870974097
3,26.826957952797258,2.405125566298733
3,28.651202696637803,2.494037149976511
3,30.59949687207196,2.585981269743134
3,32.68027589410125,2.681053509234116
3,34.90254878959579,2.7793530888700015
3,37.2759372031494,2.8809829559295745
3,39.81071705534971,2.9860498799276636
3,42.5178630338289,3.0946645533055013
3,45.40909610972474,3.206941697453259
3,48.49693428528198,3.323000174096394
3,51.7947467923121,3.442963102088944
3,55.316811976172275,3.566957979669933
3,59.078379115879436,3.695116812247962
3,63.09573444801933,3.827576245792367
3,67.38627168030945,3.9644777059187293
3,71.96856730011517,4.105967542766915
3,76.86246100397739,4.252197181656215
3,82.08914159638253,4.40332328073451
3,87.67123872968682,4.55950789170562
3,93.63292088239412,4.720918631960868
3,100.0,4.887728858381137
3,106.80004325145755,5.0601178501152395
3,114.06249238513203,5.238270997621547
3,121.8187912010116,5.42237999865432
3,130.10252169108315,5.612643061383064
3,138.94954943731375,5.809265114842961
3,148.39817889675646,6.01245802691672
3,158.48931924611125,6.2224408300730545
3,169.26666150378762,6.439439955085746
3,180.77686769634343,6.6636894729692875
3,193.06977288832496,6.895431345372115
3,206.1986009502219,7.1349156837037
3,220.22019499873758,7.38240101741547
3,235.1952635070959,7.638154570527532
3,251.18864315095797,7.902452550161767
3,268.26957952797244,8.175580441894613
3,286.5120269663779,8.457833317277453
3,305.9949687207196,8.749516151314662
3,326.80275894101254,9.050944150600193
3,349.02548789595795,9.362443092898898
3,372.7593720314938,9.684349678088502
3,398.1071705534973,10.017011891055182
3,425.178630338289,10.360789376906062
3,454.0909610972475,10.716053829354557
3,484.9693428528196,11.083189390224284
3,517.9474679231213,11.462593066037778
3,553.1681197617227,11.854675155192536
3,590.7837911587943,12.259859691417077
3,630.957344480193,12.678584901622365
3,673.8627168030941,13.111303679244257
3,719.6856730011522,13.558484073469494
3,768.6246100397738,14.020609794986433
3,820.8914159638254,14.49818073866143
3,876.7123872968677,14.991713523752502
3,936.3292088239417,15.501742052387772
3,1000.0,16.02881808662849
3,1068.0004325145756,16.57351184497709
3,1140.6249238513203,17.136412618898824
3,1218.1879120101148,17.71812940999951
3,1301.0252169108314,18.319291588447523
3,1389.4954943731375,18.940549573913245
3,1483.9817889675646,19.58257553844586
3,1584.8931924611124,20.2460641337897
3,1692.6666150378762,20.93173324285207
3,1807.7686769634342,21.640324755160883
3,1930.6977288832495,22.3726053719391
3,2061.986009502219,23.129367432065393
3,2202.201949987376,23.911429771086734
3,2351.952635070959,24.71963860696812
3,2511.88643150958,25.554868455215587
3,2682.6957952797247,26.418023075021587
3,2865.120269663779,27.31003644706012
3,3059.949687207196,28.23187378411423
3,3268.027589410125,29.184532574711497
3,3490.2548789595794,30.169043662880004
3,3727.593720314938,31.186472363160874
3,3981.0717055349733,32.23791961472287
3,4251.78630338289,33.324523169070396
3,4540.909610972474,34.44745882511892
3,4849.693428528196,35.6079416981767
3,5179.474679231207,36.807227537159925
3,5531.681197617228,38.04661408220273
3,5907.837911587943,39.32744246809152
3,6309.57344480193,40.65109867534059
3,6738.627168030941,42.01901503444047
3,7196.856730011521,43.43267176804535
3,7686.246100397738,44.893598597938244
3,8208.914159638252,46.403376399882504
3,8767.123872968677,47.963638914664394
3,9363.292088239408,49.57607450906904
3,10000.0,51.24242801509435
4,1.0,0.4828639569185119
4,1.0680004325145758,0.473664121448046
4,1.1406249238513209,0.46631798766772087
4,1.2181879120101156,0.46072951821648017
4,1.3010252169108314,0.4568079861498709
4,1.3894954943731377,0.45446782353486864
4,1.4839817889675653,0.45362848724931637
4,1.5848931924611134,0.45421433414571843
4,1.692666615037876,0.45615449826420496
4,1.8077686769634342,0.45938276486518803
4,1.93069772888325,0.46383743790688486
4,2.06198600950222,0.4694611992113336
4,2.202201949987375,0.4762009588842033
4,2.3519526350709588,0.48400769755401285
4,2.5118864315095797,0.492836301689044
4,2.6826957952797255,0.5026453936725251
4,2.8651202696637807,0.5133971585177758
4,3.0599496872071956,0.5250571691367751
4,3.268027589410125,0.5375942114864665
4,3.49025487895958,0.5509801139421431
4,3.72759372031494,0.5651895760482115
4,3.9810717055349722,0.5802000059243905
4,4.25178630338289,0.5959913614452733
4,4.540909610972476,0.6125459979180155
4,4.849693428528198,0.62984852312599
4,5.179474679231212,0.6478856595018767
4,5.531681197617227,0.6666461138958547
4,5.907837911587944,0.6861204549864357
4,6.309573444801932,0.7063009983125552
4,6.738627168030944,0.7271816988175562
4,7.196856730011519,0.7487580507252801
4,7.686246100397738,0.771026994528977
4,8.208914159638255,0.7939868307222949
4,8.767123872968682,0.8176371402415178
4,9.363292088239415,0.8419787109085367
4,10.0,0.8670134698752527
4,10.680004325145754,0.8927444216055119
4,11.406249238513208,0.9191755910825182
4,12.181879120101154,0.9463119719237745
4,13.010252169108314,0.974159479091189
4,13.894954943731374,1.0027249058952141
4,14.839817889675654,1.0320158850048378
4,15.848931924611133,1.062040853189188
4,16.926666150378754,1.0928090195312152
4,18.07768676963434,1.1243303368687791
4,19.306977288832496,1.1566154762336072
4,20.6198600950222,1.1896758040731803
4,22.022019499873746,1.2235233620553267
4,23.51952635070959,1.2581708492691186
4,25.118864315095795,1.293631606649143
4,26.826957952797258,1.329919603463163
4,28.651202696637803,1.367049425715225
4,30.59949687207196,1.4050362663278382
4,32.68027589410125,1.4438959169776888
4,34.90254878959579,1.4836447614694364
4,37.2759372031494,1.5242997705417671
4,39.81071705534971,1.5658784980084104
4,42.5178630338289,1.6083990781456947
4,45.40909610972474,1.6518802242448811
4,48.49693428528198,1.696341228255781
4,51.7947467923121,1.7418019614536266
4,55.316811976172275,1.7882828760680143
4,59.078379115879436,1.8358050078179653
4,63.09573444801933,1.8843899793023697
4,67.38627168030945,1.9340600041999783
4,71.96856730011517,1.9848378922371754
4,76.86246100397739,2.036747054886518
4,82.08914159638253,2.089811511675656
4,87.67123872968682,2.1440558978484603
4,93.63292088239412,2.1995054704176167
4,100.0,2.2561861187470944
4,106.80004325145755,2.3141243718623796
4,114.06249238513203,2.373347408417018
4,121.8187912010116,2.433883066722196
4,130.10252169108315,2.495759855322581
4,138.94954943731375,2.559006964104567
4,148.39817889675646,2.6236542761303334
4,158.48931924611125,2.6897323787496608
4,169.26666150378762,2.757272578131526
4,180.77686769634343,2.826306911080381
4,193.06977288832496,2.8968681582525035
4,206.1986009502219,2.9689898593312454
4,220.22019499873758,3.042706327657878
4,235.1952635070959,3.1180526638736863
4,251.18864315095797,3.1950647730770365
4,268.26957952797244,3.273779380028968
4,286.5120269663779,3.354234045822463
4,305.9949687207196,3.4364671848721273
4,326.80275894101254,3.5205180823895654
4,349.02548789595795,3.6064269118465386
4,372.7593720314938,3.6942347552052146
4,398.1071705534973,3.783983619042482
4,425.178630338289,3.8757164562900055
4,454.0909610972475,3.9694771852102804
4,484.9693428528196,4.065310710013503
4,517.9474679231213,4.163262941826363
4,553.1681197617227,4.263380820187344
4,590.7837911587943,4.365712335071978
4,630.957344480193,4.470306549456479
4,673.8627168030941,4.577213622430589
4,719.6856730011522,4.686484832873376
4,768.6246100397738,4.798172603684244
4,820.8914159638254,4.912330526595833
4,876.7123872968677,5.0290133875853895
4,936.3292088239417,5.148277192849189
4,1000.0,5.27017919543798
4,1068.0004325145756,5.394777922447787
4,1140.6249238513203,5.522133202906712
4,1218.1879120101148,5.652306196245195
4,1301.0252169108314,5.785359420973164
4,1389.4954943731375,5.92135678649953
4,1483.9817889675646,6.060363620570939
4,1584.8931924611124,6.202446702464734
4,1692.6666150378762,6.347674294708535
4,1807.7686769634342,6.496116175346785
4,1930.6977288832495,6.6478436714869495
4,2061.986009502219,6.802929693353955
4,2202.201949987376,6.961448769274371
4,2351.952635070959,7.123477081288025
4,2511.88643150958,7.2890925017061505
4,2682.6957952797247,7.458374630393135
4,2865.120269663779,7.631404832940863
4,3059.949687207196,7.808266279681527
4,3268.027589410125,7.989043985495588
4,3490.2548789595794,8.173824850709382
4,3727.593720314938,8.362697702713657
4,3981.0717055349733,8.555753338540518
4,4251.78630338289,8.753084568582128
4,4540.909610972474,8.954786261021484
4,4849.693428528196,9.160955387425064
4,5179.474679231207,9.3716910691449
4,5531.681197617228,9.587094625297317
4,5907.837911587943,9.807269620922554
4,6309.57344480193,10.032321917153602
4,6738.627168030941,10.26235972181163
4,7196.856730011521,10.49749364141741
4,7686.246100397738,10.737836734515742
4,8208.914159638252,10.983504565640715
4,8767.123872968677,11.234615261308216
4,9363.292088239408,11.491289566271597
4,10000.0,11.753650902032449


==> paper/data/weak_endpoint.csv <==
N,u,log_ratio,sector_weight,magic_R_minus_one
3,0.6666666666666666,2.541893581161611,0.3483285388819303,0.014946184218099387
4,0.5,2.772588722239781,0.19619432572794618,0.013675634087901144
5,0.4,2.9389333245105953,0.10810854595161012,0.00958123465350743
6,0.3333333333333333,3.0649537425959443,0.05860289599282491,0.006018240670472321
7,0.2857142857142857,3.1638958662014005,0.03135997401350866,0.0035552496545552485
8,0.25,3.243720864865315,0.016605951633561333,0.0020182859253727826
9,0.2222222222222222,3.309523021127856,0.008717179282784307,0.0011144089355793266
10,0.2,3.3647223662121295,0.004543247980520955,0.0006030871674187474
11,0.18181818181818182,3.4117042113422347,0.002353891211147213,0.00032155081261980433
12,0.16666666666666666,3.452184869421371,0.0012136577897319866,0.00016952975409511542
13,0.15384615384615385,3.4874318257308317,0.0006232667436971793,8.861619987605301e-05
14,0.14285714285714285,3.5184019959326847,0.0003190251903318672,4.601330120886939e-05
15,0.13333333333333333,3.545831670963456,0.00016285227914224825,2.3766697563626967e-05
16,0.125,3.5702968210273562,8.294220669097177e-05,1.222432629448097e-05
17,0.11764705882352941,3.5922545923425173,4.216246520866236e-05,6.2660658294856316e-06
18,0.1111111111111111,3.612072518318721,2.1397849933743352e-05,3.202883888052922e-06
19,0.10526315789473684,3.6300494984914753,1.084449075729973e-05,1.6333036890633634e-06
20,0.1,3.6464311358790926,5.489409108436551e-06,8.312506385791597e-07
21,0.09523809523809523,3.6614211300403325,2.7757950336903893e-06,4.223414222400438e-07
22,0.09090909090909091,3.6751898625896566,1.40233253577209e-06,2.1427168648535046e-07
23,0.08695652173913043,3.687880951729126,7.078867264528025e-07,1.0857236170370339e-07
24,0.08333333333333333,3.6996163158541995,3.570801089098213e-07,5.4953645380150186e-08
25,0.08,3.710500127956832,1.8000755114080845e-07,2.7787807468420547e-08
26,0.07692307692307693,3.7206219346575065,9.06918265363434e-08,1.40391646257437e-08
27,0.07407407407407407,3.730059138982064,4.566916894555976e-08,7.0875924780368405e-09
28,0.07142857142857142,3.7388789934866336,2.2986743278666117e-08,3.5757073240500276e-09
29,0.06896551724137931,3.7471402129201796,1.1565121743734166e-08,1.8028569841699886e-09
30,0.06666666666666667,3.7548942886201804,5.816451264865562e-09,9.084957996051867e-10
31,0.06451612903225806,3.7621865671322907,2.924258738471008e-09,4.575828532263917e-10
32,0.0625,3.7690571410042706,1.4697257684265429e-09,2.3036776120532235e-10
33,0.06060606060606061,3.775541588865559,7.384671119967087e-10,1.1593013667543522e-10
34,0.058823529411764705,3.7816715937476286,3.709459320047742e-10,5.831887822456251e-11
35,0.05714285714285714,3.787475462408146,1.8628755607342685e-10,2.9327419951113265e-11
36,0.05555555555555555,3.792978563681747,9.353175417777104e-11,1.4743569221902202e-11
37,0.05405405405405406,3.7982037002230844,4.6950877079670313e-11,7.409798027588024e-12
38,0.05263157894736842,3.803171425165336,2.356374974761115e-11,3.723015237791722e-12
39,0.05128205128205128,3.8079003129927234,1.1824075184023664e-11,1.8701511742849294e-12
40,0.05,3.8124071921729947,5.932223621629121e-12,9.392040447946697e-13


==> requirements.txt <==
numpy>=1.24
scipy>=1.10
matplotlib>=3.7


==> revision_notes_CN.txt <==
本轮以用户11/8 ZIP为科学底稿。
正文8页，补充材料21页，合计29页（含书目）。使用标准REVTeX双栏10pt正文，未缩小字号或压缩页边距。
两版书目按DOI/arXiv及文献身份取并集：92篇科学来源+1条SM指针，全部实际引用，无nocite堆数；WeiLiu2024Noise与WeiLiu2024合并为一篇。
保留最新版一般k体、二体尖锐界、弱噪规模优势、三组真实GKLS动力学，以及资源量、物理实现、误差与准备时间分析。主要显示公式与主成本表保留。
补充推导通过合并短公式、明确中间估计和删除重复说明精简；必要前提及关键证明链保留在提交的补充材料中，无另附长证明PDF。
humanizer与anti-defensive-writing应用于摘要、引言、正文、结论及补充推导，删去重复免责声明、虚构对立和空泛收尾，保留影响结论的范围。
补齐固定0<d0<1、detuned witness b_D的就地定义，并用V_Z共轭消除旋转角说法的歧义；未改变数值结果。
已完成干净编译、引文与标签核对、独立范围审读、27个动力学时间点复算和三自旋有理证书检查。最终解压重编与逐页视觉核验记录保存在本工作目录qa/。
本轮是作者审阅/投稿文件制作，不授予新的创新评分或证明全域认证，不改旧控制裁决。


==> submission_fields.txt <==
Target: Physical Review A
Article type: Regular Article
Title: Autonomous steady-state quantum magic under local noise
Authors: Mingdi Xu; Lei Pan
Affiliation: School of Physics, Nankai University, Tianjin 300071, China
Corresponding author: Lei Pan, panlei@nankai.edu.cn
Suggested keywords: quantum magic; open quantum systems; autonomous stabilization; local resets; resource costs

Abstract (LaTeX):
We determine the local reset cost of sustaining quantum magic under continuous depolarization. Static spin interactions convert reset-induced polarization into nonstabilizer correlations. For interactions involving at most $k$ spins and local coherent strength $J$, the optimal strong-noise threshold obeys $K_{\rm on}^{(k)}/\gamma=\Theta_k[(\gamma/J)^{1/(k-1)}]$, where $\gamma$ is the noise rate and $K$ the reset cap. The exponent is uniform in device size, and the two-body leading coefficient is $1/(2\sqrt2)$. The hierarchy follows from a coherent transition competing with simultaneous local defects. In weak noise, population amplification across growing devices lets the normalized onset cost vanish with static two-body interactions. Entropy balance separately constrains the size and total reset rate required for a fixed global resource. Explicit two-, three-, and four-body dynamics generate magic from free inputs and converge to a unique mixed steady state. A physical two-body construction connects this stationary resource to its coherent budget, control precision, and preparation time.

Data availability: The dynamical data, exact certificates, and computational code supporting this article accompany the Supplemental Material.

个人字段：作者ORCID、资助信息、投稿系统声明及出版选项由作者按实际情况填写；未加入未知资助或未经确认的声明。

